New Era in Cultural Heritage Preservation: Cooperative Aerial Autonomy

Digital documentation of large interiors of historical buildings is an exhausting task since most of the areas of interest are beyond typical human reach. We advocate the use of autonomous teams of multi-rotor Unmanned Aerial Vehicles (UAVs) to speed up the documentation process by several orders of magnitude while allowing for a repeatable, accurate, and condition-independent solution capable of precise collision-free operation at great heights. The proposed multi-robot approach allows for performing tasks requiring dynamic scene illumination in large-scale real-world scenarios, a process previously applicable only in small-scale laboratory-like conditions. Extensive experimental analyses range from single-UAV imaging to specialized lighting techniques requiring accurate coordination of multiple UAVs. The system's robustness is demonstrated in more than two hundred autonomous flights in fifteen historical monuments requiring superior safety while lacking access to external localization. This unique experimental campaign, cooperated with restorers and conservators, brought numerous lessons transferable to other safety-critical robotic missions in documentation and inspection tasks.

==> fig/norm_res/data_figure_5/photo_timestamps_kazatelna.txt <==
photo_timestamp ts_zero value
1654518674.029684280 36.062578  10
1654518674.029684280 36.062578 -10
1654518678.429708663 40.462603 -10
1654518678.429708663 40.462603  10
1654518683.229626410 45.26252   10
1654518683.229626410 45.26252  -10
1654518688.029669631 50.062563 -10
1654518688.029669631 50.062563  10
1654518692.029750179 54.062644  10
1654518692.029750179 54.062644 -10
1654518696.829761879 58.862656 -10
1654518696.829761879 58.862656  10
1654518700.830531904 62.863426  10
1654518700.830531904 62.863426 -10
1654518706.029631765 68.062526 -10
1654518706.029631765 68.062526  10
1654518721.829690951 83.862585  10
1654518721.829690951 83.862585 -10
1654518725.829667704 87.862562 -10
1654518725.829667704 87.862562  10
1654518730.679727995 92.712622  10
1654518730.679727995 92.712622 -10
1654518734.679813228 96.712707 -10
1654518734.679813228 96.712707  10
1654518739.429737027 101.462631  10
1654518739.429737027 101.462631 -10
1654518744.229697290 106.262591 -10
1654518744.229697290 106.262591  10
1654518749.029751022 111.062645  10
1654518749.029751022 111.062645 -10
1654518753.829723365 115.862617 -10
1654518753.829723365 115.862617  10
1654518763.429647551 125.462541  10
1654518763.429647551 125.462541 -10
1654518768.229677906 130.262572 -10
1654518768.229677906 130.262572  10
1654518772.679831475 134.712725  10
1654518772.679831475 134.712725 -10
1654518777.429681532 139.462575 -10
1654518777.429681532 139.462575  10
1654518781.429673615 143.462568  10
1654518781.429673615 143.462568 -10
1654518786.229718929 148.262613 -10
1654518786.229718929 148.262613  10
1654518790.679761056 152.712655  10
1654518790.679761056 152.712655 -10


==> fig/norm_res/data_figure_5/photo_timestamps_oltar.txt <==
photo_timestamps ts_zero value
1654519982.852580398 42.21662  -10
1654519982.852580398 42.21662   10
1654519987.191759807 46.555799  10
1654519987.191759807 46.555799 -10
1654519992.791793971 52.155834 -10
1654519992.791793971 52.155834  10
1654519997.191791431 56.555831  10
1654519997.191791431 56.555831 -10
1654520002.441808820 61.805849 -10
1654520002.441808820 61.805849  10
1654520006.441816683 65.805856  10
1654520006.441816683 65.805856 -10
1654520011.191755143 70.555795 -10
1654520011.191755143 70.555795  10
1654520017.191780973 76.555821  10
1654520017.191780973 76.555821 -10
1654520021.991748957 81.355789 -10
1654520021.991748957 81.355789  10
1654520026.441877904 85.805918  10
1654520026.441877904 85.805918 -10
1654520030.791917216 90.155957 -10
1654520030.791917216 90.155957  10
1654520034.991810003 94.35585   10
1654520034.991810003 94.35585  -10
1654520039.791885567 99.155925 -10
1654520039.791885567 99.155925  10
1654520044.591815625 103.955855  10
1654520044.591815625 103.955855 -10
1654520048.991771926 108.355812 -10
1654520048.991771926 108.355812  10
1654520054.191820138 113.55586   10
1654520054.191820138 113.55586  -10
1654520058.191726700 117.555766 -10
1654520058.191726700 117.555766  10
1654520063.441881034 122.805921  10
1654520063.441881034 122.805921 -10
1654520068.991773117 128.355813 -10
1654520068.991773117 128.355813  10


==> fig/norm_res/data_figure_5/stamped_poses_kazatelna.txt <==
timestamp ts_zero tx ty tz qx qy qz qw
1654518638.151997 0.184891 -0.028227 0.000723 0.058246 0.000125 0.000945 0.000470 0.999999
1654518638.252465 0.285359 -0.028190 -0.001320 0.057626 0.000079 0.000980 0.000545 0.999999
1654518638.351901 0.384795 -0.028704 0.001216 0.058094 0.000136 0.000994 0.000514 0.999999
1654518638.452667 0.485561 -0.027868 -0.001282 0.058125 0.000068 0.000914 0.000532 0.999999
1654518638.551633 0.584527 -0.028528 -0.000335 0.058929 0.000082 0.000958 0.000473 0.999999
1654518638.651264 0.684158 -0.027881 0.001832 0.059258 0.000129 0.000873 0.000480 0.999999
1654518638.751767 0.784661 -0.029524 0.001061 0.05849 0.000131 0.001008 0.000451 0.999999
1654518638.852379 0.885273 -0.028468 0.001133 0.05931 0.000152 0.000946 0.000484 0.999999
1654518638.952347 0.985241 -0.028206 -0.000073 0.058351 0.000120 0.000978 0.000557 0.999999
1654518639.050641 1.083535 -0.028949 0.001838 0.057993 0.000149 0.001048 0.000516 0.999999
1654518639.150754 1.183648 -0.029594 -0.000729 0.058392 0.000079 0.000983 0.000556 0.999999
1654518639.250461 1.283355 -0.028957 -0.000255 0.057393 0.000083 0.000998 0.000451 0.999999
1654518639.350297 1.383191 -0.027834 0.000354 0.056846 0.000097 0.000948 0.000424 0.999999
1654518639.450498 1.483392 -0.028494 -0.001118 0.05738 0.000069 0.000944 0.000413 0.999999
1654518639.550883 1.583777 -0.029145 0.000997 0.05712 0.000126 0.001033 0.000509 0.999999
1654518639.651683 1.684577 -0.029465 -0.000980 0.057223 0.000087 0.001022 0.000498 0.999999
1654518639.751086 1.78398 -0.029850 0.000455 0.056869 0.000111 0.001081 0.000415 0.999999
1654518639.852819 1.885713 -0.028798 0.002580 0.05803 0.000154 0.000955 0.000539 0.999999
1654518639.952331 1.985225 -0.029361 0.000434 0.057662 0.000117 0.000989 0.000531 0.999999
1654518640.051613 2.084507 -0.029337 -0.001690 0.057288 0.000078 0.000976 0.000438 0.999999
1654518640.150699 2.183593 -0.029123 0.000370 0.058012 0.000126 0.000986 0.000546 0.999999
1654518640.249830 2.282724 -0.028436 0.000307 0.056916 0.000106 0.000975 0.000517 0.999999
1654518640.349992 2.382886 -0.028474 -0.000980 0.056317 0.000080 0.001029 0.000455 0.999999
1654518640.449974 2.482868 -0.026921 0.003294 0.057436 0.000168 0.000913 0.000517 0.999999
1654518640.550312 2.583206 -0.027677 0.002974 0.056059 0.000158 0.001059 0.000510 0.999999
1654518640.650509 2.683403 -0.028274 0.000223 0.057034 0.000116 0.001033 0.000471 0.999999
1654518640.751155 2.784049 -0.028074 0.001255 0.056559 0.000101 0.000978 0.000470 0.999999
1654518640.851624 2.884518 -0.028036 0.002675 0.05748 0.000144 0.000985 0.000535 0.999999
1654518640.951472 2.984366 -0.027845 -0.000413 0.056696 0.000085 0.000990 0.000488 0.999999
1654518641.051619 3.084513 -0.028317 0.002041 0.056969 0.000135 0.000960 0.000477 0.999999
1654518641.151360 3.184254 -0.028423 -0.000064 0.056797 0.000076 0.000896 0.000437 0.999999
1654518641.251251 3.284145 -0.033449 -0.001145 0.057676 0.000050 0.000827 0.000169 1.000000
1654518641.350584 3.383478 -0.042592 0.000416 0.060328 0.000082 0.000721 0.000007 1.000000
1654518641.450461 3.483355 -0.056674 0.000908 0.062687 0.000054 0.000426 -0.000517 1.000000
1654518641.550825 3.583719 -0.074197 -0.000447 0.067948 -0.000039 -0.000167 -0.001184 0.999999
1654518641.651414 3.684308 -0.091934 -0.000341 0.073665 -0.000098 -0.000923 -0.001677 0.999998
1654518641.752246 3.78514 -0.106027 -0.000777 0.076584 -0.000174 -0.001327 -0.001660 0.999998
1654518641.851636 3.88453 -0.099293 -0.001706 0.077157 -0.000165 -0.001201 -0.001195 0.999999
1654518641.950561 3.983455 -0.090955 -0.000781 0.073887 -0.000118 -0.000821 -0.001471 0.999999
1654518642.050465 4.083359 -0.094523 -0.000436 0.075955 -0.000110 -0.001026 -0.001849 0.999998
1654518642.150319 4.183213 -0.107802 -0.001184 0.081251 -0.000138 -0.001521 -0.002317 0.999996
1654518642.250171 4.283065 -0.119071 0.001770 0.087182 -0.000140 -0.002133 -0.002689 0.999994
1654518642.350133 4.383027 -0.127516 0.002985 0.090556 -0.000216 -0.002885 -0.003479 0.999990
1654518642.450150 4.483044 -0.129781 0.003479 0.091272 -0.000241 -0.002689 -0.004766 0.999985
1654518642.550159 4.583053 -0.127090 0.002000 0.088529 -0.000279 -0.002415 -0.006674 0.999975
1654518642.650065 4.682959 -0.129483 0.002877 0.090893 -0.000267 -0.002788 -0.008397 0.999961
1654518642.750190 4.783084 -0.143192 0.002971 0.10083 -0.000361 -0.003943 -0.009988 0.999942
1654518642.849991 4.882885 -0.162799 -0.001180 0.115 -0.000600 -0.005833 -0.011642 0.999915
1654518642.950091 4.982985 -0.184596 -0.004046 0.125302 -0.000842 -0.007947 -0.013692 0.999874
1654518643.050617 5.083511 -0.195367 0.001242 0.142619 -0.001789 -0.010276 -0.014670 0.999838
1654518643.150130 5.183024 -0.174436 0.018778 0.148567 -0.004782 -0.014307 -0.014015 0.999788
1654518643.250014 5.282908 -0.165601 0.035850 0.156448 -0.005837 -0.012957 -0.012068 0.999826
1654518643.350373 5.383267 -0.176039 0.036494 0.155824 -0.005442 -0.011755 -0.009253 0.999873
1654518643.450068 5.482962 -0.217052 0.025837 0.159938 -0.005256 -0.013723 -0.006082 0.999874
1654518643.551215 5.584109 -0.265491 0.009898 0.176113 -0.004685 -0.017124 -0.000572 0.999842
1654518643.649984 5.682878 -0.303493 -0.002765 0.189348 -0.002600 -0.014548 0.006316 0.999871
1654518643.750304 5.783198 -0.321842 -0.005411 0.205423 -0.001089 -0.008085 0.011651 0.999899
1654518643.851233 5.884127 -0.340259 0.007537 0.215963 -0.001848 0.002282 0.013802 0.999900
1654518643.951111 5.984005 -0.394019 0.002362 0.272694 -0.006859 0.016550 0.014989 0.999727
1654518644.050767 6.083661 -0.427770 0.005610 0.299764 -0.006679 0.019996 0.015054 0.999664
1654518644.151790 6.184684 -0.467958 0.008662 0.325289 -0.003632 0.020979 0.014761 0.999664
1654518644.251167 6.284061 -0.498999 0.004119 0.36127 -0.000115 0.023773 0.014337 0.999615
1654518644.351357 6.384251 -0.515880 -0.001030 0.404589 0.001732 0.027557 0.012407 0.999542
1654518644.451373 6.484267 -0.526747 -0.013344 0.447903 0.000730 0.031674 0.009405 0.999454
1654518644.551434 6.584328 -0.539615 -0.023423 0.490145 -0.003227 0.036852 0.006765 0.999293
1654518644.651415 6.684309 -0.547716 -0.027995 0.533719 -0.007298 0.039463 0.004614 0.999184
1654518644.750822 6.783716 -0.544804 -0.036898 0.575844 -0.015123 0.037679 0.003465 0.999169
1654518644.851064 6.883958 -0.543408 -0.037533 0.600274 -0.019396 0.034988 0.001212 0.999199
1654518644.951153 6.984047 -0.538416 -0.037442 0.62346 -0.021174 0.033992 -0.002071 0.999196
1654518645.050191 7.083085 -0.520111 -0.031962 0.642195 -0.021185 0.030856 -0.005625 0.999283
1654518645.151474 7.184368 -0.499741 -0.027116 0.652759 -0.019947 0.029390 -0.008513 0.999333
1654518645.250042 7.282936 -0.471436 -0.017974 0.673275 -0.017592 0.027726 -0.010067 0.999410
1654518645.349773 7.382667 -0.436117 -0.007236 0.698399 -0.014050 0.023864 -0.010614 0.999560
1654518645.449670 7.482564 -0.396769 0.011524 0.716897 -0.008762 0.016834 -0.009683 0.999773
1654518645.550385 7.583279 -0.361571 0.021802 0.739658 -0.002072 0.009764 -0.007404 0.999923
1654518645.649709 7.682603 -0.330099 0.034277 0.767963 0.003054 0.002322 -0.004902 0.999981
1654518645.750428 7.783322 -0.300071 0.041104 0.803755 0.006352 -0.004101 -0.002752 0.999968
1654518645.849908 7.882802 -0.270235 0.049122 0.839042 0.007319 -0.008202 0.000515 0.999939
1654518645.950124 7.983018 -0.245611 0.050805 0.877972 0.008459 -0.009772 0.003314 0.999911
1654518646.051012 8.083906 -0.226531 0.047747 0.926709 0.005629 -0.008664 0.006484 0.999926
1654518646.150115 8.183009 -0.208640 0.045687 0.977077 0.002290 -0.008192 0.008648 0.999926
1654518646.250470 8.283364 -0.191978 0.046203 1.022466 0.000483 -0.006607 0.011568 0.999911
1654518646.350920 8.383814 -0.175987 0.039738 1.067662 0.000432 -0.003699 0.014802 0.999884
1654518646.450822 8.483716 -0.171275 0.031967 1.126004 0.000159 0.000296 0.017782 0.999842
1654518646.552504 8.585398 -0.163135 0.021416 1.179484 -0.001379 0.002828 0.021326 0.999768
1654518646.652347 8.685241 -0.162817 0.015117 1.224445 -0.002147 0.004778 0.024393 0.999689
1654518646.752256 8.78515 -0.160572 0.007485 1.274919 -0.003263 0.007010 0.026083 0.999630
1654518646.852380 8.885274 -0.159791 -0.002364 1.320385 -0.003657 0.009890 0.026125 0.999603
1654518646.949923 8.982817 -0.157738 -0.013944 1.365825 -0.004791 0.013460 0.024541 0.999597
1654518647.049768 9.082662 -0.150129 -0.023062 1.399534 -0.004711 0.016565 0.021738 0.999615
1654518647.149277 9.182171 -0.143194 -0.034433 1.427567 -0.003335 0.018122 0.018738 0.999655
1654518647.249733 9.282627 -0.131315 -0.049839 1.462851 -0.004106 0.018865 0.016087 0.999684
1654518647.348921 9.381815 -0.116539 -0.062082 1.489757 -0.006423 0.019135 0.014092 0.999697
1654518647.448769 9.481663 -0.101613 -0.075686 1.512892 -0.008746 0.018313 0.012872 0.999711
1654518647.548881 9.581775 -0.085331 -0.088846 1.536518 -0.011874 0.015654 0.011489 0.999741
1654518647.648905 9.681799 -0.070674 -0.101816 1.552968 -0.015137 0.011839 0.010118 0.999764
1654518647.748810 9.781704 -0.053627 -0.109124 1.565059 -0.019550 0.009443 0.008381 0.999729
1654518647.848916 9.88181 -0.037623 -0.112690 1.570082 -0.022216 0.008262 0.005825 0.999702
1654518647.949110 9.982004 -0.018257 -0.113207 1.563132 -0.022970 0.007967 0.002451 0.999701
1654518648.049171 10.082065 -0.000532 -0.112851 1.562385 -0.022875 0.007843 -0.001631 0.999706
1654518648.149443 10.182337 0.017133 -0.108915 1.552979 -0.022223 0.007218 -0.006417 0.999706
1654518648.249782 10.282676 0.038939 -0.102335 1.540726 -0.019665 0.004928 -0.011265 0.999731
1654518648.349692 10.382586 0.060313 -0.094220 1.522154 -0.013907 0.000687 -0.015338 0.999785
1654518648.449361 10.482255 0.082497 -0.087738 1.519623 -0.008458 -0.003449 -0.017473 0.999806
1654518648.549325 10.582219 0.100405 -0.082929 1.52297 -0.008212 -0.005083 -0.018928 0.999774
1654518648.649263 10.682157 0.118141 -0.076578 1.529758 -0.010361 -0.006464 -0.019504 0.999735
1654518648.749250 10.782144 0.131061 -0.062741 1.534279 -0.013084 -0.007187 -0.019120 0.999706
1654518648.849060 10.881954 0.144587 -0.049536 1.534709 -0.014558 -0.007894 -0.018380 0.999694
1654518648.949080 10.981974 0.154498 -0.030782 1.524668 -0.011600 -0.007389 -0.016607 0.999767
1654518649.049193 11.082087 0.165233 -0.021776 1.518543 -0.004278 -0.005618 -0.014119 0.999875
1654518649.149238 11.182132 0.175647 -0.008689 1.52422 0.000106 -0.002318 -0.010574 0.999941
1654518649.249145 11.282039 0.182222 0.003343 1.540447 0.003226 0.000273 -0.006007 0.999977
1654518649.349124 11.382018 0.189303 0.014869 1.550687 0.003938 0.001203 0.000293 0.999991
1654518649.449058 11.481952 0.191557 0.024297 1.560488 0.004048 -0.000088 0.007338 0.999965
1654518649.549125 11.582019 0.189621 0.029591 1.570451 0.003442 -0.002317 0.014361 0.999888
1654518649.649152 11.682046 0.185445 0.032590 1.576752 0.002856 -0.003318 0.020488 0.999781
1654518649.749540 11.782434 0.180953 0.035080 1.585675 0.003207 -0.004375 0.025475 0.999661
1654518649.850098 11.882992 0.176991 0.035625 1.60393 -0.000066 -0.003209 0.029269 0.999566
1654518649.950362 11.983256 0.176373 0.037979 1.619464 -0.007599 -0.000212 0.032235 0.999451
1654518650.050895 12.083789 0.167217 0.042415 1.616922 -0.013060 0.004292 0.033953 0.999329
1654518650.150767 12.183661 0.159328 0.047347 1.62296 -0.016198 0.004883 0.033945 0.999281
1654518650.251123 12.284017 0.154736 0.059110 1.621982 -0.018326 0.003563 0.033151 0.999276
1654518650.351056 12.38395 0.149111 0.075897 1.620487 -0.016804 0.003523 0.031468 0.999357
1654518650.450922 12.483816 0.143129 0.095264 1.605423 -0.011216 0.003724 0.028643 0.999520
1654518650.550604 12.583498 0.136969 0.115689 1.600745 -0.001367 0.003517 0.024237 0.999699
1654518650.650020 12.682914 0.131104 0.130687 1.603995 0.005454 0.003912 0.019350 0.999790
1654518650.749601 12.782495 0.125929 0.150804 1.595315 0.014898 0.002337 0.013713 0.999792
1654518650.849869 12.882763 0.120626 0.170318 1.582452 0.031137 -0.003666 0.008651 0.999471
1654518650.949006 12.9819 0.116204 0.179296 1.60071 0.044075 -0.010188 0.005217 0.998963
1654518651.048926 13.08182 0.106175 0.171972 1.610656 0.053382 -0.013164 0.002434 0.998484
1654518651.149216 13.18211 0.094350 0.154629 1.624572 0.056798 -0.015654 -0.000153 0.998263
1654518651.249900 13.282794 0.073103 0.129908 1.636426 0.055475 -0.016266 -0.003001 0.998323
1654518651.349632 13.382526 0.047887 0.088079 1.667941 0.046095 -0.012375 -0.007033 0.998836
1654518651.451103 13.483997 0.010866 0.035850 1.687801 0.028895 -0.009864 -0.016082 0.999404
1654518651.551410 13.584304 -0.020443 -0.015573 1.686555 0.006460 -0.006446 -0.028288 0.999558
1654518651.651552 13.684446 -0.051132 -0.065749 1.680428 -0.016644 0.002668 -0.043091 0.998929
1654518651.752043 13.784937 -0.091527 -0.113392 1.665442 -0.037317 0.012290 -0.063517 0.997207
1654518651.851918 13.884812 -0.108536 -0.147570 1.644193 -0.046799 0.017003 -0.086506 0.995006
1654518651.952044 13.984938 -0.126671 -0.177826 1.622787 -0.047910 0.017804 -0.111395 0.992461
1654518652.051467 14.084361 -0.141273 -0.203744 1.614779 -0.043525 0.015205 -0.136544 0.989561
1654518652.151191 14.184085 -0.146860 -0.224595 1.615252 -0.038241 0.006275 -0.160633 0.986253
1654518652.251060 14.283954 -0.148623 -0.240614 1.620986 -0.034082 -0.006884 -0.181846 0.982712
1654518652.350852 14.383746 -0.151531 -0.243823 1.623811 -0.032794 -0.018810 -0.199871 0.979093
1654518652.450857 14.483751 -0.163956 -0.241207 1.623058 -0.030670 -0.024298 -0.215393 0.975743
1654518652.549436 14.58233 -0.176946 -0.234017 1.616063 -0.025495 -0.024443 -0.228952 0.972797
1654518652.649590 14.682484 -0.192922 -0.221638 1.621063 -0.019680 -0.024686 -0.241369 0.969920
1654518652.749961 14.782855 -0.220233 -0.205604 1.62464 -0.013723 -0.023419 -0.253483 0.966959
1654518652.850000 14.882894 -0.248589 -0.186446 1.62746 -0.005965 -0.017604 -0.266435 0.963674
1654518652.950244 14.983138 -0.280970 -0.168557 1.62606 0.003237 -0.013347 -0.279883 0.959936
1654518653.050774 15.083668 -0.319130 -0.148444 1.641868 0.011729 -0.008977 -0.292759 0.956072
1654518653.150406 15.1833 -0.356996 -0.133759 1.646457 0.018685 -0.004340 -0.305951 0.951854
1654518653.250839 15.283733 -0.396897 -0.121171 1.66366 0.023545 -0.001479 -0.318480 0.947636
1654518653.351214 15.384108 -0.441248 -0.116181 1.686198 0.023711 0.003336 -0.330114 0.943637
1654518653.450454 15.483348 -0.486004 -0.115154 1.708345 0.020464 0.006805 -0.341691 0.939565
1654518653.550276 15.58317 -0.532478 -0.118684 1.731851 0.014669 0.005442 -0.353214 0.935412
1654518653.650311 15.683205 -0.575757 -0.119494 1.73962 0.009505 0.001659 -0.364751 0.931055
1654518653.750521 15.783415 -0.622653 -0.122404 1.742793 0.004908 0.000916 -0.375874 0.926657
1654518653.849864 15.882758 -0.665426 -0.124619 1.750429 0.002122 0.001939 -0.386499 0.922285
1654518653.950051 15.982945 -0.708416 -0.131890 1.752225 0.000802 0.003216 -0.396908 0.917853
1654518654.050861 16.083755 -0.751082 -0.138824 1.749116 0.002768 0.004333 -0.406358 0.913700
1654518654.151552 16.184446 -0.795697 -0.150434 1.756931 0.006778 0.002775 -0.413833 0.910323
1654518654.251186 16.28408 -0.841010 -0.163454 1.775707 0.006643 0.000608 -0.418825 0.908042
1654518654.352208 16.385102 -0.886624 -0.171941 1.782581 0.005689 0.001784 -0.422265 0.906453
1654518654.451865 16.484759 -0.931604 -0.184049 1.795283 0.003375 0.005874 -0.424799 0.905262
1654518654.551302 16.584196 -0.976584 -0.199233 1.806033 0.000859 0.011062 -0.427235 0.904073
1654518654.651263 16.684157 -1.025562 -0.217608 1.821568 -0.001790 0.013928 -0.429515 0.902951
1654518654.751290 16.784184 -1.068735 -0.235877 1.833053 -0.005133 0.014796 -0.431072 0.902182
1654518654.853479 16.886373 -1.109316 -0.252588 1.838067 -0.005814 0.015685 -0.430970 0.902211
1654518654.950784 16.983678 -1.147570 -0.273009 1.844847 -0.006837 0.017960 -0.429763 0.902737
1654518655.050722 17.083616 -1.184704 -0.294260 1.859168 -0.007601 0.019456 -0.428698 0.903206
1654518655.150548 17.183442 -1.221400 -0.317454 1.86497 -0.008525 0.020392 -0.428196 0.903416
1654518655.250843 17.283737 -1.252072 -0.342437 1.875688 -0.009880 0.021397 -0.427983 0.903480
1654518655.350832 17.383726 -1.283431 -0.368331 1.895212 -0.011341 0.021552 -0.427971 0.903464
1654518655.450702 17.483596 -1.307000 -0.395014 1.916836 -0.013988 0.021577 -0.428269 0.903285
1654518655.550948 17.583842 -1.325887 -0.423338 1.958628 -0.022413 0.023762 -0.428799 0.902809
1654518655.650677 17.683571 -1.346791 -0.451063 1.974314 -0.034851 0.024337 -0.429774 0.901935
1654518655.750224 17.783118 -1.354635 -0.469198 1.982908 -0.043553 0.020728 -0.431140 0.900995
1654518655.850130 17.883024 -1.358746 -0.489443 1.98759 -0.045628 0.014632 -0.432807 0.900212
1654518655.950565 17.983459 -1.355223 -0.503076 1.996113 -0.044514 0.006250 -0.433712 0.899929
1654518656.049618 18.082512 -1.353302 -0.510611 2.00318 -0.041758 -0.000423 -0.434110 0.899892
1654518656.149440 18.182334 -1.347481 -0.510918 2.018039 -0.038705 -0.004081 -0.434222 0.899965
1654518656.249410 18.282304 -1.339479 -0.509099 2.028509 -0.034154 -0.005560 -0.434420 0.900045
1654518656.349339 18.382233 -1.330522 -0.499213 2.050816 -0.027032 -0.004946 -0.434610 0.900199
1654518656.449348 18.482242 -1.323068 -0.485148 2.070772 -0.017022 -0.004728 -0.434975 0.900269
1654518656.549416 18.58231 -1.317419 -0.476536 2.11338 -0.008030 -0.005093 -0.435048 0.900357
1654518656.649753 18.682647 -1.314087 -0.463922 2.156363 -0.002362 -0.004142 -0.434809 0.900510
1654518656.749719 18.782613 -1.312286 -0.449943 2.205353 0.001472 -0.001085 -0.434494 0.900673
1654518656.850913 18.883807 -1.311698 -0.441717 2.255343 0.003541 0.000062 -0.434258 0.900782
1654518656.949910 18.982804 -1.314888 -0.437197 2.313769 0.005726 0.000233 -0.433923 0.900932
1654518657.049637 19.082531 -1.320879 -0.437124 2.374576 0.005466 0.001496 -0.433687 0.901046
1654518657.149486 19.18238 -1.327455 -0.435442 2.432189 0.002719 0.003022 -0.433673 0.901061
1654518657.250464 19.283358 -1.335752 -0.438589 2.485234 -0.001319 0.005282 -0.433834 0.900976
1654518657.349363 19.382257 -1.343586 -0.442624 2.542716 -0.006971 0.007824 -0.434079 0.900814
1654518657.449208 19.482102 -1.351876 -0.446722 2.586782 -0.012968 0.010804 -0.434430 0.900548
1654518657.549585 19.582479 -1.355370 -0.455187 2.630279 -0.016203 0.013074 -0.434951 0.900213
1654518657.649997 19.682891 -1.361775 -0.463010 2.669502 -0.019180 0.014946 -0.435337 0.899939
1654518657.750204 19.783098 -1.362408 -0.469864 2.700596 -0.021222 0.015669 -0.435616 0.899746
1654518657.851157 19.884051 -1.360465 -0.476078 2.738301 -0.023227 0.014815 -0.435740 0.899651
1654518657.950826 19.98372 -1.355861 -0.482500 2.768293 -0.025701 0.012451 -0.435608 0.899683
1654518658.050729 20.083623 -1.349477 -0.487330 2.791819 -0.027029 0.010518 -0.435422 0.899759
1654518658.150804 20.183698 -1.341618 -0.488142 2.813364 -0.026477 0.008610 -0.435293 0.899858
1654518658.249695 20.282589 -1.331804 -0.489649 2.834603 -0.025754 0.005384 -0.435181 0.899959
1654518658.349651 20.382545 -1.320998 -0.487120 2.852024 -0.025233 0.001712 -0.435200 0.899978
1654518658.450499 20.483393 -1.310053 -0.482568 2.857582 -0.022418 0.000028 -0.435132 0.900087
1654518658.549882 20.582776 -1.296031 -0.480265 2.861879 -0.017107 -0.001597 -0.435230 0.900156
1654518658.649603 20.682497 -1.284500 -0.476149 2.875576 -0.013100 -0.003051 -0.435137 0.900264
1654518658.749350 20.782244 -1.273521 -0.467926 2.875369 -0.010152 -0.004757 -0.434721 0.900495
1654518658.849163 20.882057 -1.265996 -0.462696 2.874021 -0.007679 -0.006835 -0.434273 0.900723
1654518658.949183 20.982077 -1.259814 -0.457899 2.877297 -0.005678 -0.008267 -0.433273 0.901207
1654518659.048964 21.081858 -1.256868 -0.452774 2.871611 -0.003717 -0.007796 -0.432012 0.901826
1654518659.148957 21.181851 -1.255637 -0.447719 2.870319 -0.001212 -0.006758 -0.430836 0.902404
1654518659.248761 21.281655 -1.259718 -0.445654 2.879227 -0.001867 -0.005055 -0.429882 0.902869
1654518659.348870 21.381764 -1.264895 -0.445608 2.883587 -0.005803 -0.003541 -0.429309 0.903132
1654518659.449198 21.482092 -1.272612 -0.442532 2.888654 -0.009154 -0.002203 -0.429476 0.903029
1654518659.549298 21.582192 -1.282024 -0.441236 2.888619 -0.013141 0.000809 -0.429862 0.902799
1654518659.649329 21.682223 -1.292163 -0.441710 2.882835 -0.016716 0.004724 -0.431145 0.902116
1654518659.750036 21.78293 -1.299047 -0.439681 2.876749 -0.017644 0.007959 -0.432934 0.901218
1654518659.850226 21.88312 -1.306103 -0.438798 2.874812 -0.017097 0.011059 -0.434961 0.900219
1654518659.949529 21.982423 -1.307821 -0.440808 2.881148 -0.018137 0.012305 -0.437394 0.899003
1654518660.049610 22.082504 -1.310454 -0.443543 2.882234 -0.020647 0.012380 -0.439519 0.897911
1654518660.149104 22.181998 -1.308964 -0.442181 2.879972 -0.022652 0.012043 -0.441659 0.896816
1654518660.249196 22.28209 -1.305298 -0.439985 2.881312 -0.024711 0.011387 -0.443415 0.895903
1654518660.349364 22.382258 -1.298885 -0.439175 2.880971 -0.025499 0.010448 -0.444804 0.895204
1654518660.449849 22.482743 -1.291470 -0.436544 2.873891 -0.022269 0.008441 -0.445999 0.894716
1654518660.549123 22.582017 -1.281623 -0.432565 2.870608 -0.017205 0.005280 -0.446700 0.894503
1654518660.649247 22.682141 -1.269732 -0.429906 2.876986 -0.012565 0.002778 -0.446909 0.894487
1654518660.749519 22.782413 -1.257884 -0.429770 2.884908 -0.011413 0.001472 -0.446496 0.894712
1654518660.853479 22.886373 -1.247685 -0.428013 2.889792 -0.012500 0.000770 -0.445087 0.895400
1654518660.950133 22.983027 -1.237536 -0.423434 2.882206 -0.012018 0.000784 -0.442788 0.896545
1654518661.050113 23.083007 -1.226527 -0.423562 2.866524 -0.006012 0.004894 -0.440279 0.897827
1654518661.150306 23.1832 -1.219636 -0.422206 2.875378 0.000717 0.012968 -0.437266 0.899238
1654518661.250488 23.283382 -1.212526 -0.432935 2.906024 0.000171 0.016057 -0.434332 0.900610
1654518661.351199 23.384093 -1.205909 -0.442481 2.931279 -0.006017 0.015481 -0.431779 0.901827
1654518661.451289 23.484183 -1.191820 -0.452503 2.955072 -0.014348 0.013073 -0.429197 0.903002
1654518661.551183 23.584077 -1.181435 -0.465702 2.975522 -0.025600 0.014068 -0.426594 0.903971
1654518661.650921 23.683815 -1.167924 -0.476500 2.998098 -0.036104 0.016367 -0.424275 0.904665
1654518661.750869 23.783763 -1.147343 -0.482230 3.015906 -0.041166 0.020569 -0.422102 0.905380
1654518661.851824 23.884718 -1.121766 -0.487384 3.04226 -0.041241 0.024188 -0.420484 0.906039
1654518661.950485 23.983379 -1.091486 -0.491247 3.071913 -0.038244 0.024612 -0.419502 0.906614
1654518662.050131 24.083025 -1.059866 -0.492634 3.116225 -0.032814 0.019113 -0.419168 0.907114
1654518662.150842 24.183736 -1.018023 -0.488962 3.159558 -0.023477 0.008921 -0.419312 0.907495
1654518662.250050 24.282944 -0.977361 -0.486377 3.21817 -0.015156 0.000600 -0.419423 0.907664
1654518662.350596 24.38349 -0.937245 -0.485048 3.275873 -0.008293 -0.005480 -0.419629 0.907641
1654518662.449929 24.482823 -0.898357 -0.483619 3.334201 -0.003765 -0.008870 -0.419565 0.907674
1654518662.550456 24.58335 -0.863254 -0.482724 3.389776 -0.000757 -0.010279 -0.419367 0.907758
1654518662.650293 24.683187 -0.831160 -0.485813 3.448011 -0.001641 -0.008199 -0.418674 0.908098
1654518662.750187 24.783081 -0.802809 -0.489679 3.506044 -0.003904 -0.005592 -0.417605 0.908603
1654518662.850406 24.8833 -0.780438 -0.496292 3.565946 -0.008499 -0.003950 -0.416774 0.908962
1654518662.951382 24.984276 -0.756215 -0.500259 3.616161 -0.012292 -0.001116 -0.415939 0.909309
1654518663.050044 25.082938 -0.732788 -0.505132 3.667122 -0.015998 0.004571 -0.415180 0.909587
1654518663.150850 25.183744 -0.712051 -0.511106 3.724882 -0.019355 0.010697 -0.414702 0.909689
1654518663.250720 25.283614 -0.688555 -0.515707 3.774342 -0.020764 0.011019 -0.414657 0.909674
1654518663.350883 25.383777 -0.661246 -0.520193 3.81677 -0.021667 0.010569 -0.414762 0.909610
1654518663.451436 25.48433 -0.634792 -0.523137 3.859107 -0.022975 0.011468 -0.415180 0.909377
1654518663.551176 25.58407 -0.604379 -0.530315 3.903029 -0.025976 0.011622 -0.415603 0.909101
1654518663.650785 25.683679 -0.569034 -0.532132 3.934266 -0.027079 0.009859 -0.416008 0.908904
1654518663.750727 25.783621 -0.531899 -0.532535 3.958261 -0.023690 0.006703 -0.415835 0.909107
1654518663.850031 25.882925 -0.493311 -0.533558 3.994786 -0.019551 0.004196 -0.414853 0.909669
1654518663.950070 25.982964 -0.454203 -0.532808 4.031189 -0.015303 0.000560 -0.413821 0.910229
1654518664.049523 26.082417 -0.416810 -0.530920 4.069791 -0.011638 -0.003864 -0.412339 0.910948
1654518664.149809 26.182703 -0.380830 -0.531038 4.100205 -0.009009 -0.006090 -0.410538 0.911779
1654518664.249285 26.282179 -0.348656 -0.530640 4.138812 -0.007148 -0.006501 -0.408892 0.912532
1654518664.350012 26.382906 -0.317406 -0.528824 4.175277 -0.007849 -0.007275 -0.407398 0.913188
1654518664.450552 26.483446 -0.288725 -0.527967 4.20805 -0.008585 -0.007725 -0.406492 0.913582
1654518664.549283 26.582177 -0.264078 -0.525351 4.238088 -0.009679 -0.006826 -0.406285 0.913669
1654518664.649523 26.682417 -0.240736 -0.525223 4.271826 -0.010683 -0.006527 -0.406899 0.913387
1654518664.750606 26.7835 -0.216191 -0.524422 4.298721 -0.010704 -0.007130 -0.407792 0.912984
1654518664.849597 26.882491 -0.195112 -0.523701 4.326025 -0.010425 -0.006907 -0.408882 0.912501
1654518664.949749 26.982643 -0.174904 -0.522922 4.353938 -0.010669 -0.003807 -0.409882 0.912068
1654518665.049276 27.08217 -0.154184 -0.523821 4.383312 -0.010735 0.000479 -0.410852 0.911639
1654518665.150198 27.183092 -0.134041 -0.527551 4.423262 -0.011003 0.002127 -0.411827 0.911193
1654518665.249993 27.282887 -0.114413 -0.524484 4.455325 -0.011770 0.001849 -0.412336 0.910954
1654518665.350863 27.383757 -0.094857 -0.523458 4.48663 -0.011634 0.001864 -0.412892 0.910704
1654518665.449384 27.482278 -0.075564 -0.525239 4.529887 -0.014071 0.004424 -0.413096 0.910568
1654518665.549752 27.582646 -0.052896 -0.522742 4.563458 -0.017050 0.007211 -0.412441 0.910796
1654518665.649892 27.682786 -0.032618 -0.523848 4.589266 -0.016593 0.006167 -0.412183 0.910929
1654518665.750268 27.783162 -0.007538 -0.524043 4.618588 -0.013051 0.004175 -0.411737 0.911200
1654518665.849842 27.882736 0.015856 -0.526387 4.653833 -0.009498 0.004600 -0.411591 0.911307
1654518665.949721 27.982615 0.037869 -0.527126 4.690486 -0.007463 0.003864 -0.411200 0.911507
1654518666.049975 28.082869 0.061818 -0.529290 4.727115 -0.006618 0.000270 -0.410998 0.911612
1654518666.150070 28.182964 0.085010 -0.531267 4.755313 -0.006100 -0.002092 -0.410988 0.911618
1654518666.250394 28.283288 0.105085 -0.536593 4.784028 -0.005611 -0.001300 -0.410939 0.911645
1654518666.350633 28.383527 0.127299 -0.541608 4.818291 -0.004172 -0.001093 -0.411191 0.911539
1654518666.450371 28.483265 0.147352 -0.547498 4.85483 -0.002699 -0.002409 -0.411522 0.911392
1654518666.550664 28.583558 0.165428 -0.554132 4.888622 -0.002256 -0.001538 -0.412169 0.911103
1654518666.650706 28.6836 0.180949 -0.563385 4.928896 -0.004455 0.001523 -0.413011 0.910714
1654518666.750949 28.783843 0.198804 -0.572726 4.965637 -0.007601 0.000615 -0.414314 0.910102
1654518666.850970 28.883864 0.214443 -0.583998 4.998758 -0.010481 -0.000093 -0.416010 0.909300
1654518666.950448 28.983342 0.231303 -0.595116 5.03149 -0.013100 0.000263 -0.418470 0.908136
1654518667.050906 29.0838 0.247277 -0.606573 5.057409 -0.014989 0.001391 -0.420714 0.907068
1654518667.150005 29.182899 0.265573 -0.618148 5.091144 -0.016326 0.002014 -0.422914 0.906021
1654518667.250777 29.283671 0.284023 -0.629828 5.125815 -0.017995 0.000683 -0.425140 0.904948
1654518667.350690 29.383584 0.302411 -0.640454 5.147766 -0.019129 0.002620 -0.426719 0.904178
1654518667.450514 29.483408 0.324368 -0.651978 5.175691 -0.020376 0.006634 -0.428260 0.903402
1654518667.550099 29.582993 0.346965 -0.660312 5.198986 -0.020304 0.006668 -0.429126 0.902992
1654518667.649796 29.68269 0.373798 -0.664075 5.232874 -0.017969 0.000753 -0.429520 0.902878
1654518667.750430 29.783324 0.400233 -0.670950 5.270607 -0.015556 -0.010268 -0.428921 0.903149
1654518667.851266 29.88416 0.422766 -0.675161 5.300122 -0.013754 -0.019590 -0.427548 0.903676
1654518667.950865 29.983759 0.443188 -0.679596 5.324009 -0.011499 -0.022499 -0.425724 0.904500
1654518668.050698 30.083592 0.458781 -0.682028 5.350137 -0.008486 -0.021015 -0.423957 0.905399
1654518668.150339 30.183233 0.468826 -0.685410 5.380899 -0.005224 -0.018665 -0.422117 0.906334
1654518668.250422 30.283316 0.472022 -0.685510 5.412851 -0.004020 -0.016236 -0.420748 0.907023
1654518668.350537 30.383431 0.471345 -0.687268 5.43932 -0.004316 -0.013508 -0.419926 0.907448
1654518668.450449 30.483343 0.471006 -0.689501 5.459904 -0.005812 -0.011243 -0.419601 0.907620
1654518668.550291 30.583185 0.467490 -0.691789 5.46978 -0.007996 -0.007650 -0.420325 0.907306
1654518668.650311 30.683205 0.460922 -0.693613 5.480153 -0.009593 -0.004353 -0.421725 0.906662
1654518668.750146 30.78304 0.454680 -0.698737 5.488375 -0.010048 -0.002148 -0.424210 0.905505
1654518668.850266 30.88316 0.447410 -0.703331 5.490634 -0.011452 0.001049 -0.427147 0.904109
1654518668.950468 30.983362 0.442867 -0.709383 5.490129 -0.013503 0.006972 -0.430450 0.902487
1654518669.051570 31.084464 0.441401 -0.716940 5.500428 -0.015862 0.012082 -0.433579 0.900895
1654518669.151884 31.184778 0.441646 -0.723242 5.504143 -0.019284 0.012432 -0.436283 0.899517
1654518669.251237 31.284131 0.446164 -0.732013 5.50154 -0.020483 0.007967 -0.438534 0.898446
1654518669.350802 31.383696 0.455293 -0.741480 5.503683 -0.021922 0.000971 -0.440246 0.897609
1654518669.451679 31.484573 0.461178 -0.745552 5.4955 -0.021416 -0.006595 -0.441150 0.897154
1654518669.551651 31.584545 0.468726 -0.751849 5.496425 -0.021773 -0.012651 -0.441179 0.897066
1654518669.651679 31.684573 0.475449 -0.755966 5.485633 -0.023063 -0.015761 -0.440215 0.897458
1654518669.751252 31.784146 0.480138 -0.755007 5.471225 -0.022576 -0.015043 -0.438651 0.898248
1654518669.852085 31.884979 0.480894 -0.752354 5.461696 -0.020000 -0.013430 -0.436430 0.899416
1654518669.951375 31.984269 0.480008 -0.747148 5.455852 -0.016665 -0.014269 -0.433675 0.900802
1654518670.051127 32.084021 0.478779 -0.739443 5.451594 -0.013349 -0.014260 -0.430243 0.902502
1654518670.150562 32.183456 0.474617 -0.731664 5.450104 -0.012840 -0.010736 -0.426349 0.904404
1654518670.250955 32.283849 0.465284 -0.723884 5.447295 -0.013027 -0.006994 -0.422175 0.906394
1654518670.350346 32.38324 0.456768 -0.717668 5.444785 -0.012179 -0.003709 -0.418072 0.908324
1654518670.450824 32.483718 0.447223 -0.709163 5.441852 -0.010226 -0.002088 -0.413815 0.910301
1654518670.551643 32.584537 0.437029 -0.703532 5.439177 -0.007632 -0.000355 -0.410107 0.912005
1654518670.650249 32.683143 0.425784 -0.701251 5.447697 -0.007137 0.001934 -0.406664 0.913548
1654518670.751416 32.78431 0.412655 -0.700972 5.455665 -0.009267 0.003553 -0.403819 0.914785
1654518670.951405 32.984299 0.391898 -0.698386 5.465399 -0.015224 0.009137 -0.399983 0.916350
1654518671.051434 33.084328 0.382866 -0.701943 5.465899 -0.018289 0.011204 -0.399389 0.916531
1654518671.151708 33.184602 0.376942 -0.702966 5.458246 -0.017338 0.010128 -0.399579 0.916479
1654518671.253051 33.285945 0.372776 -0.704638 5.458112 -0.015968 0.009483 -0.401105 0.915844
1654518671.350941 33.383835 0.369198 -0.707049 5.465861 -0.018095 0.010678 -0.403775 0.914617
1654518671.451821 33.484715 0.371274 -0.709823 5.466555 -0.021007 0.011311 -0.406695 0.913252
1654518671.552260 33.585154 0.376566 -0.715959 5.459603 -0.021797 0.010654 -0.410020 0.911754
1654518671.653475 33.686369 0.385266 -0.718721 5.460702 -0.022144 0.008829 -0.413074 0.910385
1654518671.751013 33.783907 0.398029 -0.721915 5.461165 -0.022434 0.006588 -0.415192 0.909433
1654518671.851574 33.884468 0.412748 -0.726117 5.456968 -0.022272 0.004146 -0.416814 0.908710
1654518671.949406 33.9823 0.426404 -0.727235 5.456001 -0.021674 -0.000656 -0.417729 0.908313
1654518672.049302 34.082196 0.438623 -0.725036 5.447144 -0.020312 -0.007686 -0.418494 0.907960
1654518672.149772 34.182666 0.449595 -0.723686 5.436317 -0.018764 -0.011883 -0.419109 0.907664
1654518672.250062 34.282956 0.459915 -0.721282 5.422667 -0.014602 -0.013708 -0.420028 0.907290
1654518672.350398 34.383292 0.465384 -0.714394 5.419719 -0.009760 -0.015219 -0.421195 0.906790
1654518672.449584 34.482478 0.467279 -0.707391 5.420643 -0.005537 -0.015359 -0.422741 0.906103
1654518672.550221 34.583115 0.465984 -0.701463 5.427174 -0.004484 -0.014725 -0.424721 0.905193
1654518672.651550 34.684444 0.460445 -0.698372 5.429409 -0.005808 -0.011660 -0.426730 0.904285
1654518672.750143 34.783037 0.453818 -0.694592 5.426824 -0.005808 -0.007649 -0.428510 0.903486
1654518672.850464 34.883358 0.445025 -0.690944 5.428242 -0.005414 -0.004123 -0.430256 0.902681
1654518672.950740 34.983634 0.432806 -0.689279 5.44281 -0.008814 0.000031 -0.431488 0.902075
1654518673.051342 35.084236 0.424319 -0.693425 5.448123 -0.014067 0.005097 -0.432342 0.901586
1654518673.151446 35.18434 0.416282 -0.690972 5.450097 -0.017031 0.006819 -0.432455 0.901469
1654518673.251470 35.284364 0.408020 -0.690824 5.449996 -0.018236 0.006632 -0.432239 0.901550
1654518673.353345 35.386239 0.402430 -0.689802 5.453525 -0.019308 0.006750 -0.431631 0.901819
1654518673.451224 35.484118 0.397351 -0.690888 5.453762 -0.020218 0.006699 -0.430712 0.902238
1654518673.550966 35.58386 0.393285 -0.689637 5.452937 -0.021125 0.006947 -0.429489 0.902798
1654518673.650870 35.683764 0.392733 -0.686976 5.451789 -0.020686 0.006020 -0.427995 0.903524
1654518673.750514 35.783408 0.394433 -0.685436 5.454277 -0.019409 0.005523 -0.426600 0.904215
1654518673.850039 35.882933 0.393828 -0.682401 5.453353 -0.017939 0.004861 -0.424758 0.905116
1654518673.950452 35.983346 0.397369 -0.676716 5.449654 -0.016302 0.002826 -0.422487 0.906218
1654518674.051322 36.084216 0.400450 -0.672174 5.452695 -0.014958 0.000659 -0.420162 0.907326
1654518674.150334 36.183228 0.400018 -0.670231 5.452191 -0.014405 -0.001469 -0.417695 0.908472
1654518674.250653 36.283547 0.399613 -0.667119 5.449552 -0.013285 -0.003388 -0.415504 0.909488
1654518674.350922 36.383816 0.395674 -0.662869 5.445764 -0.012222 -0.004354 -0.413706 0.910318
1654518674.451164 36.484058 0.390482 -0.660332 5.443782 -0.012096 -0.003178 -0.412437 0.910900
1654518674.551235 36.584129 0.384400 -0.658475 5.444181 -0.012268 -0.001053 -0.411834 0.911176
1654518674.651786 36.68468 0.375531 -0.655013 5.4427 -0.012729 0.001977 -0.411738 0.911211
1654518674.751277 36.784171 0.369532 -0.651736 5.447003 -0.013902 0.004046 -0.411670 0.911218
1654518674.851097 36.883991 0.364488 -0.649850 5.444742 -0.014425 0.005122 -0.411845 0.911125
1654518674.950976 36.98387 0.358152 -0.650542 5.447023 -0.014814 0.006104 -0.412012 0.911037
1654518675.051699 37.084593 0.355590 -0.650033 5.446394 -0.015104 0.007196 -0.412161 0.910958
1654518675.151443 37.184337 0.351588 -0.648565 5.442357 -0.013962 0.007755 -0.412460 0.910836
1654518675.250527 37.283421 0.350951 -0.650592 5.448072 -0.012987 0.007566 -0.412784 0.910705
1654518675.350387 37.383281 0.351461 -0.654288 5.453471 -0.014028 0.005844 -0.412802 0.910694
1654518675.450194 37.483088 0.352781 -0.660916 5.451889 -0.014604 0.004029 -0.412706 0.910738
1654518675.550580 37.583474 0.350901 -0.666375 5.449744 -0.014320 0.003388 -0.412997 0.910613
1654518675.650084 37.682978 0.351518 -0.669781 5.451426 -0.014521 0.002901 -0.413707 0.910290
1654518675.750209 37.783103 0.348432 -0.675085 5.454392 -0.014668 0.002334 -0.415418 0.909509
1654518675.852428 37.885322 0.347076 -0.683768 5.457672 -0.015276 0.001337 -0.417765 0.908426
1654518675.951007 37.983901 0.347893 -0.689991 5.46467 -0.015603 -0.000401 -0.420407 0.907201
1654518676.050278 38.083172 0.345727 -0.695283 5.478285 -0.016507 -0.001546 -0.423232 0.905870
1654518676.150017 38.182911 0.340582 -0.698335 5.500893 -0.018747 -0.002562 -0.426170 0.904445
1654518676.251034 38.283928 0.335641 -0.703646 5.526675 -0.021488 -0.003811 -0.429191 0.902950
1654518676.350496 38.38339 0.333411 -0.707740 5.547593 -0.023804 -0.002795 -0.432670 0.901234
1654518676.450147 38.483041 0.328181 -0.711621 5.572587 -0.025644 0.002170 -0.435876 0.899639
1654518676.550520 38.583414 0.327754 -0.707547 5.605537 -0.027021 0.004316 -0.438976 0.898082
1654518676.650241 38.683135 0.325743 -0.707928 5.632024 -0.027373 0.005329 -0.441696 0.896731
1654518676.750344 38.783238 0.328531 -0.703544 5.655584 -0.027052 0.006594 -0.443247 0.895967
1654518676.850233 38.883127 0.332314 -0.700654 5.681694 -0.025804 0.006902 -0.443705 0.895775
1654518676.950180 38.983074 0.337990 -0.695186 5.712158 -0.026210 0.005966 -0.443211 0.896014
1654518677.050171 39.083065 0.342242 -0.689876 5.728128 -0.025751 0.004441 -0.442299 0.896487
1654518677.150456 39.18335 0.352011 -0.683694 5.742019 -0.023461 0.002276 -0.440600 0.897394
1654518677.250968 39.283862 0.358625 -0.676695 5.755903 -0.019252 0.000204 -0.438205 0.898669
1654518677.350337 39.383231 0.362344 -0.669113 5.762783 -0.015553 -0.001667 -0.435925 0.899847
1654518677.450283 39.483177 0.366035 -0.659881 5.767381 -0.012862 -0.003478 -0.433234 0.901183
1654518677.551583 39.584477 0.366889 -0.652348 5.772164 -0.010771 -0.004141 -0.431452 0.902062
1654518677.651944 39.684838 0.365605 -0.645326 5.770985 -0.010710 -0.003869 -0.429905 0.902802
1654518677.752288 39.785182 0.363115 -0.638791 5.770966 -0.011143 -0.003531 -0.429280 0.903096
1654518677.851689 39.884583 0.357186 -0.634650 5.767636 -0.011400 -0.003015 -0.429514 0.902983
1654518677.951470 39.984364 0.350889 -0.627911 5.762415 -0.012209 -0.001502 -0.430753 0.902386
1654518678.050636 40.08353 0.344042 -0.622716 5.759106 -0.013224 0.001465 -0.432658 0.901460
1654518678.151342 40.184236 0.336633 -0.617984 5.765057 -0.013977 0.003150 -0.435425 0.900111
1654518678.252576 40.28547 0.332876 -0.613109 5.757682 -0.013823 0.003728 -0.438314 0.898708
1654518678.350444 40.383338 0.330116 -0.608354 5.750838 -0.011797 0.003321 -0.441646 0.897106
1654518678.450271 40.483165 0.326825 -0.603714 5.75091 -0.010172 0.004250 -0.444206 0.895857
1654518678.550299 40.583193 0.326227 -0.605077 5.757972 -0.010869 0.005376 -0.445936 0.894983
1654518678.650172 40.683066 0.324430 -0.604872 5.757512 -0.012691 0.006614 -0.446789 0.894525
1654518678.751093 40.783987 0.323129 -0.606250 5.756194 -0.013309 0.007259 -0.447225 0.894293
1654518678.851464 40.884358 0.324424 -0.610587 5.758629 -0.013067 0.006261 -0.447260 0.894287
1654518678.950323 40.983217 0.324836 -0.612873 5.757978 -0.012138 0.004001 -0.447029 0.894428
1654518679.051290 41.084184 0.328608 -0.619332 5.761362 -0.012054 0.002908 -0.446738 0.894579
1654518679.150119 41.183013 0.328209 -0.626499 5.767829 -0.013552 0.002801 -0.446555 0.894649
1654518679.251048 41.283942 0.327192 -0.632145 5.769872 -0.016389 0.003848 -0.446724 0.894514
1654518679.350999 41.383893 0.329324 -0.635547 5.773838 -0.020204 0.004204 -0.446524 0.894534
1654518679.452688 41.485582 0.332609 -0.640132 5.775024 -0.023497 0.003317 -0.446283 0.894577
1654518679.550662 41.583556 0.336176 -0.644909 5.770782 -0.024513 0.002670 -0.445935 0.894726
1654518679.651783 41.684677 0.343024 -0.646848 5.767546 -0.022587 0.002028 -0.445564 0.894963
1654518679.751611 41.784505 0.350880 -0.651093 5.766623 -0.020513 0.001692 -0.445173 0.895208
1654518679.851066 41.88396 0.356346 -0.652251 5.775126 -0.018858 0.000389 -0.444856 0.895403
1654518679.951565 41.984459 0.364724 -0.654717 5.778284 -0.019001 -0.001048 -0.444217 0.895717
1654518680.050148 42.083042 0.372341 -0.655431 5.78145 -0.020300 -0.002751 -0.442869 0.896352
1654518680.150907 42.183801 0.376841 -0.654461 5.782438 -0.021847 -0.002822 -0.441435 0.897023
1654518680.252005 42.284899 0.380354 -0.651988 5.784758 -0.023505 -0.002776 -0.440036 0.897668
1654518680.350737 42.383631 0.384288 -0.649803 5.781883 -0.022952 -0.002207 -0.438933 0.898224
1654518680.450133 42.483027 0.387603 -0.646983 5.787501 -0.021672 -0.000730 -0.438203 0.898615
1654518680.550897 42.583791 0.393021 -0.641707 5.794524 -0.019475 -0.000655 -0.437758 0.898881
1654518680.650238 42.683132 0.398876 -0.636998 5.804286 -0.016485 -0.002550 -0.437967 0.898836
1654518680.750887 42.783781 0.402109 -0.631872 5.828762 -0.013791 -0.003226 -0.438877 0.898436
1654518680.850367 42.883261 0.402803 -0.623980 5.857274 -0.013201 -0.003166 -0.440343 0.897727
1654518680.950838 42.983732 0.402985 -0.621815 5.886404 -0.012948 -0.003135 -0.442262 0.896787
1654518681.054289 43.087183 0.405582 -0.617870 5.924195 -0.012063 -0.001707 -0.444274 0.895808
1654518681.152507 43.185401 0.406155 -0.614891 5.969828 -0.012405 0.002172 -0.446194 0.894848
1654518681.251573 43.284467 0.409269 -0.613987 6.0143 -0.013380 0.005004 -0.447758 0.894041
1654518681.352321 43.385215 0.413853 -0.609188 6.053092 -0.015266 0.006390 -0.449072 0.893342
1654518681.451233 43.484127 0.419056 -0.607694 6.080811 -0.015183 0.006259 -0.450077 0.892839
1654518681.551620 43.584514 0.427309 -0.610858 6.109664 -0.012826 0.004374 -0.450734 0.892555
1654518681.650939 43.683833 0.433085 -0.614514 6.134417 -0.010001 0.002517 -0.451134 0.892397
1654518681.752256 43.78515 0.439070 -0.619793 6.151194 -0.007264 0.001740 -0.451560 0.892209
1654518681.851802 43.884696 0.446303 -0.626411 6.170953 -0.005654 0.000118 -0.451708 0.892148
1654518681.951799 43.984693 0.451430 -0.633177 6.185007 -0.005822 -0.003253 -0.451156 0.892420
1654518682.051486 44.08438 0.457209 -0.641883 6.194262 -0.007265 -0.007405 -0.450284 0.892825
1654518682.150485 44.183379 0.456660 -0.649463 6.200987 -0.010543 -0.011534 -0.448964 0.893413
1654518682.250846 44.28374 0.454267 -0.656427 6.190437 -0.015838 -0.013183 -0.447233 0.894180
1654518682.352257 44.385151 0.450925 -0.665296 6.176606 -0.019988 -0.012004 -0.445539 0.894959
1654518682.452264 44.485158 0.445949 -0.672003 6.161221 -0.023806 -0.009189 -0.443784 0.895771
1654518682.550840 44.583734 0.439726 -0.673590 6.155173 -0.029271 -0.005689 -0.442079 0.896480
1654518682.651287 44.684181 0.435688 -0.676729 6.144028 -0.033358 -0.003411 -0.440593 0.897080
1654518682.751963 44.784857 0.432733 -0.670088 6.134434 -0.035366 -0.003522 -0.438397 0.898078
1654518682.850136 44.88303 0.433251 -0.665609 6.117863 -0.033535 -0.004382 -0.435430 0.899587
1654518682.951194 44.984088 0.432159 -0.651936 6.102799 -0.029229 -0.003996 -0.432413 0.901193
1654518683.051446 45.08434 0.431325 -0.634280 6.093359 -0.024374 -0.001882 -0.429025 0.902962
1654518683.152523 45.185417 0.433455 -0.617786 6.095763 -0.019436 -0.000469 -0.425691 0.904660
1654518683.253038 45.285932 0.433911 -0.604297 6.084087 -0.014159 -0.000566 -0.422779 0.906122
1654518683.352992 45.385886 0.435456 -0.589004 6.078831 -0.007726 -0.001053 -0.419785 0.907590
1654518683.451831 45.484725 0.434503 -0.573803 6.079493 -0.001824 -0.001521 -0.417321 0.908756
1654518683.553256 45.58615 0.431488 -0.558755 6.087001 0.000404 -0.002085 -0.415136 0.909757
1654518683.653096 45.68599 0.426288 -0.549673 6.080038 0.002205 -0.002078 -0.413793 0.910366
1654518683.752928 45.785822 0.421518 -0.539247 6.082005 0.003472 -0.001201 -0.413205 0.910630
1654518683.854506 45.8874 0.412542 -0.534809 6.088352 0.003423 -0.000060 -0.413837 0.910345
1654518683.953395 45.986289 0.401374 -0.533407 6.089896 0.002057 0.000832 -0.415189 0.909732
1654518684.052541 46.085435 0.391958 -0.537853 6.093751 -0.000057 0.001233 -0.417177 0.908825
1654518684.151576 46.18447 0.379562 -0.542049 6.092341 -0.001968 0.002373 -0.420059 0.907492
1654518684.253004 46.285898 0.369441 -0.551993 6.096955 -0.004850 0.003905 -0.423175 0.906027
1654518684.350542 46.383436 0.356971 -0.560615 6.110465 -0.011097 0.005772 -0.426279 0.904505
1654518684.450253 46.483147 0.349854 -0.567706 6.109385 -0.019343 0.008832 -0.429095 0.903009
1654518684.552008 46.584902 0.344600 -0.578812 6.107506 -0.023864 0.008425 -0.431857 0.901587
1654518684.651396 46.68429 0.340557 -0.587903 6.103104 -0.025965 0.008907 -0.434319 0.900341
1654518684.751994 46.784888 0.341517 -0.598009 6.098599 -0.027825 0.009248 -0.436248 0.899349
1654518684.850648 46.883542 0.342976 -0.606428 6.103515 -0.028531 0.007851 -0.438155 0.898412
1654518684.952291 46.985185 0.347475 -0.614281 6.105123 -0.029251 0.005319 -0.439646 0.897679
1654518685.053481 47.086375 0.354575 -0.618556 6.099629 -0.027661 0.001892 -0.440566 0.897292
1654518685.152418 47.185312 0.363371 -0.619868 6.1052 -0.026418 -0.000072 -0.441366 0.896938
1654518685.252925 47.285819 0.373971 -0.621173 6.116495 -0.026642 -0.000594 -0.441734 0.896750
1654518685.350978 47.383872 0.384536 -0.621787 6.12571 -0.025962 -0.001622 -0.441549 0.896860
1654518685.451689 47.484583 0.397233 -0.619480 6.140267 -0.025043 -0.003874 -0.440164 0.897560
1654518685.552335 47.585229 0.407160 -0.611735 6.160476 -0.020322 -0.007939 -0.438594 0.898420
1654518685.651455 47.684349 0.417126 -0.605921 6.194106 -0.017465 -0.009860 -0.436315 0.899570
1654518685.753158 47.786052 0.421977 -0.597242 6.224546 -0.014458 -0.011405 -0.434333 0.900564
1654518685.852260 47.885154 0.424655 -0.589461 6.259788 -0.009560 -0.011787 -0.432150 0.901674
1654518685.951715 47.984609 0.420662 -0.580212 6.292955 -0.004043 -0.011826 -0.430426 0.902540
1654518686.050657 48.083551 0.416501 -0.574625 6.326972 -0.000247 -0.010182 -0.429149 0.903176
1654518686.151297 48.184191 0.406392 -0.571113 6.362909 0.001266 -0.006283 -0.429035 0.903265
1654518686.251197 48.284091 0.396761 -0.567990 6.388784 -0.000376 -0.000919 -0.429446 0.903092
1654518686.350579 48.383473 0.385087 -0.568779 6.408484 -0.002996 0.004537 -0.430342 0.902649
1654518686.453250 48.486144 0.373984 -0.572453 6.419577 -0.006781 0.010541 -0.431737 0.901913
1654518686.551585 48.584479 0.363423 -0.576399 6.425262 -0.009793 0.014297 -0.433016 0.901220
1654518686.650718 48.683612 0.356614 -0.586739 6.421029 -0.012410 0.015878 -0.434300 0.900543
1654518686.750464 48.783358 0.350130 -0.597072 6.417953 -0.014887 0.014666 -0.435508 0.899942
1654518686.850172 48.883066 0.349370 -0.609063 6.40484 -0.017287 0.013242 -0.436349 0.899514
1654518686.949851 48.982745 0.352770 -0.624710 6.392966 -0.020617 0.011067 -0.436848 0.899231
1654518687.049904 49.082798 0.358239 -0.640288 6.380924 -0.026632 0.008030 -0.436683 0.899185
1654518687.150314 49.183208 0.363744 -0.651482 6.365418 -0.030213 0.002736 -0.435702 0.899580
1654518687.250747 49.283641 0.372461 -0.658720 6.355118 -0.031810 -0.003919 -0.433569 0.900550
1654518687.350397 49.383291 0.378430 -0.668310 6.348035 -0.033304 -0.009090 -0.430937 0.901721
1654518687.452458 49.485352 0.387319 -0.670594 6.337215 -0.032653 -0.013302 -0.427245 0.903448
1654518687.552140 49.585034 0.393230 -0.669650 6.326738 -0.030757 -0.014848 -0.423288 0.905351
1654518687.653239 49.686133 0.397158 -0.662824 6.32022 -0.027790 -0.014197 -0.419384 0.907272
1654518687.751333 49.784227 0.397937 -0.656371 6.318756 -0.025157 -0.012027 -0.415827 0.909016
1654518687.851576 49.88447 0.396236 -0.645330 6.318766 -0.022641 -0.010255 -0.412648 0.910551
1654518687.951440 49.984334 0.393460 -0.632774 6.316527 -0.018288 -0.008414 -0.409898 0.911909
1654518688.051119 50.084013 0.387160 -0.619170 6.321824 -0.012588 -0.006994 -0.408046 0.912848
1654518688.150732 50.183626 0.379132 -0.603024 6.329691 -0.009093 -0.002986 -0.406764 0.913483
1654518688.250599 50.283493 0.371603 -0.591812 6.336887 -0.008704 0.001994 -0.406211 0.913736
1654518688.349986 50.38288 0.362319 -0.581391 6.33648 -0.008095 0.006927 -0.406184 0.913729
1654518688.449811 50.482705 0.355067 -0.573696 6.335184 -0.006671 0.009893 -0.406314 0.913656
1654518688.550089 50.582983 0.348550 -0.562793 6.339158 -0.004680 0.011219 -0.406669 0.913495
1654518688.649733 50.682627 0.343654 -0.558078 6.341799 -0.003738 0.012125 -0.406960 0.913358
1654518688.750471 50.783365 0.340661 -0.558289 6.341883 -0.004280 0.011773 -0.406946 0.913366
1654518688.850164 50.883058 0.337322 -0.560312 6.338641 -0.004947 0.011177 -0.406694 0.913483
1654518688.949979 50.982873 0.335327 -0.563845 6.337823 -0.006400 0.010835 -0.406080 0.913751
1654518689.049735 51.082629 0.333032 -0.570119 6.337354 -0.008261 0.009684 -0.405368 0.914065
1654518689.150617 51.183511 0.334818 -0.579216 6.342457 -0.011882 0.008731 -0.404710 0.914326
1654518689.251951 51.284845 0.335903 -0.587097 6.337652 -0.015365 0.008155 -0.404327 0.914449
1654518689.351769 51.384663 0.340758 -0.597590 6.333898 -0.017671 0.006178 -0.403887 0.914617
1654518689.452004 51.484898 0.344899 -0.604675 6.340129 -0.020280 0.002030 -0.403403 0.914795
1654518689.550821 51.583715 0.350175 -0.609296 6.33879 -0.025171 0.000640 -0.402537 0.915058
1654518689.650150 51.683044 0.355373 -0.614682 6.335895 -0.027435 -0.001427 -0.402007 0.915224
1654518689.750067 51.782961 0.358941 -0.618149 6.333048 -0.027289 -0.003849 -0.401521 0.915435
1654518689.850501 51.883395 0.365670 -0.619844 6.329023 -0.025341 -0.005465 -0.401161 0.915641
1654518689.950136 51.98303 0.370472 -0.615507 6.333379 -0.023433 -0.006324 -0.400715 0.915881
1654518690.050098 52.082992 0.375174 -0.610044 6.337234 -0.021641 -0.006134 -0.400119 0.916187
1654518690.150208 52.183102 0.376824 -0.606028 6.348707 -0.018169 -0.006580 -0.399743 0.916424
1654518690.250725 52.283619 0.378094 -0.598629 6.369205 -0.015851 -0.007342 -0.399496 0.916568
1654518690.350521 52.383415 0.377604 -0.590835 6.393445 -0.014207 -0.006911 -0.399540 0.916579
1654518690.450757 52.483651 0.373813 -0.582451 6.425992 -0.012761 -0.004960 -0.399582 0.916595
1654518690.550308 52.583202 0.367564 -0.573261 6.461285 -0.012361 -0.002663 -0.400117 0.916377
1654518690.651482 52.684376 0.361299 -0.564094 6.493208 -0.011299 0.001243 -0.401126 0.915952
1654518690.750633 52.783527 0.355905 -0.555941 6.524319 -0.010198 0.005538 -0.402520 0.915338
1654518690.852221 52.885115 0.350339 -0.549783 6.54763 -0.008521 0.010185 -0.404084 0.914626
1654518690.951634 52.984528 0.347708 -0.544631 6.572399 -0.006834 0.014014 -0.405589 0.913923
1654518691.049690 53.082584 0.345677 -0.544854 6.593493 -0.006032 0.015760 -0.407504 0.913047
1654518691.150656 53.18355 0.344494 -0.545686 6.606465 -0.006942 0.015834 -0.409467 0.912161
1654518691.250126 53.28302 0.345109 -0.549511 6.606623 -0.008264 0.016793 -0.411447 0.911241
1654518691.350577 53.383471 0.351829 -0.556691 6.61105 -0.008204 0.015000 -0.413379 0.910399
1654518691.449884 53.482778 0.361369 -0.567301 6.612841 -0.007727 0.010512 -0.414844 0.909799
1654518691.551233 53.584127 0.367892 -0.577531 6.608455 -0.007751 0.006575 -0.415804 0.909397
1654518691.649514 53.682408 0.374474 -0.591189 6.612046 -0.009239 0.002274 -0.416114 0.909263
1654518691.750727 53.783621 0.381345 -0.605884 6.612317 -0.012874 -0.002009 -0.415582 0.909462
1654518691.850658 53.883552 0.387868 -0.619529 6.601633 -0.017359 -0.004576 -0.414233 0.909994
1654518691.951394 53.984288 0.392348 -0.632486 6.587216 -0.021596 -0.006666 -0.412446 0.910701
1654518692.050308 54.083202 0.395126 -0.644713 6.57676 -0.024791 -0.008185 -0.410669 0.911411
1654518692.150200 54.183094 0.396086 -0.653367 6.564579 -0.025493 -0.011273 -0.409224 0.912008
1654518692.250600 54.283494 0.395719 -0.658837 6.551054 -0.024522 -0.013773 -0.408173 0.912471
1654518692.351128 54.384022 0.390329 -0.662958 6.540971 -0.024154 -0.013367 -0.407855 0.912630
1654518692.450088 54.482982 0.383361 -0.664989 6.539024 -0.023702 -0.010705 -0.408032 0.912597
1654518692.551860 54.584754 0.373342 -0.663368 6.533796 -0.023581 -0.007504 -0.408495 0.912425
1654518692.650094 54.682988 0.362983 -0.663051 6.533263 -0.023192 -0.003486 -0.409542 0.911990
1654518692.749555 54.782449 0.354335 -0.661127 6.535657 -0.023455 0.000174 -0.410609 0.911510
1654518692.850361 54.883255 0.344763 -0.655195 6.531075 -0.022910 0.003420 -0.412294 0.910756
1654518692.949880 54.982774 0.337948 -0.652146 6.530333 -0.020320 0.006707 -0.414470 0.909811
1654518693.051274 55.084168 0.330969 -0.647834 6.53484 -0.017652 0.008519 -0.417132 0.908635
1654518693.149736 55.18263 0.323991 -0.644965 6.541004 -0.015202 0.009211 -0.420170 0.907271
1654518693.249336 55.28223 0.319988 -0.643848 6.546525 -0.013278 0.009652 -0.423437 0.905777
1654518693.350108 55.383002 0.317770 -0.644598 6.554991 -0.013243 0.010017 -0.426788 0.904199
1654518693.449416 55.48231 0.314427 -0.647402 6.562122 -0.015036 0.011148 -0.429828 0.902717
1654518693.550578 55.583472 0.315515 -0.649773 6.561968 -0.016480 0.011488 -0.432511 0.901405
1654518693.649804 55.682698 0.319396 -0.655819 6.553068 -0.014795 0.008897 -0.434942 0.900293
1654518693.751044 55.783938 0.324643 -0.658393 6.542995 -0.006379 0.003135 -0.436713 0.899573
1654518693.850374 55.883268 0.325776 -0.670073 6.545707 0.004265 -0.005000 -0.437847 0.899026
1654518693.949603 55.982497 0.327196 -0.683464 6.566372 0.008262 -0.011370 -0.438032 0.898850
1654518694.050922 56.083816 0.322205 -0.698819 6.593522 0.001852 -0.012912 -0.437625 0.899063
1654518694.151636 56.18453 0.314908 -0.717389 6.627573 -0.015514 -0.007011 -0.436920 0.899339
1654518694.251864 56.284758 0.308714 -0.732993 6.647111 -0.037179 0.000093 -0.435374 0.899482
1654518694.349480 56.382374 0.297932 -0.743977 6.653174 -0.052384 0.003727 -0.433890 0.899434
1654518694.449357 56.482251 0.291784 -0.751780 6.656485 -0.057141 0.003591 -0.432476 0.899826
1654518694.549498 56.582392 0.292008 -0.750961 6.661123 -0.053307 0.001959 -0.431685 0.900446
1654518694.650878 56.683772 0.293268 -0.745634 6.682595 -0.045303 -0.000381 -0.431336 0.901053
1654518694.749734 56.782628 0.295122 -0.734801 6.703872 -0.036457 -0.002792 -0.430890 0.901664
1654518694.849875 56.882769 0.301763 -0.722934 6.727307 -0.029198 -0.003448 -0.430993 0.901876
1654518694.950417 56.983311 0.306137 -0.708073 6.748314 -0.022113 -0.001669 -0.431253 0.901958
1654518695.050695 57.083589 0.310151 -0.689404 6.771372 -0.015922 0.000077 -0.431540 0.901953
1654518695.151051 57.183945 0.315014 -0.676818 6.783447 -0.009043 0.000257 -0.431836 0.901907
1654518695.250988 57.283882 0.321252 -0.662578 6.796261 -0.001751 0.000193 -0.432301 0.901728
1654518695.350559 57.383453 0.323379 -0.651328 6.814542 0.003990 0.000053 -0.432929 0.901419
1654518695.450452 57.483346 0.325351 -0.644512 6.821438 0.005855 0.000822 -0.433229 0.901264
1654518695.550182 57.583076 0.324672 -0.641789 6.827479 0.004817 0.000552 -0.433378 0.901199
1654518695.650328 57.683222 0.323344 -0.643423 6.829063 0.002324 -0.000674 -0.433353 0.901221
1654518695.750406 57.7833 0.318402 -0.651677 6.824512 -0.000382 -0.001507 -0.433022 0.901382
1654518695.850674 57.883568 0.313512 -0.656525 6.823524 -0.004704 -0.000749 -0.432459 0.901641
1654518695.949365 57.982259 0.303878 -0.665862 6.823102 -0.012238 0.000274 -0.431500 0.902030
1654518696.049123 58.082017 0.301411 -0.671541 6.814403 -0.021222 0.001657 -0.429976 0.902589
1654518696.149458 58.182352 0.295415 -0.681165 6.804747 -0.028751 0.003376 -0.428759 0.902955
1654518696.249356 58.28225 0.291282 -0.689442 6.794085 -0.034372 0.005712 -0.427524 0.903332
1654518696.349880 58.382774 0.291739 -0.693379 6.78143 -0.037352 0.006756 -0.425859 0.903993
1654518696.449172 58.482066 0.293137 -0.694149 6.767915 -0.036078 0.006118 -0.424120 0.904866
1654518696.550223 58.583117 0.300447 -0.690256 6.762345 -0.032053 0.004254 -0.422067 0.905988
1654518696.650940 58.683834 0.309687 -0.684130 6.76435 -0.030438 0.001448 -0.419228 0.907370
1654518696.750410 58.783304 0.320070 -0.677300 6.75866 -0.028688 0.000083 -0.416038 0.908895
1654518696.850451 58.883345 0.330191 -0.663583 6.757062 -0.025808 -0.001958 -0.412284 0.910688
1654518696.950390 58.983284 0.340146 -0.651206 6.745702 -0.019904 -0.004391 -0.408099 0.912710
1654518697.050681 59.083575 0.352505 -0.638478 6.74129 -0.013096 -0.006987 -0.404155 0.914570
1654518697.150534 59.183428 0.356883 -0.627195 6.740813 -0.006088 -0.008717 -0.400830 0.916091
1654518697.251185 59.284079 0.361280 -0.617155 6.743421 0.000721 -0.008738 -0.397603 0.917516
1654518697.350742 59.383636 0.363884 -0.608828 6.755544 0.004957 -0.009665 -0.394476 0.918842
1654518697.450741 59.483635 0.362368 -0.603295 6.764602 0.006560 -0.011684 -0.391950 0.919889
1654518697.549551 59.582445 0.355760 -0.597335 6.769295 0.005240 -0.010216 -0.389808 0.920824
1654518697.649606 59.6825 0.345693 -0.599763 6.773414 0.002811 -0.005681 -0.388105 0.921593
1654518697.749841 59.782735 0.334976 -0.604008 6.777701 -0.001165 -0.000833 -0.386502 0.922287
1654518697.849992 59.882886 0.321107 -0.609537 6.771305 -0.003155 0.001648 -0.385402 0.922742
1654518697.949179 59.982073 0.305881 -0.616049 6.777752 -0.003619 0.002931 -0.384972 0.922916
1654518698.049135 60.082029 0.292599 -0.626541 6.789162 -0.007456 0.004823 -0.384963 0.922889
1654518698.149305 60.182199 0.280232 -0.635853 6.792676 -0.013644 0.005969 -0.385352 0.922650
1654518698.250439 60.283333 0.271109 -0.643952 6.801999 -0.022721 0.009767 -0.385985 0.922173
1654518698.349538 60.382432 0.260157 -0.652358 6.800646 -0.031245 0.014310 -0.386935 0.921466
1654518698.449166 60.48206 0.254176 -0.663492 6.793654 -0.034899 0.015792 -0.388541 0.920635
1654518698.549312 60.582206 0.253712 -0.671055 6.779154 -0.031371 0.013184 -0.390644 0.919913
1654518698.649318 60.682212 0.256623 -0.672661 6.775067 -0.024431 0.009076 -0.393071 0.919139
1654518698.749206 60.7821 0.262491 -0.678706 6.784938 -0.019577 0.005888 -0.395463 0.918254
1654518698.849343 60.882237 0.268960 -0.681783 6.800128 -0.018374 0.002713 -0.396983 0.917638
1654518698.949467 60.982361 0.277600 -0.684187 6.812767 -0.018061 0.000178 -0.398218 0.917113
1654518699.049759 61.082653 0.282645 -0.689736 6.831164 -0.016710 -0.002967 -0.399432 0.916606
1654518699.149655 61.182549 0.286770 -0.691638 6.855643 -0.016314 -0.006069 -0.400372 0.916187
1654518699.250145 61.283039 0.288801 -0.694409 6.889633 -0.017014 -0.007171 -0.401378 0.915726
1654518699.351343 61.384237 0.290218 -0.696375 6.917077 -0.017754 -0.006882 -0.402159 0.915372
1654518699.451387 61.484281 0.289558 -0.695621 6.943018 -0.014278 -0.007454 -0.403053 0.915035
1654518699.551359 61.584253 0.285905 -0.696356 6.98644 -0.011728 -0.006766 -0.404114 0.914608
1654518699.649634 61.682528 0.279546 -0.697024 7.010078 -0.010051 -0.004592 -0.405148 0.914185
1654518699.749430 61.782324 0.271931 -0.699168 7.046554 -0.008900 -0.002410 -0.406623 0.913549
1654518699.849770 61.882664 0.260423 -0.703264 7.069903 -0.009987 0.000916 -0.408314 0.912786
1654518699.949137 61.982031 0.250317 -0.709571 7.088493 -0.012420 0.004851 -0.410271 0.911866
1654518700.048912 62.081806 0.239934 -0.720847 7.099876 -0.014385 0.007154 -0.412540 0.910798
1654518700.149053 62.181947 0.231808 -0.725855 7.110736 -0.017160 0.009693 -0.414872 0.909666
1654518700.249072 62.281966 0.224024 -0.737552 7.113997 -0.021135 0.011403 -0.417258 0.908471
1654518700.349065 62.381959 0.218710 -0.747937 7.114645 -0.025714 0.010540 -0.419152 0.907491
1654518700.449278 62.482172 0.216518 -0.759241 7.102975 -0.028240 0.009463 -0.420545 0.906783
1654518700.549361 62.582255 0.218965 -0.766071 7.099212 -0.030575 0.009554 -0.421007 0.906492
1654518700.649626 62.68252 0.222356 -0.773625 7.093781 -0.034079 0.007486 -0.420474 0.906633
1654518700.749543 62.782437 0.229523 -0.779002 7.078771 -0.035749 0.003461 -0.418906 0.907319
1654518700.849918 62.882812 0.239899 -0.778244 7.067731 -0.035149 -0.001214 -0.416546 0.908434
1654518700.949496 62.98239 0.246718 -0.773049 7.056454 -0.032980 -0.006222 -0.413682 0.909803
1654518701.050194 63.083088 0.254277 -0.769710 7.046393 -0.029051 -0.010147 -0.410667 0.911266
1654518701.151172 63.184066 0.260122 -0.763918 7.04157 -0.026912 -0.009841 -0.407140 0.912916
1654518701.251352 63.284246 0.263890 -0.752143 7.029398 -0.022058 -0.008983 -0.403053 0.914867
1654518701.350221 63.383115 0.266508 -0.739132 7.033642 -0.018012 -0.009166 -0.398927 0.916760
1654518701.450327 63.483221 0.267315 -0.725705 7.032555 -0.015083 -0.008816 -0.394716 0.918637
1654518701.551272 63.584166 0.262328 -0.714470 7.034934 -0.011792 -0.006350 -0.390270 0.920603
1654518701.650886 63.68378 0.258963 -0.703204 7.040621 -0.009659 -0.002932 -0.386194 0.922362
1654518701.751329 63.784223 0.250432 -0.691793 7.046757 -0.009361 0.001680 -0.382344 0.923971
1654518701.849544 63.882438 0.243342 -0.685181 7.054121 -0.008999 0.004847 -0.379278 0.925226
1654518701.949344 63.982238 0.234194 -0.676654 7.062144 -0.008988 0.007113 -0.376946 0.926164
1654518702.049368 64.082262 0.227004 -0.671880 7.069058 -0.009212 0.009272 -0.375735 0.926635
1654518702.149363 64.182257 0.221494 -0.666140 7.078857 -0.011062 0.010418 -0.375354 0.926757
1654518702.249775 64.282669 0.215094 -0.665544 7.074968 -0.011566 0.011084 -0.375820 0.926554
1654518702.349785 64.382679 0.209589 -0.666595 7.070488 -0.009642 0.010128 -0.377735 0.925808
1654518702.450586 64.48348 0.209201 -0.666441 7.073464 -0.007157 0.007431 -0.380705 0.924639
1654518702.550065 64.582959 0.208160 -0.673942 7.098517 -0.009931 -0.000552 -0.383930 0.923309
1654518702.649665 64.682559 0.196243 -0.676962 7.110604 -0.018470 -0.014309 -0.387293 0.921661
1654518702.749501 64.782395 0.191662 -0.683292 7.100858 -0.026560 -0.023052 -0.391005 0.919716
1654518702.849737 64.882631 0.182541 -0.685626 7.094174 -0.030982 -0.026820 -0.394844 0.917834
1654518702.949710 64.982604 0.168004 -0.685381 7.081327 -0.030940 -0.021674 -0.398735 0.916288
1654518703.049831 65.082725 0.149615 -0.683330 7.08563 -0.027805 -0.009319 -0.402471 0.914963
1654518703.149763 65.182657 0.132025 -0.674819 7.107802 -0.024808 0.005553 -0.405098 0.913920
1654518703.249943 65.282837 0.115348 -0.661480 7.141717 -0.023382 0.017787 -0.406907 0.912997
1654518703.349894 65.382788 0.098495 -0.653163 7.1771 -0.023338 0.025336 -0.408263 0.912214
1654518703.450807 65.483701 0.089837 -0.644908 7.224136 -0.024656 0.029291 -0.409788 0.911377
1654518703.550323 65.583217 0.083740 -0.638669 7.260241 -0.023771 0.027771 -0.411788 0.910546
1654518703.651485 65.684379 0.086985 -0.635891 7.301309 -0.022501 0.024163 -0.414268 0.909556
1654518703.750156 65.78305 0.090177 -0.631434 7.342446 -0.022132 0.018484 -0.417042 0.908430
1654518703.850044 65.882938 0.098303 -0.633530 7.383187 -0.021655 0.011802 -0.419991 0.907193
1654518703.950071 65.982965 0.106580 -0.633148 7.415924 -0.021127 0.005591 -0.422853 0.905935
1654518704.049852 66.082746 0.116808 -0.630060 7.445924 -0.020825 -0.000179 -0.426014 0.904477
1654518704.149530 66.182424 0.122403 -0.631146 7.46861 -0.020763 -0.005900 -0.429690 0.902718
1654518704.249740 66.282634 0.126812 -0.631046 7.485199 -0.019776 -0.008242 -0.433603 0.900849
1654518704.349872 66.382766 0.132236 -0.630975 7.484842 -0.018108 -0.007060 -0.437578 0.898970
1654518704.449763 66.482657 0.134982 -0.629303 7.488501 -0.015649 -0.004718 -0.441632 0.897048
1654518704.549470 66.582364 0.135547 -0.632219 7.492936 -0.015373 -0.001682 -0.445545 0.895126
1654518704.649608 66.682502 0.134943 -0.632088 7.496948 -0.016878 0.000574 -0.448557 0.893595
1654518704.749474 66.782368 0.135145 -0.635272 7.490097 -0.018839 0.001272 -0.450869 0.892390
1654518704.849463 66.882357 0.135444 -0.636021 7.482793 -0.020163 0.000508 -0.452247 0.891664
1654518704.949946 66.98284 0.137687 -0.639312 7.476221 -0.020982 -0.000677 -0.453185 0.891169
1654518705.049538 67.082432 0.142723 -0.642268 7.465742 -0.021953 -0.002008 -0.453352 0.891059
1654518705.149165 67.182059 0.145211 -0.644888 7.458749 -0.022763 -0.003795 -0.453093 0.891165
1654518705.249306 67.2822 0.149275 -0.645538 7.449344 -0.023602 -0.004950 -0.452218 0.891581
1654518705.349307 67.382201 0.151535 -0.646604 7.443278 -0.024201 -0.006896 -0.451023 0.892158
1654518705.449530 67.482424 0.153987 -0.645980 7.431521 -0.024289 -0.008908 -0.449170 0.893072
1654518705.549520 67.582414 0.157622 -0.640587 7.424537 -0.023865 -0.009669 -0.446677 0.894324
1654518705.649922 67.682816 0.155063 -0.633037 7.420364 -0.023321 -0.008464 -0.444274 0.895547
1654518705.750159 67.783053 0.150336 -0.625141 7.415765 -0.022815 -0.007270 -0.441863 0.896763
1654518705.850409 67.883303 0.146879 -0.616512 7.408946 -0.021000 -0.005965 -0.440028 0.897719
1654518705.950455 67.983349 0.137315 -0.605901 7.408386 -0.019684 -0.003251 -0.438785 0.898371
1654518706.050316 68.08321 0.128650 -0.595251 7.408808 -0.019839 0.001007 -0.438412 0.898555
1654518706.150214 68.183108 0.120877 -0.583616 7.410762 -0.021348 0.005816 -0.438459 0.898479
1654518706.250288 68.283182 0.115646 -0.572662 7.406475 -0.022659 0.008599 -0.438456 0.898426
1654518706.350484 68.383378 0.113813 -0.562814 7.401731 -0.023333 0.011542 -0.438571 0.898320
1654518706.451590 68.484484 0.113815 -0.553022 7.402658 -0.023749 0.012757 -0.439104 0.898032
1654518706.550538 68.583432 0.120402 -0.542727 7.395306 -0.022847 0.013043 -0.439318 0.897946
1654518706.652627 68.685521 0.131613 -0.530599 7.389896 -0.021736 0.012835 -0.439343 0.897965
1654518706.751877 68.784771 0.143651 -0.523933 7.385793 -0.021069 0.012439 -0.439356 0.897980
1654518706.850766 68.88366 0.162669 -0.514793 7.374145 -0.018801 0.010880 -0.439284 0.898086
1654518706.950568 68.983462 0.181051 -0.502650 7.370904 -0.013754 0.006919 -0.438897 0.898406
1654518707.050762 69.083656 0.195954 -0.497876 7.373635 -0.009537 0.001267 -0.438672 0.898596
1654518707.151308 69.184202 0.209887 -0.490819 7.376718 -0.005425 -0.004673 -0.437856 0.899017
1654518707.251098 69.283992 0.221963 -0.490724 7.382996 -0.002951 -0.009231 -0.437116 0.899353
1654518707.351354 69.384248 0.230499 -0.489337 7.384946 -0.001844 -0.012480 -0.436114 0.899803
1654518707.450771 69.483665 0.239067 -0.490952 7.379851 -0.000571 -0.013804 -0.434558 0.900538
1654518707.550552 69.583446 0.240560 -0.498063 7.364375 0.005184 -0.011137 -0.433121 0.901252
1654518707.650446 69.68334 0.240743 -0.505581 7.367223 0.012300 -0.005592 -0.431092 0.902207
1654518707.750769 69.783663 0.237477 -0.514532 7.373987 0.017096 -0.000363 -0.428046 0.903595
1654518707.851047 69.883941 0.230044 -0.529711 7.386975 0.015376 0.003267 -0.423656 0.905687
1654518707.949072 69.981966 0.222383 -0.553895 7.393523 0.008655 0.006718 -0.417460 0.908629
1654518708.049124 70.082018 0.215991 -0.579974 7.384655 0.001194 0.009970 -0.409124 0.912424
1654518708.149411 70.182305 0.210752 -0.610807 7.365199 -0.004230 0.013647 -0.398173 0.917199
1654518708.249421 70.282315 0.205925 -0.646011 7.350895 -0.007672 0.016766 -0.384722 0.922848
1654518708.349720 70.382614 0.209014 -0.673358 7.334862 -0.009396 0.016844 -0.368129 0.929575
1654518708.449093 70.481987 0.214695 -0.712823 7.323409 -0.010001 0.015148 -0.349061 0.936924
1654518708.549244 70.582138 0.219985 -0.747069 7.313444 -0.012346 0.012724 -0.327014 0.944853
1654518708.649232 70.682126 0.224864 -0.786219 7.306437 -0.015299 0.008788 -0.303485 0.952673
1654518708.749040 70.781934 0.230615 -0.820483 7.29602 -0.019189 0.004402 -0.278247 0.960308
1654518708.849442 70.882336 0.236558 -0.857409 7.278352 -0.020704 0.000879 -0.252732 0.967314
1654518708.948934 70.981828 0.238196 -0.886760 7.268995 -0.020480 -0.001029 -0.227602 0.973538
1654518709.049249 71.082143 0.235250 -0.917201 7.253729 -0.017571 -0.001390 -0.203942 0.978824
1654518709.150161 71.183055 0.230751 -0.944757 7.235364 -0.011237 -0.001652 -0.182368 0.983165
1654518709.250634 71.283528 0.223331 -0.974593 7.225466 -0.002723 -0.000590 -0.163916 0.986470
1654518709.350731 71.383625 0.220023 -1.003729 7.228672 0.003318 0.002933 -0.148284 0.988935
1654518709.451412 71.484306 0.212222 -1.038009 7.229032 0.007404 0.007282 -0.134955 0.990797
1654518709.552680 71.585574 0.211541 -1.077901 7.227137 0.011316 0.012016 -0.123482 0.992210
1654518709.649870 71.682764 0.210764 -1.119937 7.233517 0.013386 0.014456 -0.113834 0.993304
1654518709.749536 71.78243 0.212582 -1.162667 7.243207 0.013204 0.015053 -0.105223 0.994247
1654518709.849267 71.882161 0.218752 -1.215359 7.253853 0.010303 0.013794 -0.096822 0.995153
1654518709.948952 71.981846 0.228274 -1.267090 7.263743 0.003726 0.010901 -0.088988 0.995966
1654518710.048522 72.081416 0.237581 -1.324175 7.257033 -0.003216 0.009024 -0.081352 0.996639
1654518710.149093 72.181987 0.250223 -1.383059 7.249219 -0.008063 0.007722 -0.073368 0.997242
1654518710.248385 72.281279 0.263046 -1.441427 7.237997 -0.010512 0.004347 -0.066304 0.997735
1654518710.348874 72.381768 0.274891 -1.500216 7.23204 -0.012986 -0.000063 -0.059054 0.998170
1654518710.448508 72.481402 0.288262 -1.554419 7.224249 -0.013530 -0.002703 -0.052254 0.998538
1654518710.548414 72.581308 0.298973 -1.607604 7.22044 -0.014615 -0.005090 -0.045247 0.998856
1654518710.648896 72.68179 0.312530 -1.662082 7.206173 -0.015077 -0.007128 -0.038777 0.999109
1654518710.748476 72.78137 0.320708 -1.712993 7.204438 -0.014979 -0.008889 -0.032171 0.999331
1654518710.848823 72.881717 0.328027 -1.762470 7.196278 -0.014311 -0.009413 -0.025315 0.999533
1654518710.948947 72.981841 0.336726 -1.809310 7.187236 -0.012166 -0.010246 -0.018186 0.999708
1654518711.048958 73.081852 0.342747 -1.860552 7.177438 -0.008021 -0.010014 -0.011170 0.999855
1654518711.149910 73.182804 0.345309 -1.909308 7.171791 -0.002322 -0.008358 -0.003234 0.999957
1654518711.250119 73.283013 0.349696 -1.954551 7.174223 0.003718 -0.007293 0.004918 0.999954
1654518711.350173 73.383067 0.346785 -2.005644 7.184879 0.006062 -0.008600 0.013660 0.999851
1654518711.450251 73.483145 0.345092 -2.057994 7.188455 0.006301 -0.007972 0.022770 0.999689
1654518711.550161 73.583055 0.342069 -2.113539 7.187453 0.005987 -0.006834 0.032494 0.999431
1654518711.650224 73.683118 0.337163 -2.172100 7.198518 0.004699 -0.005283 0.041944 0.999095
1654518711.750343 73.783237 0.330850 -2.232638 7.218094 -0.003204 -0.002234 0.051643 0.998658
1654518711.850887 73.883781 0.325533 -2.292602 7.204193 -0.012591 0.001377 0.061064 0.998053
1654518711.950171 73.983065 0.318063 -2.355844 7.189187 -0.017515 0.003014 0.070092 0.997382
1654518712.049798 74.082692 0.310227 -2.413382 7.177574 -0.020292 0.004165 0.078861 0.996670
1654518712.150151 74.183045 0.305711 -2.470223 7.154775 -0.020839 0.004418 0.087092 0.995972
1654518712.250032 74.282926 0.301840 -2.525274 7.136471 -0.018424 0.004586 0.094940 0.995302
1654518712.349829 74.382723 0.299493 -2.574401 7.128292 -0.017100 0.005666 0.102333 0.994587
1654518712.449481 74.482375 0.299484 -2.625044 7.115559 -0.016808 0.006178 0.109999 0.993770
1654518712.549134 74.582028 0.298949 -2.669994 7.095474 -0.014722 0.006080 0.118253 0.992856
1654518712.649006 74.6819 0.298739 -2.716302 7.08036 -0.012151 0.004902 0.126595 0.991868
1654518712.749365 74.782259 0.302939 -2.759240 7.077568 -0.012327 0.003612 0.135035 0.990758
1654518712.848717 74.881611 0.304512 -2.801836 7.062561 -0.012961 0.002753 0.143924 0.989500
1654518712.948591 74.981485 0.305563 -2.845499 7.046522 -0.013010 0.001583 0.153456 0.988069
1654518713.048739 75.081633 0.307263 -2.890366 7.027021 -0.010733 -0.000045 0.163405 0.986501
1654518713.148890 75.181784 0.306450 -2.931895 7.020694 -0.009497 -0.002614 0.173287 0.984822
1654518713.249285 75.282179 0.302745 -2.972549 7.011784 -0.009864 -0.003531 0.183492 0.982965
1654518713.349460 75.382354 0.300385 -3.012967 7.004064 -0.011581 -0.002272 0.193542 0.981021
1654518713.449464 75.482358 0.295080 -3.055138 6.985948 -0.012981 -0.001668 0.203816 0.978922
1654518713.549962 75.582856 0.288227 -3.096313 6.965799 -0.011134 -0.000223 0.213804 0.976813
1654518713.650495 75.683389 0.281292 -3.136509 6.948479 -0.008204 0.001450 0.224239 0.974499
1654518713.751061 75.783955 0.274112 -3.178130 6.942113 -0.006680 0.002910 0.234544 0.972078
1654518713.851021 75.883915 0.268491 -3.214530 6.939227 -0.007752 0.002799 0.245283 0.969417
1654518713.950547 75.983441 0.260764 -3.255601 6.921863 -0.008057 0.004049 0.255927 0.966654
1654518714.050434 76.083328 0.252115 -3.297577 6.906707 -0.008080 0.004681 0.266886 0.963683
1654518714.150352 76.183246 0.245087 -3.336755 6.891805 -0.007755 0.005041 0.277558 0.960664
1654518714.250759 76.283653 0.240151 -3.374988 6.87696 -0.008123 0.004919 0.287616 0.957699
1654518714.350666 76.38356 0.233840 -3.413024 6.861158 -0.008796 0.004597 0.297267 0.954743
1654518714.450449 76.483343 0.226517 -3.452079 6.843421 -0.009225 0.006234 0.306706 0.951739
1654518714.550587 76.583481 0.221543 -3.488600 6.823193 -0.010528 0.007912 0.316231 0.948591
1654518714.650265 76.683159 0.215802 -3.524856 6.791455 -0.011184 0.008660 0.325072 0.945584
1654518714.749929 76.782823 0.212417 -3.563083 6.765343 -0.009086 0.009055 0.333693 0.942595
1654518714.850013 76.882907 0.206603 -3.597508 6.751909 -0.007487 0.008818 0.342402 0.939482
1654518714.950263 76.983157 0.206071 -3.631586 6.732645 -0.009893 0.010350 0.351063 0.936242
1654518715.051182 77.084076 0.202268 -3.667861 6.69963 -0.013018 0.011809 0.359730 0.932891
1654518715.150312 77.183206 0.198842 -3.703684 6.659531 -0.012695 0.012202 0.367625 0.929808
1654518715.250817 77.283711 0.195689 -3.735023 6.628404 -0.010712 0.009564 0.374937 0.926939
1654518715.350732 77.383626 0.193179 -3.765715 6.608061 -0.009364 0.007151 0.381566 0.924267
1654518715.450863 77.483757 0.190181 -3.790507 6.581795 -0.009888 0.006476 0.387186 0.921926
1654518715.551990 77.584884 0.186272 -3.820675 6.53921 -0.006526 0.005056 0.391641 0.920081
1654518715.651369 77.684263 0.184047 -3.851800 6.517079 -0.002872 0.004032 0.394831 0.918741
1654518715.752689 77.785583 0.181259 -3.878823 6.496901 -0.002110 0.004270 0.396945 0.917830
1654518715.852015 77.884909 0.178031 -3.905546 6.476628 -0.002481 0.005017 0.398207 0.917278
1654518716.050629 78.083523 0.174782 -3.962764 6.422358 -0.001933 0.005788 0.398580 0.917113
1654518716.151142 78.184036 0.175270 -3.994197 6.407265 -0.002200 0.007160 0.398443 0.917162
1654518716.251892 78.284786 0.172811 -4.026861 6.376398 -0.004689 0.009282 0.398346 0.917176
1654518716.450085 78.482979 0.173057 -4.086601 6.30972 -0.003204 0.007304 0.397089 0.917746
1654518716.550792 78.583686 0.173282 -4.114673 6.29518 -0.004128 0.006152 0.397057 0.917764
1654518716.649108 78.682002 0.174539 -4.142567 6.262818 -0.008061 0.007143 0.397065 0.917727
1654518716.748782 78.781676 0.169680 -4.170245 6.222113 -0.007838 0.006692 0.396607 0.917931
1654518716.849173 78.882067 0.169735 -4.197395 6.192011 -0.004851 0.005323 0.396294 0.918095
1654518716.948678 78.981572 0.167951 -4.225882 6.176842 -0.003964 0.004135 0.396139 0.918173
1654518717.148651 79.181545 0.160903 -4.287066 6.121997 -0.006897 0.007532 0.395642 0.918348
1654518717.249791 79.282685 0.157567 -4.315454 6.083959 -0.004926 0.008786 0.395186 0.918546
1654518717.348909 79.381803 0.155768 -4.345086 6.062783 -0.001738 0.010780 0.394853 0.918679
1654518717.450737 79.483631 0.153011 -4.370440 6.037108 -0.000472 0.012687 0.394899 0.918637
1654518717.551189 79.584083 0.151767 -4.401409 5.997378 0.003583 0.014309 0.394789 0.918653
1654518717.651254 79.684148 0.154126 -4.430115 5.968858 0.008357 0.014739 0.394948 0.918547
1654518717.751259 79.784153 0.158591 -4.460812 5.957967 0.009166 0.015324 0.395127 0.918453
1654518717.851563 79.884457 0.165705 -4.493721 5.944222 0.007145 0.016258 0.395496 0.918296
1654518717.951399 79.984293 0.175750 -4.527075 5.931325 0.002507 0.016567 0.396070 0.918068
1654518718.051190 80.084084 0.185783 -4.561283 5.904257 -0.005816 0.015068 0.396603 0.917848
1654518718.150566 80.18346 0.195372 -4.593388 5.88133 -0.013119 0.012620 0.397214 0.917545
1654518718.249499 80.282393 0.207746 -4.623694 5.846097 -0.017881 0.011805 0.397623 0.917299
1654518718.349402 80.382296 0.217337 -4.655857 5.799194 -0.013217 0.011810 0.397907 0.917255
1654518718.451084 80.483978 0.228030 -4.684488 5.770167 -0.004851 0.011523 0.398250 0.917192
1654518718.550204 80.583098 0.239152 -4.710265 5.761704 -0.000216 0.010114 0.399044 0.916876
1654518718.649393 80.682287 0.251671 -4.735421 5.754969 -0.002084 0.009518 0.399900 0.916507
1654518718.749617 80.782511 0.262804 -4.761280 5.741086 -0.008476 0.009688 0.400469 0.916220
1654518718.849804 80.882698 0.274346 -4.786653 5.719973 -0.015182 0.010637 0.401086 0.915853
1654518718.950864 80.983758 0.283332 -4.812510 5.682177 -0.017805 0.010142 0.401147 0.915784
1654518719.051095 81.083989 0.293579 -4.831918 5.668159 -0.018342 0.008784 0.401069 0.915822
1654518719.151525 81.184419 0.302677 -4.854601 5.651715 -0.019813 0.009136 0.400801 0.915905
1654518719.250940 81.283834 0.309063 -4.868854 5.635638 -0.019865 0.009520 0.400186 0.916169
1654518719.351354 81.384248 0.314171 -4.880092 5.616723 -0.017977 0.008952 0.399309 0.916596
1654518719.451063 81.483957 0.319783 -4.892858 5.604189 -0.014247 0.009119 0.397903 0.917272
1654518719.550381 81.583275 0.325813 -4.900475 5.605542 -0.012851 0.008628 0.396768 0.917788
1654518719.649787 81.682681 0.330908 -4.908782 5.610294 -0.012337 0.009157 0.395477 0.918347
1654518719.749269 81.782163 0.332551 -4.912793 5.601941 -0.010548 0.010696 0.394321 0.918850
1654518719.849385 81.882279 0.334521 -4.918942 5.592001 -0.007461 0.010693 0.393023 0.919436
1654518719.950060 81.982954 0.338532 -4.923260 5.58731 0.000573 0.010165 0.391757 0.920012
1654518720.049858 82.082752 0.344682 -4.928717 5.609368 0.006740 0.009877 0.390846 0.920378
1654518720.149193 82.182087 0.351453 -4.935264 5.627229 0.005460 0.010293 0.390293 0.920617
1654518720.250200 82.283094 0.357613 -4.947354 5.641406 -0.000795 0.009894 0.389844 0.920827
1654518720.349276 82.38217 0.364152 -4.960089 5.645939 -0.008857 0.010171 0.389224 0.921044
1654518720.449978 82.482872 0.369917 -4.966631 5.64237 -0.015630 0.009875 0.388506 0.921261
1654518720.549622 82.582516 0.375663 -4.975420 5.638621 -0.019132 0.009676 0.387605 0.921576
1654518720.650334 82.683228 0.382347 -4.982078 5.635455 -0.020441 0.010605 0.386757 0.921894
1654518720.748987 82.781881 0.386131 -4.984949 5.621695 -0.019042 0.010059 0.386081 0.922214
1654518720.850589 82.883483 0.392160 -4.987089 5.62139 -0.016504 0.009055 0.385301 0.922599
1654518720.949896 82.98279 0.395193 -4.985894 5.6218 -0.014803 0.008242 0.384786 0.922850
1654518721.050018 83.082912 0.397964 -4.981679 5.623189 -0.013605 0.008470 0.384115 0.923146
1654518721.150121 83.183015 0.401174 -4.980104 5.622979 -0.013302 0.007746 0.383525 0.923402
1654518721.349793 83.382687 0.405347 -4.971366 5.621036 -0.011980 0.007105 0.382229 0.923963
1654518721.450502 83.483396 0.407207 -4.966152 5.618286 -0.010316 0.007196 0.381775 0.924170
1654518721.549958 83.582852 0.406322 -4.961855 5.616152 -0.007528 0.007890 0.381275 0.924397
1654518721.650102 83.682996 0.407412 -4.953565 5.622086 -0.003526 0.008379 0.381156 0.924466
1654518721.750022 83.782916 0.407522 -4.948053 5.633842 -0.003734 0.008209 0.381493 0.924328
1654518721.850425 83.883319 0.409049 -4.943893 5.633876 -0.005745 0.008464 0.381987 0.924111
1654518721.949337 83.982231 0.411660 -4.939180 5.631419 -0.006672 0.008158 0.382913 0.923724
1654518722.050768 84.083662 0.412296 -4.934983 5.632214 -0.006930 0.007476 0.384036 0.923262
1654518722.150152 84.183046 0.412818 -4.930331 5.62756 -0.007206 0.006025 0.385549 0.922640
1654518722.249505 84.282399 0.413515 -4.928047 5.627008 -0.006097 0.004114 0.387018 0.922043
1654518722.349890 84.382784 0.412920 -4.927559 5.628361 -0.005354 0.003212 0.388653 0.921363
1654518722.449907 84.482801 0.410539 -4.926333 5.630753 -0.003886 0.003580 0.390387 0.920636
1654518722.549819 84.582713 0.407723 -4.924843 5.639429 -0.003195 0.004070 0.392326 0.919812
1654518722.651406 84.6843 0.405935 -4.924767 5.638123 -0.003780 0.005481 0.393980 0.919095
1654518722.750076 84.78297 0.401404 -4.927138 5.636948 -0.003937 0.006711 0.395431 0.918463
1654518722.850099 84.882993 0.398414 -4.929410 5.633987 -0.003268 0.007197 0.396700 0.917914
1654518722.949643 84.982537 0.394755 -4.933610 5.63759 -0.002120 0.007649 0.397779 0.917447
1654518723.051060 85.083954 0.392257 -4.938669 5.641814 -0.002889 0.008090 0.399014 0.916905
1654518723.150660 85.183554 0.390292 -4.943558 5.645917 -0.005323 0.009277 0.400093 0.916412
1654518723.249278 85.282172 0.388552 -4.948574 5.641133 -0.009628 0.010591 0.401117 0.915915
1654518723.349963 85.382857 0.386988 -4.951483 5.639376 -0.012863 0.010833 0.401753 0.915594
1654518723.449624 85.482518 0.386091 -4.953843 5.6283 -0.015263 0.010165 0.402362 0.915297
1654518723.550500 85.583394 0.385359 -4.955935 5.616261 -0.013842 0.009083 0.402775 0.915149
1654518723.649295 85.682189 0.382877 -4.955689 5.609762 -0.009675 0.008056 0.403242 0.915007
1654518723.749624 85.782518 0.380692 -4.955516 5.620004 -0.005190 0.007967 0.403537 0.914914
1654518723.849643 85.882537 0.379046 -4.957803 5.642716 -0.004471 0.008367 0.404020 0.914701
1654518723.950793 85.983687 0.375086 -4.958421 5.648231 -0.005237 0.008833 0.404284 0.914576
1654518724.050480 86.083374 0.374639 -4.957945 5.662839 -0.005220 0.008217 0.404413 0.914525
1654518724.151096 86.18399 0.375009 -4.960967 5.689151 -0.004975 0.007026 0.404508 0.914494
1654518724.249890 86.282784 0.372985 -4.964040 5.719835 -0.005790 0.006718 0.404612 0.914446
1654518724.349051 86.381945 0.372531 -4.963619 5.754132 -0.007454 0.006937 0.404637 0.914421
1654518724.450329 86.483223 0.371448 -4.964693 5.783872 -0.008592 0.006882 0.404603 0.914426
1654518724.550262 86.583156 0.370154 -4.966800 5.820937 -0.009820 0.007200 0.404586 0.914419
1654518724.651177 86.684071 0.368596 -4.966130 5.858288 -0.011284 0.008489 0.404607 0.914381
1654518724.750069 86.782963 0.366564 -4.968135 5.880413 -0.011913 0.010073 0.404438 0.914432
1654518724.852025 86.884919 0.365355 -4.968460 5.898446 -0.012196 0.009958 0.404243 0.914516
1654518724.951237 86.984131 0.363703 -4.973696 5.908292 -0.010030 0.010757 0.403946 0.914665
1654518725.051458 87.084352 0.362639 -4.974951 5.921201 -0.007510 0.012147 0.403510 0.914864
1654518725.150780 87.183674 0.362327 -4.972396 5.931724 -0.006019 0.013918 0.402994 0.915077
1654518725.249087 87.281981 0.363139 -4.973615 5.930865 -0.005617 0.014835 0.402223 0.915404
1654518725.350375 87.383269 0.363295 -4.974611 5.925763 -0.005516 0.014538 0.401198 0.915859
1654518725.451131 87.484025 0.367843 -4.974755 5.919155 -0.006241 0.012892 0.399964 0.916419
1654518725.551497 87.584391 0.371267 -4.975580 5.917823 -0.007136 0.010287 0.398712 0.916991
1654518725.649697 87.682591 0.375590 -4.976739 5.909929 -0.009643 0.008847 0.397346 0.917576
1654518725.750545 87.783439 0.379784 -4.974321 5.903833 -0.011382 0.007517 0.395792 0.918239
1654518725.849708 87.882602 0.382959 -4.971473 5.898848 -0.012262 0.006879 0.393921 0.919037
1654518725.950116 87.98301 0.384220 -4.969226 5.894058 -0.013479 0.006056 0.392044 0.919828
1654518726.050529 88.083423 0.385952 -4.966782 5.889737 -0.013830 0.005223 0.390200 0.920611
1654518726.150298 88.183192 0.383629 -4.962754 5.882231 -0.012508 0.005469 0.388564 0.921320
1654518726.251391 88.284285 0.381946 -4.960024 5.877893 -0.010662 0.005816 0.387270 0.921886
1654518726.349617 88.382511 0.379290 -4.954496 5.881004 -0.009818 0.005745 0.386512 0.922214
1654518726.448403 88.481297 0.376768 -4.947509 5.876477 -0.009758 0.005478 0.386086 0.922395
1654518726.550624 88.583518 0.372677 -4.942017 5.867198 -0.007822 0.006465 0.385950 0.922464
1654518726.651504 88.684398 0.367469 -4.937515 5.867882 -0.005355 0.007460 0.385963 0.922469
1654518726.749970 88.782864 0.362183 -4.933249 5.864915 -0.002489 0.008653 0.386266 0.922343
1654518726.848548 88.881442 0.358269 -4.931304 5.873698 -0.000536 0.009823 0.386557 0.922213
1654518726.950540 88.983434 0.354884 -4.929579 5.875214 -0.000779 0.010369 0.386795 0.922107
1654518727.051121 89.084015 0.352300 -4.928076 5.876085 -0.001049 0.011218 0.386942 0.922035
1654518727.150146 89.18304 0.351907 -4.929843 5.882799 -0.000591 0.012096 0.387181 0.921924
1654518727.249255 89.282149 0.353409 -4.931973 5.883439 -0.000216 0.012154 0.387486 0.921795
1654518727.349613 89.382507 0.355662 -4.934885 5.892536 -0.000570 0.010986 0.387874 0.921647
1654518727.448483 89.481377 0.357392 -4.937027 5.899463 -0.002833 0.010711 0.388214 0.921503
1654518727.550728 89.583622 0.361498 -4.938919 5.90472 -0.006066 0.011152 0.388521 0.921353
1654518727.650787 89.683681 0.365901 -4.945358 5.905716 -0.008556 0.010975 0.388590 0.921306
1654518727.748454 89.781348 0.368358 -4.947486 5.901345 -0.008951 0.009889 0.388403 0.921393
1654518727.848401 89.881295 0.374008 -4.951515 5.909277 -0.009221 0.009166 0.388017 0.921561
1654518727.949362 89.982256 0.378489 -4.954609 5.919493 -0.009745 0.008004 0.387517 0.921776
1654518728.049080 90.081974 0.381499 -4.957823 5.928246 -0.010917 0.006252 0.387140 0.921935
1654518728.150523 90.183417 0.384786 -4.958994 5.947663 -0.012213 0.004565 0.386762 0.922088
1654518728.250325 90.283219 0.387326 -4.960768 5.968741 -0.013129 0.004029 0.386518 0.922179
1654518728.351180 90.384074 0.384286 -4.963766 6.005931 -0.014336 0.003658 0.386422 0.922203
1654518728.449589 90.482483 0.381634 -4.961035 6.036639 -0.015496 0.003541 0.386608 0.922107
1654518728.549125 90.582019 0.378996 -4.960213 6.067208 -0.014952 0.003381 0.386897 0.921996
1654518728.648347 90.681241 0.376089 -4.958794 6.104215 -0.012718 0.005265 0.387635 0.921710
1654518728.748129 90.781023 0.369282 -4.960217 6.150299 -0.009568 0.008980 0.388772 0.921240
1654518728.850484 90.883378 0.362710 -4.959286 6.187577 -0.008055 0.011695 0.390253 0.920598
1654518728.948821 90.981715 0.357543 -4.957951 6.216923 -0.006466 0.014114 0.392089 0.919796
1654518729.050420 91.083314 0.353589 -4.956885 6.246536 -0.004932 0.016043 0.394108 0.918911
1654518729.150066 91.18296 0.350800 -4.955084 6.265911 -0.003925 0.018614 0.396274 0.917935
1654518729.250975 91.283869 0.351118 -4.953265 6.282908 -0.002777 0.021606 0.398141 0.917066
1654518729.348190 91.381084 0.351906 -4.952020 6.291486 -0.002716 0.023489 0.399963 0.916226
1654518729.448594 91.481488 0.354639 -4.951735 6.286663 -0.003608 0.021706 0.401601 0.915550
1654518729.548413 91.581307 0.362953 -4.955479 6.281014 -0.004115 0.018613 0.402728 0.915121
1654518729.649065 91.681959 0.368448 -4.954694 6.269469 -0.004849 0.014399 0.403250 0.914964
1654518729.748439 91.781333 0.378149 -4.955054 6.262428 -0.004536 0.010489 0.403177 0.915051
1654518729.848350 91.881244 0.386903 -4.958402 6.25929 -0.005641 0.008478 0.402714 0.915269
1654518729.950728 91.983622 0.394903 -4.958917 6.249981 -0.007873 0.005762 0.402069 0.915557
1654518730.049490 92.082384 0.402249 -4.959763 6.238267 -0.010450 0.001652 0.400870 0.916074
1654518730.148115 92.181009 0.409576 -4.961454 6.230463 -0.012258 -0.001674 0.399231 0.916767
1654518730.348172 92.381066 0.411105 -4.968703 6.22877 -0.013162 -0.005228 0.394963 0.918588
1654518730.448378 92.481272 0.407675 -4.969595 6.230772 -0.013714 -0.004851 0.393370 0.919265
1654518730.548925 92.581819 0.401661 -4.974709 6.229387 -0.013383 -0.001947 0.392017 0.919859
1654518730.748870 92.781764 0.381183 -4.984362 6.235882 -0.012988 0.004431 0.390969 0.920302
1654518730.949370 92.982264 0.359550 -4.984037 6.237324 -0.013596 0.009520 0.392408 0.919642
1654518731.048358 93.081252 0.349898 -4.985965 6.229818 -0.013672 0.013413 0.394155 0.918844
1654518731.149004 93.181898 0.341347 -4.987934 6.221653 -0.011850 0.017988 0.396400 0.917825
1654518731.249729 93.282623 0.332484 -4.992252 6.214538 -0.007055 0.021674 0.398970 0.916681
1654518731.348713 93.381607 0.328385 -4.991504 6.218568 -0.002372 0.023948 0.402141 0.915261
1654518731.448836 93.48173 0.325254 -4.992102 6.221466 -0.000564 0.024249 0.405456 0.913793
1654518731.548116 93.58101 0.328029 -4.991964 6.225307 -0.002059 0.023201 0.408997 0.912238
1654518731.648840 93.681734 0.332638 -4.991012 6.229 -0.005107 0.021504 0.412509 0.910685
1654518731.749744 93.782638 0.339398 -4.991810 6.223988 -0.007281 0.019949 0.415672 0.909267
1654518731.850270 93.883164 0.346474 -4.990881 6.219764 -0.007542 0.017266 0.417900 0.908298
1654518731.949635 93.982529 0.355991 -4.990767 6.221304 -0.008382 0.013164 0.419662 0.907546
1654518732.053475 94.086369 0.366230 -4.990122 6.223175 -0.009139 0.010421 0.420684 0.907101
1654518732.149724 94.182618 0.375324 -4.990114 6.223582 -0.010361 0.008320 0.421226 0.906858
1654518732.249268 94.282162 0.383594 -4.990079 6.222733 -0.011758 0.006491 0.421405 0.906773
1654518732.348954 94.381848 0.391858 -4.991505 6.225388 -0.013566 0.005022 0.421235 0.906836
1654518732.448940 94.481834 0.396218 -4.989698 6.22381 -0.015005 0.004169 0.420968 0.906942
1654518732.548634 94.581528 0.400482 -4.987117 6.222651 -0.015507 0.003231 0.420259 0.907266
1654518732.649906 94.6828 0.400413 -4.982264 6.230465 -0.014824 0.001862 0.419444 0.907658
1654518732.848185 94.881079 0.394157 -4.979190 6.255513 -0.011724 0.003091 0.417135 0.908764
1654518733.048413 95.081307 0.383981 -4.978759 6.313365 -0.007734 0.006126 0.414576 0.909961
1654518733.148548 95.181442 0.376831 -4.980089 6.338448 -0.007071 0.008464 0.412687 0.910806
1654518733.249965 95.282859 0.371768 -4.976566 6.3647 -0.006550 0.011696 0.410787 0.911633
1654518733.349614 95.382508 0.365252 -4.974329 6.39027 -0.006727 0.015425 0.408552 0.912580
1654518733.449247 95.482141 0.361528 -4.973356 6.411487 -0.006946 0.019066 0.406309 0.913510
1654518733.548929 95.581823 0.358204 -4.972034 6.425573 -0.007168 0.021120 0.404286 0.914361
1654518733.649841 95.682735 0.357604 -4.974234 6.435425 -0.007058 0.020963 0.402710 0.915060
1654518733.749114 95.782008 0.360989 -4.971753 6.442968 -0.007880 0.020072 0.401539 0.915588
1654518733.850756 95.88365 0.365107 -4.970715 6.441052 -0.009349 0.018464 0.400661 0.915993
1654518733.949992 95.982886 0.372316 -4.969052 6.437632 -0.010635 0.017064 0.400266 0.916179
1654518734.050027 96.082921 0.376558 -4.964695 6.431484 -0.011896 0.014578 0.400056 0.916298
1654518734.150730 96.183624 0.382810 -4.963725 6.419956 -0.012812 0.011902 0.400055 0.916324
1654518734.250132 96.283026 0.385321 -4.961175 6.405611 -0.012493 0.008542 0.400035 0.916375
1654518734.349834 96.382728 0.387663 -4.959228 6.397654 -0.010747 0.006088 0.399680 0.916571
1654518734.449781 96.482675 0.387516 -4.956937 6.4011 -0.008901 0.004983 0.399387 0.916726
1654518734.549325 96.582219 0.387007 -4.951834 6.404608 -0.009796 0.004181 0.399298 0.916759
1654518734.650471 96.683365 0.386265 -4.949277 6.40744 -0.010971 0.003484 0.398911 0.916917
1654518734.749444 96.782338 0.381197 -4.945346 6.402334 -0.010987 0.004173 0.398437 0.917120
1654518734.849677 96.882571 0.375733 -4.944262 6.40198 -0.009091 0.005302 0.397743 0.917436
1654518734.949375 96.982269 0.370758 -4.942613 6.39929 -0.007411 0.006663 0.397035 0.917749
1654518735.049296 97.08219 0.362553 -4.939501 6.399435 -0.005756 0.008586 0.396180 0.918115
1654518735.149745 97.182639 0.355624 -4.937583 6.404426 -0.005013 0.010855 0.395291 0.918478
1654518735.249384 97.282278 0.350523 -4.936282 6.398166 -0.004515 0.012918 0.394260 0.918897
1654518735.349002 97.381896 0.347614 -4.938779 6.401869 -0.003499 0.014074 0.393259 0.919314
1654518735.449941 97.482835 0.344924 -4.941687 6.400506 -0.003084 0.015792 0.392094 0.919784
1654518735.550246 97.58314 0.342150 -4.943584 6.400594 -0.002867 0.016566 0.390794 0.920324
1654518735.649537 97.682431 0.346519 -4.944905 6.406394 -0.004256 0.016862 0.389564 0.920835
1654518735.749395 97.782289 0.351151 -4.948550 6.408098 -0.006953 0.016983 0.388169 0.921405
1654518735.848971 97.881865 0.356783 -4.952612 6.403264 -0.009038 0.015885 0.386695 0.922027
1654518735.949660 97.982554 0.366262 -4.954623 6.400638 -0.010434 0.014249 0.385079 0.922715
1654518736.049350 98.082244 0.374703 -4.956385 6.398705 -0.011990 0.011194 0.383648 0.923334
1654518736.150443 98.183337 0.383715 -4.959330 6.395624 -0.013508 0.008648 0.381973 0.924034
1654518736.250523 98.283417 0.390545 -4.958787 6.394801 -0.015905 0.005743 0.380423 0.924658
1654518736.349219 98.382113 0.393451 -4.958685 6.38905 -0.018549 0.003049 0.378755 0.925306
1654518736.449820 98.482714 0.398642 -4.960070 6.386441 -0.019501 0.000284 0.377485 0.925810
1654518736.549037 98.581931 0.400163 -4.955947 6.384794 -0.019851 -0.001883 0.376561 0.926177
1654518736.649723 98.682617 0.395234 -4.950034 6.396073 -0.019767 -0.002986 0.375534 0.926593
1654518736.749668 98.782562 0.388535 -4.944764 6.396179 -0.018755 -0.001554 0.374758 0.926932
1654518736.848809 98.881703 0.377497 -4.943565 6.404111 -0.014623 0.001361 0.373782 0.927400
1654518736.950201 98.983095 0.366251 -4.937013 6.425708 -0.009096 0.003638 0.372789 0.927864
1654518737.049846 99.08274 0.356107 -4.932475 6.451537 -0.004273 0.006690 0.372044 0.928181
1654518737.148519 99.181413 0.344855 -4.926561 6.499653 -0.000814 0.009475 0.371693 0.928307
1654518737.249867 99.282761 0.333757 -4.920587 6.537155 0.000585 0.012053 0.371835 0.928220
1654518737.348678 99.381572 0.325550 -4.921393 6.578632 0.002727 0.015083 0.372306 0.927983
1654518737.449152 99.482046 0.320992 -4.921060 6.61928 0.003375 0.017639 0.372911 0.927693
1654518737.549762 99.582656 0.316435 -4.923247 6.655676 0.003157 0.020984 0.374005 0.927184
1654518737.647879 99.680773 0.316151 -4.930528 6.68926 0.000988 0.023238 0.375230 0.926640
1654518737.748375 99.781269 0.318313 -4.936193 6.708599 -0.000093 0.024436 0.376705 0.926011
1654518737.848702 99.881596 0.323710 -4.941934 6.729161 -0.001106 0.024027 0.378405 0.925327
1654518737.949958 99.982852 0.330308 -4.948431 6.74584 -0.003931 0.022440 0.380018 0.924699
1654518738.048537 100.081431 0.340611 -4.952931 6.755122 -0.008338 0.020122 0.381585 0.924077
1654518738.148628 100.181522 0.355077 -4.957525 6.753232 -0.011821 0.017749 0.382751 0.923605
1654518738.247878 100.280772 0.366246 -4.966097 6.741441 -0.014574 0.013941 0.383450 0.923341
1654518738.349526 100.38242 0.378708 -4.969254 6.729552 -0.014296 0.011776 0.383976 0.923157
1654518738.447969 100.480863 0.392259 -4.971037 6.718736 -0.014192 0.009132 0.384399 0.923013
1654518738.547565 100.580459 0.403460 -4.971168 6.704751 -0.015029 0.005947 0.384720 0.922892
1654518738.647771 100.680665 0.415344 -4.973594 6.696069 -0.015580 0.003179 0.385134 0.922724
1654518738.749261 100.782155 0.422626 -4.973654 6.685501 -0.016192 0.000262 0.385393 0.922610
1654518738.847817 100.880711 0.431699 -4.973734 6.680133 -0.016124 -0.001226 0.385372 0.922620
1654518738.949125 100.982019 0.435476 -4.973535 6.677044 -0.015927 -0.001937 0.385243 0.922676
1654518739.048287 101.081181 0.437352 -4.975211 6.673731 -0.015804 -0.002240 0.384955 0.922797
1654518739.147589 101.180483 0.435144 -4.974792 6.676033 -0.015479 -0.002542 0.384681 0.922916
1654518739.247686 101.28058 0.431053 -4.972900 6.679654 -0.015265 -0.002860 0.384034 0.923188
1654518739.347868 101.380762 0.423520 -4.973981 6.6821 -0.014800 -0.000804 0.383110 0.923584
1654518739.447923 101.480817 0.413968 -4.975314 6.681163 -0.013425 0.002108 0.381844 0.924127
1654518739.547755 101.580649 0.402671 -4.974670 6.685923 -0.012203 0.005054 0.380669 0.924617
1654518739.647897 101.680791 0.393476 -4.975299 6.690463 -0.011093 0.010094 0.379370 0.925123
1654518739.748100 101.780994 0.383696 -4.976325 6.690568 -0.009444 0.013782 0.378239 0.925557
1654518739.848788 101.881682 0.378101 -4.974988 6.697917 -0.009042 0.016223 0.377406 0.925862
1654518739.948576 101.98147 0.373791 -4.975405 6.694427 -0.010713 0.016803 0.376811 0.926076
1654518740.049748 102.082642 0.370375 -4.974269 6.688355 -0.012432 0.016571 0.376420 0.926217
1654518740.147830 102.180724 0.369302 -4.971145 6.681186 -0.012270 0.016526 0.376013 0.926386
1654518740.247734 102.280628 0.369051 -4.966218 6.678613 -0.012000 0.016406 0.375960 0.926413
1654518740.347616 102.38051 0.369338 -4.963448 6.66898 -0.011685 0.014756 0.376111 0.926383
1654518740.447663 102.480557 0.370474 -4.953560 6.661945 -0.010439 0.012044 0.376580 0.926247
1654518740.547812 102.580706 0.372884 -4.948173 6.660446 -0.008364 0.010250 0.377226 0.926027
1654518740.648086 102.68098 0.375935 -4.942082 6.654602 -0.008071 0.008408 0.378171 0.925662
1654518740.749137 102.782031 0.379961 -4.938340 6.655617 -0.007446 0.006223 0.379183 0.925271
1654518740.850158 102.883052 0.382233 -4.934690 6.655581 -0.007261 0.005395 0.380451 0.924757
1654518740.948492 102.981386 0.382408 -4.930735 6.657812 -0.006714 0.004507 0.381747 0.924231
1654518741.049523 103.082417 0.383672 -4.928749 6.666629 -0.007873 0.004701 0.382960 0.923719
1654518741.148704 103.181598 0.383501 -4.926833 6.660928 -0.009173 0.004430 0.384227 0.923182
1654518741.248230 103.281124 0.382114 -4.926444 6.660857 -0.008175 0.003649 0.385278 0.922757
1654518741.348095 103.380989 0.380342 -4.924989 6.669745 -0.007692 0.002792 0.386631 0.922198
1654518741.448236 103.48113 0.375221 -4.925718 6.67835 -0.007271 0.002406 0.387742 0.921736
1654518741.548654 103.581548 0.367879 -4.929677 6.696421 -0.005316 0.002986 0.388870 0.921273
1654518741.648206 103.6811 0.362587 -4.933485 6.723833 -0.004650 0.003106 0.390038 0.920782
1654518741.748242 103.781136 0.357288 -4.942000 6.743501 -0.005146 0.003189 0.391003 0.920369
1654518741.848041 103.880935 0.352282 -4.949449 6.777529 -0.005071 0.005399 0.391683 0.920071
1654518741.948319 103.981213 0.343964 -4.956640 6.819735 -0.005942 0.009292 0.392049 0.919878
1654518742.047761 104.080655 0.337640 -4.965299 6.864877 -0.009124 0.012558 0.391895 0.919879
1654518742.148037 104.180931 0.332209 -4.970099 6.902681 -0.012315 0.015145 0.391175 0.920109
1654518742.248292 104.281186 0.325334 -4.978271 6.949765 -0.015815 0.017508 0.390152 0.920448
1654518742.348514 104.381408 0.321373 -4.990324 6.976857 -0.017875 0.020554 0.388580 0.921012
1654518742.449338 104.482232 0.320351 -4.992944 6.994655 -0.018004 0.022104 0.387330 0.921500
1654518742.549485 104.582379 0.322577 -4.995672 7.012952 -0.017509 0.022692 0.386211 0.921965
1654518742.649873 104.682767 0.326523 -4.994066 7.032396 -0.018278 0.023137 0.385654 0.922172
1654518742.748843 104.781737 0.331773 -4.989946 7.040483 -0.018706 0.022681 0.385118 0.922399
1654518742.848585 104.881479 0.338714 -4.985712 7.037154 -0.018172 0.020543 0.385130 0.922455
1654518742.948385 104.981279 0.346133 -4.980805 7.031448 -0.016834 0.017219 0.385231 0.922506
1654518743.048113 105.081007 0.355239 -4.973102 7.019812 -0.013616 0.013129 0.385592 0.922476
1654518743.148107 105.181001 0.363102 -4.968977 7.021367 -0.009242 0.008083 0.386308 0.922288
1654518743.247808 105.280702 0.372992 -4.964166 7.019123 -0.007926 0.003788 0.386945 0.922061
1654518743.347927 105.380821 0.381818 -4.957595 7.016349 -0.007786 0.000639 0.387460 0.921854
1654518743.448937 105.481831 0.387179 -4.953205 7.008102 -0.007758 -0.001997 0.387902 0.921666
1654518743.549076 105.58197 0.392012 -4.948085 7.005692 -0.007193 -0.004229 0.388053 0.921599
1654518743.648522 105.681416 0.393381 -4.945280 7.007955 -0.007334 -0.005475 0.387995 0.921616
1654518743.748763 105.781657 0.392294 -4.944180 7.010698 -0.008609 -0.005727 0.387685 0.921734
1654518743.849064 105.881958 0.388451 -4.944344 7.006555 -0.008587 -0.005169 0.386983 0.922032
1654518743.949579 105.982473 0.381706 -4.947932 7.007919 -0.008476 -0.003995 0.386204 0.922366
1654518744.049350 106.082244 0.372369 -4.954288 7.009719 -0.009217 -0.001922 0.384921 0.922902
1654518744.148974 106.181868 0.361512 -4.954517 7.013106 -0.009443 0.001089 0.383663 0.923424
1654518744.248694 106.281588 0.350585 -4.961848 7.016987 -0.010353 0.005485 0.382455 0.923900
1654518744.447880 106.480774 0.329236 -4.968478 7.009135 -0.011210 0.013015 0.380010 0.924823
1654518744.549531 106.582425 0.321451 -4.973316 7.006707 -0.009883 0.016605 0.379052 0.925173
1654518744.648883 106.681777 0.315077 -4.979719 7.008816 -0.009829 0.018910 0.378289 0.925442
1654518744.748173 106.781067 0.310337 -4.982292 7.008133 -0.010736 0.020254 0.378145 0.925462
1654518744.849227 106.882121 0.308656 -4.987172 7.000432 -0.012142 0.020835 0.378444 0.925310
1654518744.947847 106.980741 0.309970 -4.987756 7.004223 -0.014183 0.021380 0.379087 0.925005
1654518745.049181 107.082075 0.312090 -4.986760 6.99736 -0.016366 0.021373 0.380229 0.924500
1654518745.147671 107.180565 0.316124 -4.983195 6.985684 -0.017333 0.019129 0.381460 0.924025
1654518745.247823 107.280717 0.321735 -4.979665 6.980604 -0.017338 0.015398 0.382914 0.923493
1654518745.347904 107.380798 0.324576 -4.974994 6.967356 -0.014301 0.011882 0.384147 0.923085
1654518745.448388 107.481282 0.328189 -4.973839 6.970892 -0.008932 0.008102 0.385198 0.922755
1654518745.648287 107.681181 0.336704 -4.965783 6.984954 -0.006720 0.003133 0.387484 0.921847
1654518745.748562 107.781456 0.340579 -4.964529 6.994277 -0.006721 0.002983 0.388322 0.921495
1654518745.948324 107.981218 0.345513 -4.963087 6.993336 -0.008211 0.004083 0.389856 0.920830
1654518746.048259 108.081153 0.348260 -4.964251 6.995407 -0.007371 0.003039 0.390752 0.920462
1654518746.148673 108.181567 0.349931 -4.967662 7.008134 -0.007144 0.001682 0.391718 0.920056
1654518746.248037 108.280931 0.349525 -4.967997 7.017454 -0.006778 0.001752 0.392910 0.919550
1654518746.348299 108.381193 0.348456 -4.971748 7.034268 -0.007016 0.002735 0.394245 0.918974
1654518746.448284 108.481178 0.346802 -4.978887 7.055556 -0.007444 0.003575 0.395486 0.918435
1654518746.547934 108.580828 0.345100 -4.984089 7.084633 -0.009118 0.004203 0.396848 0.917830
1654518746.648192 108.681086 0.343914 -4.991460 7.124877 -0.012238 0.005528 0.398065 0.917259
1654518746.748442 108.781336 0.339775 -4.999388 7.165123 -0.018003 0.006753 0.399251 0.916640
1654518746.849247 108.882141 0.335533 -5.006456 7.199956 -0.022158 0.009196 0.399959 0.916219
1654518746.949455 108.982349 0.330845 -5.005683 7.236547 -0.024089 0.010587 0.400336 0.915990
1654518747.049845 109.082739 0.324067 -5.006743 7.272124 -0.025733 0.012368 0.400164 0.915999
1654518747.150027 109.182921 0.316644 -5.010795 7.2984 -0.025545 0.015013 0.399497 0.916255
1654518747.250356 109.28325 0.312714 -5.007195 7.315349 -0.023599 0.017055 0.398605 0.916661
1654518747.349991 109.382885 0.309062 -5.003653 7.333375 -0.019220 0.019033 0.397242 0.917315
1654518747.449797 109.482691 0.306830 -4.991007 7.349964 -0.015431 0.021598 0.396020 0.917858
1654518747.549837 109.582731 0.306022 -4.983549 7.364867 -0.011616 0.022992 0.394963 0.918336
1654518747.649447 109.682341 0.308047 -4.975681 7.372554 -0.007727 0.022207 0.393651 0.918959
1654518747.749765 109.782659 0.310325 -4.965743 7.375278 -0.004467 0.018636 0.392419 0.919587
1654518747.848927 109.881821 0.316457 -4.955428 7.375521 -0.000955 0.015641 0.391456 0.920063
1654518747.948620 109.981514 0.323367 -4.943427 7.378381 -0.000029 0.013122 0.390593 0.920470
1654518748.048687 110.081581 0.332659 -4.932709 7.375876 0.000018 0.011299 0.389840 0.920813
1654518748.148838 110.181732 0.341315 -4.927267 7.362483 -0.000331 0.008426 0.389001 0.921199
1654518748.248971 110.281865 0.349103 -4.924640 7.356336 -0.001326 0.002724 0.387919 0.921689
1654518748.349077 110.381971 0.356989 -4.922174 7.355966 -0.002260 -0.001704 0.386605 0.922241
1654518748.449011 110.481905 0.363134 -4.921563 7.352987 -0.002669 -0.004398 0.385321 0.922768
1654518748.548838 110.581732 0.367707 -4.922969 7.361345 -0.004757 -0.005478 0.384193 0.923224
1654518748.649051 110.681945 0.366801 -4.929847 7.369665 -0.009005 -0.004988 0.383091 0.923653
1654518748.748557 110.781451 0.362096 -4.935329 7.370664 -0.011393 -0.003162 0.382314 0.923957
1654518748.848610 110.881504 0.355990 -4.939691 7.36845 -0.012693 -0.001874 0.381761 0.924172
1654518748.948772 110.981666 0.349040 -4.947656 7.375565 -0.014124 0.001220 0.381860 0.924111
1654518749.048580 111.081474 0.338531 -4.952209 7.366292 -0.015842 0.005634 0.382257 0.923903
1654518749.148532 111.181426 0.327855 -4.956142 7.359022 -0.015093 0.011360 0.382848 0.923618
1654518749.248185 111.281079 0.315621 -4.961831 7.348887 -0.013549 0.014130 0.383597 0.923293
1654518749.348019 111.380913 0.307310 -4.962435 7.344734 -0.011144 0.014904 0.384614 0.922890
1654518749.448461 111.481355 0.298913 -4.964418 7.342193 -0.009346 0.015946 0.385530 0.922510
1654518749.548190 111.581084 0.290916 -4.966044 7.337871 -0.008637 0.017198 0.386502 0.922088
1654518749.648145 111.681039 0.284768 -4.969915 7.338447 -0.007788 0.017892 0.387477 0.921673
1654518749.747945 111.780839 0.280455 -4.968908 7.339376 -0.007813 0.019010 0.388586 0.921183
1654518749.848901 111.881795 0.278922 -4.970319 7.337833 -0.007630 0.019680 0.389814 0.920652
1654518749.948705 111.981599 0.279680 -4.971146 7.340766 -0.008121 0.019591 0.391089 0.920108
1654518750.049158 112.082052 0.281993 -4.970378 7.332162 -0.008607 0.017654 0.392452 0.919563
1654518750.148067 112.180961 0.286984 -4.970893 7.333083 -0.007879 0.015451 0.393461 0.919178
1654518750.248677 112.281571 0.290385 -4.972377 7.33873 -0.008337 0.014139 0.394481 0.918758
1654518750.348968 112.381862 0.296494 -4.971518 7.340043 -0.010005 0.012718 0.395240 0.918435
1654518750.449263 112.482157 0.301455 -4.972248 7.338037 -0.010629 0.010751 0.395578 0.918308
1654518750.548978 112.581872 0.305313 -4.969457 7.338083 -0.009864 0.010417 0.395441 0.918379
1654518750.649171 112.682065 0.305803 -4.968772 7.345918 -0.009916 0.010399 0.395018 0.918561
1654518750.749150 112.782044 0.307989 -4.969603 7.34204 -0.010444 0.010369 0.394422 0.918811
1654518750.849959 112.882853 0.310776 -4.969468 7.340248 -0.009573 0.008326 0.393428 0.919268
1654518750.948564 112.981458 0.313309 -4.966684 7.348747 -0.009229 0.006521 0.392487 0.919688
1654518751.048755 113.081649 0.312849 -4.965444 7.358924 -0.009140 0.006550 0.391935 0.919924
1654518751.148250 113.181144 0.311899 -4.964230 7.368723 -0.008885 0.006013 0.391469 0.920129
1654518751.248425 113.281319 0.310949 -4.966963 7.391357 -0.009518 0.005396 0.391220 0.920232
1654518751.348651 113.381545 0.308979 -4.967220 7.41322 -0.010108 0.005362 0.391425 0.920139
1654518751.448513 113.481407 0.304883 -4.967083 7.445316 -0.012405 0.006162 0.391854 0.919923
1654518751.548274 113.581168 0.298263 -4.964687 7.477517 -0.014512 0.007582 0.392309 0.919688
1654518751.649418 113.682312 0.289070 -4.965273 7.504602 -0.015115 0.009810 0.393115 0.919313
1654518751.748692 113.781586 0.281044 -4.964497 7.527636 -0.013450 0.012546 0.393868 0.918983
1654518751.948343 113.981237 0.272361 -4.964194 7.58353 -0.008126 0.017927 0.395502 0.918254
1654518752.048651 114.081545 0.269370 -4.964859 7.602639 -0.006087 0.022053 0.395905 0.918007
1654518752.148248 114.181142 0.265183 -4.964056 7.61604 -0.004909 0.024242 0.396466 0.917716
1654518752.248416 114.28131 0.265294 -4.962693 7.628145 -0.006491 0.023741 0.396650 0.917640
1654518752.348784 114.381678 0.267882 -4.964778 7.626826 -0.007880 0.023134 0.396382 0.917760
1654518752.448053 114.480947 0.270493 -4.963009 7.619081 -0.007276 0.023650 0.395734 0.918032
1654518752.548677 114.581571 0.275027 -4.958859 7.612608 -0.006490 0.023473 0.395290 0.918234
1654518752.647314 114.680208 0.283040 -4.957682 7.599029 -0.006666 0.021811 0.394845 0.918465
1654518752.747636 114.78053 0.296614 -4.956008 7.580134 -0.006068 0.018311 0.394198 0.918823
1654518752.848093 114.880987 0.304758 -4.955853 7.573252 -0.004793 0.013654 0.393179 0.919348
1654518752.948459 114.981353 0.316019 -4.955229 7.571182 -0.005968 0.009883 0.392195 0.919810
1654518753.048063 115.080957 0.326275 -4.953366 7.559197 -0.007675 0.006558 0.391041 0.920318
1654518753.147991 115.180885 0.334019 -4.951917 7.5574 -0.008543 0.004630 0.389875 0.920817
1654518753.248626 115.28152 0.337770 -4.949058 7.559473 -0.009684 0.003270 0.388959 0.921198
1654518753.348091 115.380985 0.339844 -4.949742 7.564384 -0.011321 0.001878 0.387815 0.921666
1654518753.448601 115.481495 0.343040 -4.948835 7.566116 -0.013259 0.002010 0.386902 0.922023
1654518753.549599 115.582493 0.339377 -4.953470 7.558886 -0.012029 0.002538 0.385678 0.922551
1654518753.649075 115.681969 0.334291 -4.954026 7.560031 -0.009125 0.004939 0.384740 0.922966
1654518753.748129 115.781023 0.327931 -4.954339 7.571166 -0.007758 0.006923 0.384384 0.923115
1654518753.848517 115.881411 0.320266 -4.954386 7.575561 -0.007652 0.008985 0.384515 0.923043
1654518753.948465 115.981359 0.314828 -4.959102 7.577823 -0.006822 0.013584 0.384799 0.922875
1654518754.048521 116.081415 0.309674 -4.960847 7.575282 -0.004950 0.017933 0.385574 0.922489
1654518754.148009 116.180903 0.307756 -4.966638 7.578689 -0.003842 0.020396 0.387174 0.921773
1654518754.248522 116.281416 0.306748 -4.969483 7.578291 -0.004732 0.021100 0.389046 0.920965
1654518754.348304 116.381198 0.308414 -4.972928 7.578958 -0.006151 0.020843 0.390871 0.920189
1654518754.447846 116.48074 0.314775 -4.978945 7.569556 -0.007258 0.020132 0.392655 0.919437
1654518754.548595 116.581489 0.322659 -4.983377 7.56386 -0.008384 0.018292 0.394050 0.918869
1654518754.648983 116.681877 0.328788 -4.984311 7.554471 -0.010159 0.015751 0.395118 0.918439
1654518754.748548 116.781442 0.335871 -4.986613 7.545257 -0.010819 0.013760 0.395954 0.918104
1654518754.849118 116.882012 0.342959 -4.989453 7.545665 -0.011489 0.011759 0.396426 0.917919
1654518754.949133 116.982027 0.350026 -4.989902 7.538187 -0.011984 0.010006 0.396829 0.917760
1654518755.049810 117.082704 0.352927 -4.992477 7.537305 -0.012354 0.008073 0.396934 0.917729
1654518755.149625 117.182519 0.357036 -4.991774 7.54186 -0.013355 0.006627 0.396883 0.917748
1654518755.250429 117.283323 0.359366 -4.991146 7.54248 -0.014544 0.005198 0.396560 0.917879
1654518755.350504 117.383398 0.358287 -4.991659 7.545503 -0.014671 0.004393 0.395962 0.918139
1654518755.448794 117.481688 0.353946 -4.989546 7.559446 -0.014854 0.004965 0.395440 0.918358
1654518755.548488 117.581382 0.347780 -4.987532 7.587802 -0.020362 0.004688 0.394920 0.918478
1654518755.648527 117.681421 0.337256 -4.983821 7.592288 -0.032411 0.003143 0.394002 0.918533
1654518755.748293 117.781187 0.325064 -4.977449 7.581462 -0.040585 0.002465 0.392101 0.919023
1654518755.849286 117.88218 0.311655 -4.968022 7.568808 -0.045131 0.001836 0.388837 0.920199
1654518755.949894 117.982788 0.287227 -4.952894 7.556364 -0.044791 0.002204 0.384299 0.922119
1654518756.049484 118.082378 0.260816 -4.934363 7.544659 -0.042414 0.002701 0.377835 0.924897
1654518756.149565 118.182459 0.230676 -4.911569 7.537506 -0.039358 0.003302 0.369446 0.928412
1654518756.249114 118.282008 0.192199 -4.884148 7.541185 -0.037096 0.003741 0.358548 0.932766
1654518756.350005 118.382899 0.152107 -4.850607 7.545813 -0.035738 0.006087 0.345309 0.937788
1654518756.450277 118.483171 0.110851 -4.817616 7.542637 -0.032827 0.012516 0.329208 0.943604
1654518756.548992 118.581886 0.069514 -4.778143 7.538578 -0.025395 0.024417 0.310376 0.949961
1654518756.648716 118.68161 0.032485 -4.736548 7.53796 -0.015179 0.037422 0.289835 0.956224
1654518756.748540 118.781434 0.002845 -4.686129 7.538482 -0.005625 0.045632 0.268443 0.962198
1654518756.849205 118.882099 -0.019225 -4.640902 7.558192 0.001006 0.049213 0.245966 0.968028
1654518756.949737 118.982631 -0.025309 -4.593036 7.561322 0.004754 0.051934 0.224928 0.972979
1654518757.049265 119.082159 -0.023635 -4.544567 7.570915 0.005581 0.047551 0.204443 0.977707
1654518757.149184 119.182078 -0.009611 -4.502370 7.588396 0.001854 0.036790 0.186186 0.981824
1654518757.249799 119.282693 0.000667 -4.462711 7.586765 -0.004450 0.020191 0.169746 0.985271
1654518757.348851 119.381745 0.014811 -4.423794 7.582635 -0.010742 0.003545 0.154804 0.987881
1654518757.449494 119.482388 0.029648 -4.387322 7.58895 -0.018861 -0.011741 0.141301 0.989717
1654518757.548380 119.581274 0.042107 -4.347362 7.574882 -0.024535 -0.024603 0.129288 0.990998
1654518757.649687 119.682581 0.047459 -4.311220 7.570599 -0.027848 -0.033159 0.118713 0.991984
1654518757.749250 119.782144 0.041623 -4.277004 7.572921 -0.030644 -0.036253 0.109216 0.992884
1654518757.850330 119.883224 0.028202 -4.238797 7.567161 -0.032700 -0.035760 0.100456 0.993761
1654518757.948876 119.98177 0.004730 -4.199176 7.561993 -0.032831 -0.035655 0.092548 0.994528
1654518758.050159 120.083053 -0.030468 -4.155928 7.570014 -0.034121 -0.036535 0.084030 0.995208
1654518758.149807 120.182701 -0.076411 -4.108025 7.570777 -0.036198 -0.032557 0.075125 0.995985
1654518758.249892 120.282786 -0.127760 -4.060203 7.564693 -0.036992 -0.020352 0.065059 0.996988
1654518758.349415 120.382309 -0.180655 -4.010085 7.554926 -0.033332 0.000997 0.054734 0.997944
1654518758.449772 120.482666 -0.229826 -3.954415 7.555505 -0.027522 0.023508 0.043740 0.998387
1654518758.550147 120.583041 -0.275896 -3.899069 7.555368 -0.022879 0.037598 0.033240 0.998478
1654518758.650115 120.683009 -0.312509 -3.837939 7.567295 -0.020287 0.042580 0.023154 0.998619
1654518758.749224 120.782118 -0.335724 -3.781055 7.568911 -0.020284 0.039837 0.014477 0.998895
1654518758.848587 120.881481 -0.352925 -3.722922 7.567761 -0.019314 0.033472 0.006815 0.999230
1654518758.949197 120.982091 -0.366265 -3.659557 7.568523 -0.018177 0.027446 0.000430 0.999458
1654518759.048750 121.081644 -0.378745 -3.599510 7.565835 -0.014089 0.020741 -0.003657 0.999679
1654518759.149106 121.182 -0.385334 -3.539878 7.563212 -0.009897 0.013816 -0.005981 0.999838
1654518759.249765 121.282659 -0.386735 -3.484704 7.563056 -0.005939 0.007734 -0.007184 0.999927
1654518759.348832 121.381726 -0.395076 -3.427318 7.56147 -0.001038 0.004618 -0.006990 0.999964
1654518759.449852 121.482746 -0.403587 -3.376461 7.562681 0.003777 0.004185 -0.005086 0.999971
1654518759.549046 121.58194 -0.413292 -3.328248 7.570605 0.008254 0.000861 -0.002562 0.999962
1654518759.648759 121.681653 -0.418202 -3.289954 7.581643 0.009583 -0.002367 -0.000093 0.999951
1654518759.748772 121.781666 -0.428335 -3.253656 7.593405 0.008182 -0.004093 0.002449 0.999955
1654518759.849771 121.882665 -0.443053 -3.219124 7.607586 0.004170 -0.004686 0.005158 0.999967
1654518759.950139 121.983033 -0.458385 -3.186829 7.644071 -0.008406 -0.008849 0.008049 0.999893
1654518760.049925 122.082819 -0.479444 -3.160049 7.649294 -0.027510 -0.014104 0.009847 0.999474
1654518760.149737 122.182631 -0.505222 -3.128490 7.62934 -0.040886 -0.014510 0.010643 0.999002
1654518760.249439 122.282333 -0.533642 -3.092914 7.61185 -0.045340 -0.009240 0.011032 0.998868
1654518760.350047 122.382941 -0.560027 -3.055263 7.588056 -0.043970 -0.003330 0.011214 0.998964
1654518760.448501 122.481395 -0.589679 -3.014658 7.564623 -0.035007 0.003841 0.010819 0.999321
1654518760.548463 122.581357 -0.619433 -2.963372 7.552008 -0.021133 0.010583 0.010455 0.999666
1654518760.648765 122.681659 -0.645228 -2.914616 7.552387 -0.006801 0.016171 0.010007 0.999796
1654518760.748677 122.781571 -0.669012 -2.862067 7.562062 0.005692 0.019791 0.009364 0.999744
1654518760.849048 122.881942 -0.687963 -2.819161 7.573358 0.014851 0.022776 0.009440 0.999586
1654518760.948836 122.98173 -0.704414 -2.777986 7.584882 0.022133 0.025426 0.009779 0.999384
1654518761.049732 123.082626 -0.714572 -2.747768 7.604102 0.025430 0.025581 0.010432 0.999295
1654518761.149212 123.182106 -0.720809 -2.721086 7.61217 0.027635 0.024021 0.011625 0.999262
1654518761.248980 123.281874 -0.721448 -2.704937 7.637061 0.026832 0.023606 0.012851 0.999279
1654518761.349925 123.382819 -0.722551 -2.693688 7.655819 0.020444 0.020832 0.014907 0.999463
1654518761.450626 123.48352 -0.720915 -2.685436 7.668165 0.010941 0.015519 0.016891 0.999677
1654518761.549041 123.581935 -0.715663 -2.686237 7.669995 0.000648 0.010072 0.018839 0.999772
1654518761.648964 123.681858 -0.709933 -2.688622 7.663741 -0.008581 0.005216 0.020071 0.999748
1654518761.749964 123.782858 -0.705500 -2.691697 7.660317 -0.015291 0.002348 0.020920 0.999661
1654518761.848800 123.881694 -0.703467 -2.692086 7.655026 -0.020150 0.000364 0.021124 0.999574
1654518761.949631 123.982525 -0.698644 -2.694940 7.65158 -0.026265 -0.002167 0.021093 0.999430
1654518762.050306 124.0832 -0.698533 -2.690434 7.63279 -0.030518 -0.004534 0.019997 0.999324
1654518762.150058 124.182952 -0.699074 -2.683336 7.61416 -0.028871 -0.004448 0.018751 0.999397
1654518762.248216 124.28111 -0.703053 -2.673593 7.592899 -0.022523 -0.002696 0.016990 0.999598
1654518762.349194 124.382088 -0.709433 -2.665223 7.587004 -0.012002 0.000030 0.014933 0.999816
1654518762.449820 124.482714 -0.713258 -2.651381 7.597586 -0.004403 0.001961 0.013299 0.999900
1654518762.549329 124.582223 -0.717146 -2.640224 7.613441 -0.001026 0.004256 0.011771 0.999921
1654518762.648218 124.681112 -0.723869 -2.632721 7.625092 -0.002297 0.006639 0.010529 0.999920
1654518762.749431 124.782325 -0.728230 -2.624794 7.625766 -0.003720 0.009264 0.009506 0.999905
1654518762.847687 124.880581 -0.734190 -2.618454 7.627462 -0.002579 0.009108 0.008876 0.999916
1654518762.949223 124.982117 -0.735072 -2.614767 7.638387 -0.002576 0.009983 0.008658 0.999909
1654518763.049118 125.082012 -0.737178 -2.613397 7.645404 -0.003455 0.010226 0.008696 0.999904
1654518763.148693 125.181587 -0.737634 -2.613345 7.646636 -0.004696 0.010416 0.009042 0.999894
1654518763.249443 125.282337 -0.738324 -2.611977 7.644122 -0.004592 0.010654 0.009524 0.999887
1654518763.350113 125.383007 -0.737721 -2.610677 7.642497 -0.004285 0.009615 0.010183 0.999893
1654518763.450258 125.483152 -0.735603 -2.611498 7.638709 -0.003260 0.008595 0.010603 0.999902
1654518763.550105 125.582999 -0.733499 -2.614621 7.634764 -0.001513 0.007123 0.010890 0.999914
1654518763.650197 125.683091 -0.731527 -2.618350 7.628242 0.000865 0.006162 0.011179 0.999918
1654518763.750484 125.783378 -0.729232 -2.624868 7.63332 0.002540 0.006160 0.011315 0.999914
1654518763.848836 125.88173 -0.727451 -2.634101 7.643914 0.001354 0.005799 0.011491 0.999916
1654518763.949318 125.982212 -0.724126 -2.648802 7.651471 -0.002579 0.004699 0.011713 0.999917
1654518764.048799 126.081693 -0.726533 -2.665277 7.652518 -0.006485 0.002953 0.011490 0.999909
1654518764.149078 126.181972 -0.730905 -2.676393 7.659505 -0.011209 0.002511 0.010931 0.999874
1654518764.248630 126.281524 -0.733595 -2.687630 7.662754 -0.017999 0.003431 0.010373 0.999778
1654518764.348340 126.381234 -0.735426 -2.698757 7.654901 -0.024536 0.004754 0.009582 0.999642
1654518764.448198 126.481092 -0.736743 -2.706697 7.645624 -0.028352 0.007422 0.008656 0.999533
1654518764.548503 126.581397 -0.741964 -2.713512 7.63508 -0.028788 0.009049 0.007495 0.999516
1654518764.648253 126.681147 -0.744700 -2.714179 7.623553 -0.026059 0.010229 0.006341 0.999588
1654518764.749027 126.781921 -0.743477 -2.714219 7.615504 -0.021414 0.010662 0.004958 0.999702
1654518764.848986 126.88188 -0.743156 -2.713592 7.618513 -0.017189 0.011004 0.003725 0.999785
1654518764.949585 126.982479 -0.741258 -2.708834 7.618536 -0.014574 0.010622 0.002918 0.999833
1654518765.048775 127.081669 -0.735492 -2.702114 7.634044 -0.015453 0.007032 0.002790 0.999852
1654518765.148896 127.18179 -0.732427 -2.697328 7.653273 -0.022350 -0.000828 0.002230 0.999747
1654518765.248432 127.281326 -0.735386 -2.691409 7.644083 -0.030351 -0.004595 0.000953 0.999528
1654518765.348399 127.381293 -0.738614 -2.680769 7.617694 -0.031783 -0.003369 -0.000970 0.999489
1654518765.450110 127.483004 -0.742372 -2.669013 7.585341 -0.025091 0.001234 -0.003114 0.999680
1654518765.549225 127.582119 -0.746144 -2.655313 7.549616 -0.011895 0.008601 -0.005514 0.999877
1654518765.748444 127.781338 -0.749699 -2.625894 7.521835 0.012266 0.017330 -0.009897 0.999726
1654518765.848693 127.881587 -0.748117 -2.618143 7.506924 0.016421 0.016774 -0.011387 0.999660
1654518765.948015 127.980909 -0.744199 -2.613047 7.484954 0.015725 0.014875 -0.013121 0.999680
1654518766.048854 128.081748 -0.736660 -2.612788 7.451361 0.012739 0.013090 -0.014300 0.999731
1654518766.150113 128.183007 -0.730478 -2.618215 7.415472 0.008258 0.010594 -0.015428 0.999791
1654518766.248298 128.281192 -0.726053 -2.625386 7.373947 0.002584 0.006649 -0.016185 0.999844
1654518766.348205 128.381099 -0.720766 -2.638689 7.333032 -0.003338 0.002474 -0.017152 0.999844
1654518766.448130 128.481024 -0.715755 -2.652249 7.294968 -0.009420 -0.001156 -0.017942 0.999794
1654518766.548140 128.581034 -0.713356 -2.663037 7.257402 -0.015086 -0.002170 -0.018479 0.999713
1654518766.648243 128.681137 -0.710707 -2.673436 7.223115 -0.020626 -0.002023 -0.018835 0.999608
1654518766.748712 128.781606 -0.710684 -2.682009 7.189613 -0.023975 -0.002533 -0.019386 0.999521
1654518766.850378 128.883272 -0.711134 -2.689625 7.165751 -0.025343 -0.002759 -0.019516 0.999485
1654518766.948488 128.981382 -0.710154 -2.689985 7.142107 -0.025377 -0.001862 -0.019313 0.999490
1654518767.048308 129.081202 -0.713925 -2.689406 7.133965 -0.022471 -0.000057 -0.018832 0.999570
1654518767.149012 129.181906 -0.718236 -2.684599 7.133155 -0.020668 0.001309 -0.017768 0.999628
1654518767.249606 129.2825 -0.723855 -2.678388 7.140705 -0.019893 0.002570 -0.016730 0.999659
1654518767.348222 129.381116 -0.727460 -2.674757 7.143666 -0.019101 0.004345 -0.015052 0.999695
1654518767.448158 129.481052 -0.731224 -2.669774 7.150483 -0.015522 0.006634 -0.013545 0.999766
1654518767.548191 129.581085 -0.736613 -2.659715 7.15307 -0.010303 0.009080 -0.011815 0.999836
1654518767.648229 129.681123 -0.737614 -2.650844 7.173824 -0.005229 0.011402 -0.010239 0.999869
1654518767.748181 129.781075 -0.742284 -2.646334 7.189421 -0.002879 0.012007 -0.008276 0.999890
1654518767.848413 129.881307 -0.745442 -2.643727 7.202928 -0.002071 0.011787 -0.006586 0.999907
1654518767.948400 129.981294 -0.748025 -2.640098 7.21003 -0.002487 0.012019 -0.005106 0.999912
1654518768.050000 130.082894 -0.749207 -2.639112 7.211897 -0.001958 0.011633 -0.004205 0.999922
1654518768.149419 130.182313 -0.748349 -2.640161 7.215026 -0.001009 0.012161 -0.003802 0.999918
1654518768.249272 130.282166 -0.747065 -2.642683 7.22108 -0.001387 0.012570 -0.003561 0.999914
1654518768.350116 130.38301 -0.743951 -2.646544 7.219417 -0.002246 0.013277 -0.003825 0.999902
1654518768.448079 130.480973 -0.740608 -2.652076 7.226978 -0.003816 0.012690 -0.004310 0.999903
1654518768.548963 130.581857 -0.735202 -2.661152 7.228805 -0.006969 0.010207 -0.005290 0.999910
1654518768.648346 130.68124 -0.728033 -2.668202 7.227718 -0.009640 0.007237 -0.006504 0.999906
1654518768.748678 130.781572 -0.721009 -2.675650 7.226154 -0.012701 0.004408 -0.008258 0.999876
1654518768.848925 130.881819 -0.717120 -2.685260 7.227783 -0.015720 0.002519 -0.009710 0.999826
1654518768.949828 130.982722 -0.713274 -2.691872 7.221449 -0.018713 0.000162 -0.011469 0.999759
1654518769.049350 131.082244 -0.708107 -2.695004 7.214536 -0.019919 -0.001289 -0.013111 0.999715
1654518769.148956 131.18185 -0.704768 -2.696839 7.210173 -0.020207 -0.001926 -0.014387 0.999690
1654518769.248889 131.281783 -0.704051 -2.699344 7.209526 -0.020156 -0.002895 -0.015912 0.999666
1654518769.348581 131.381475 -0.704266 -2.701557 7.200748 -0.019930 -0.003297 -0.017263 0.999647
1654518769.449587 131.482481 -0.706665 -2.700952 7.193082 -0.017971 -0.002903 -0.018572 0.999662
1654518769.549208 131.582102 -0.710588 -2.700341 7.197968 -0.015589 -0.000878 -0.019771 0.999683
1654518769.647821 131.680715 -0.715764 -2.698169 7.204421 -0.015858 0.001210 -0.020298 0.999667
1654518769.749185 131.782079 -0.722872 -2.694694 7.204405 -0.016117 0.002197 -0.020583 0.999656
1654518769.849638 131.882532 -0.727235 -2.687034 7.197803 -0.014502 0.002483 -0.020720 0.999677
1654518769.947923 131.980817 -0.732331 -2.683045 7.20231 -0.011644 0.004012 -0.020372 0.999717
1654518770.049372 132.082266 -0.737830 -2.678042 7.209671 -0.010716 0.007276 -0.019725 0.999722
1654518770.148376 132.18127 -0.744489 -2.673215 7.202069 -0.010821 0.008761 -0.018429 0.999733
1654518770.248968 132.281862 -0.747517 -2.668915 7.192802 -0.009145 0.010115 -0.017063 0.999761
1654518770.348480 132.381374 -0.750741 -2.667321 7.180204 -0.006907 0.011691 -0.015220 0.999792
1654518770.449513 132.482407 -0.751926 -2.663706 7.165233 -0.005244 0.013415 -0.013022 0.999811
1654518770.549393 132.582287 -0.752165 -2.664171 7.147941 -0.005008 0.013935 -0.010675 0.999833
1654518770.650035 132.682929 -0.753094 -2.665556 7.123153 -0.005246 0.012688 -0.008508 0.999870
1654518770.748615 132.781509 -0.752243 -2.667648 7.088633 -0.004706 0.011865 -0.006551 0.999897
1654518770.851215 132.884109 -0.749499 -2.672773 7.048738 -0.003401 0.009857 -0.004745 0.999934
1654518770.953872 132.986766 -0.749690 -2.680537 7.015489 -0.002799 0.008056 -0.003790 0.999956
1654518771.049621 133.082515 -0.747988 -2.688227 6.980312 -0.005065 0.006180 -0.002754 0.999964
1654518771.148375 133.181269 -0.745740 -2.696082 6.936309 -0.009003 0.002490 -0.002291 0.999954
1654518771.249151 133.282045 -0.744781 -2.706435 6.882783 -0.012587 -0.000388 -0.002394 0.999918
1654518771.351824 133.384718 -0.746522 -2.717640 6.84001 -0.013036 -0.000898 -0.002892 0.999910
1654518771.450074 133.482968 -0.748132 -2.724764 6.811117 -0.013792 -0.000399 -0.003080 0.999900
1654518771.548942 133.581836 -0.752722 -2.735936 6.786732 -0.015515 0.000170 -0.003296 0.999874
1654518771.647968 133.680862 -0.757071 -2.742741 6.76902 -0.017825 0.000625 -0.003432 0.999835
1654518771.748615 133.781509 -0.762836 -2.747190 6.75358 -0.019845 0.001527 -0.003346 0.999796
1654518771.848747 133.881641 -0.768197 -2.750581 6.753042 -0.022331 0.003363 -0.003432 0.999739
1654518772.048696 134.08159 -0.785717 -2.755296 6.730474 -0.023664 0.008086 -0.003913 0.999680
1654518772.150176 134.18307 -0.790213 -2.755306 6.735951 -0.020562 0.008194 -0.004187 0.999746
1654518772.249071 134.281965 -0.795108 -2.750646 6.741206 -0.017208 0.007953 -0.004488 0.999810
1654518772.348901 134.381795 -0.799279 -2.747108 6.760035 -0.015182 0.009673 -0.004712 0.999827
1654518772.449471 134.482365 -0.804818 -2.742641 6.776917 -0.015150 0.012929 -0.004688 0.999791
1654518772.550965 134.583859 -0.808543 -2.736373 6.788533 -0.015800 0.014160 -0.004392 0.999765
1654518772.649677 134.682571 -0.808777 -2.731304 6.792852 -0.015520 0.014717 -0.004049 0.999763
1654518772.749273 134.782167 -0.805493 -2.724616 6.793354 -0.013842 0.014241 -0.003529 0.999797
1654518772.849245 134.882139 -0.799681 -2.721130 6.798574 -0.010305 0.013939 -0.003031 0.999845
1654518772.950882 134.983776 -0.794349 -2.716500 6.809806 -0.005182 0.013652 -0.002504 0.999890
1654518773.050688 135.083582 -0.787647 -2.715637 6.819883 -0.002451 0.010907 -0.001372 0.999937
1654518773.150998 135.183892 -0.778878 -2.715090 6.83827 -0.003148 0.007563 -0.000665 0.999966
1654518773.249919 135.282813 -0.772212 -2.718813 6.844665 -0.006698 0.006101 0.000324 0.999959
1654518773.349343 135.382237 -0.764540 -2.724135 6.847052 -0.009274 0.004517 0.000802 0.999946
1654518773.449430 135.482324 -0.758650 -2.727450 6.851368 -0.011993 0.003498 0.001530 0.999921
1654518773.549202 135.582096 -0.753037 -2.736453 6.853654 -0.015334 0.002521 0.002248 0.999877
1654518773.650315 135.683209 -0.749652 -2.738807 6.857286 -0.020321 0.000637 0.003437 0.999787
1654518773.751142 135.784036 -0.746872 -2.741554 6.853737 -0.024368 -0.000043 0.004567 0.999693
1654518773.851962 135.884856 -0.745884 -2.743481 6.84372 -0.027751 -0.000237 0.005542 0.999599
1654518773.949912 135.982806 -0.747063 -2.741312 6.824546 -0.026496 0.000407 0.006353 0.999629
1654518774.050116 136.08301 -0.750496 -2.738895 6.81593 -0.023687 0.001768 0.006976 0.999694
1654518774.149824 136.182718 -0.753602 -2.732223 6.811429 -0.021834 0.002460 0.007470 0.999731
1654518774.250166 136.28306 -0.756790 -2.724636 6.804587 -0.021908 0.004184 0.008242 0.999717
1654518774.350489 136.383383 -0.759944 -2.718082 6.788287 -0.018083 0.006280 0.008638 0.999779
1654518774.449959 136.482853 -0.761707 -2.704924 6.785118 -0.013525 0.008462 0.009094 0.999831
1654518774.549620 136.582514 -0.763714 -2.694651 6.78447 -0.011156 0.009945 0.009617 0.999842
1654518774.649331 136.682225 -0.766370 -2.682277 6.777626 -0.009390 0.011995 0.010071 0.999833
1654518774.749858 136.782752 -0.766664 -2.674115 6.762639 -0.007151 0.013608 0.010617 0.999825
1654518774.850619 136.883513 -0.769018 -2.665421 6.742655 -0.003438 0.013815 0.010876 0.999840
1654518774.948268 136.981162 -0.767918 -2.659533 6.72218 -0.000206 0.014395 0.011054 0.999835
1654518775.047189 137.080083 -0.765376 -2.655210 6.704511 0.001032 0.014018 0.010920 0.999842
1654518775.147223 137.180117 -0.761681 -2.656747 6.673192 0.000195 0.012670 0.010916 0.999860
1654518775.247298 137.280192 -0.757579 -2.658923 6.63373 0.000877 0.012653 0.010955 0.999860
1654518775.347442 137.380336 -0.750800 -2.661437 6.591455 0.001559 0.011194 0.011208 0.999873
1654518775.447372 137.480266 -0.744011 -2.665748 6.557467 0.000929 0.008124 0.011493 0.999901
1654518775.547592 137.580486 -0.736834 -2.672991 6.518638 -0.001642 0.005673 0.011817 0.999913
1654518775.647791 137.680685 -0.730491 -2.683846 6.473664 -0.004634 0.002082 0.012070 0.999914
1654518775.747707 137.780601 -0.726861 -2.694477 6.444927 -0.009607 -0.000023 0.012023 0.999882
1654518775.847325 137.880219 -0.724896 -2.702154 6.406553 -0.015622 -0.001274 0.012080 0.999804
1654518775.947678 137.980572 -0.724658 -2.711588 6.373604 -0.020312 -0.002276 0.011919 0.999720
1654518776.048020 138.080914 -0.725340 -2.719415 6.346659 -0.024125 -0.003284 0.011562 0.999637
1654518776.147776 138.18067 -0.728702 -2.721799 6.32182 -0.024681 -0.003258 0.011181 0.999628
1654518776.247625 138.280519 -0.734229 -2.724661 6.315585 -0.025357 -0.001183 0.010459 0.999623
1654518776.347621 138.380515 -0.742877 -2.720930 6.304743 -0.025629 0.000209 0.009450 0.999627
1654518776.447484 138.480378 -0.751941 -2.715354 6.304287 -0.025485 0.001518 0.008210 0.999640
1654518776.548296 138.58119 -0.760927 -2.707827 6.296193 -0.022868 0.005010 0.006663 0.999704
1654518776.647750 138.680644 -0.767712 -2.701557 6.296685 -0.017754 0.009287 0.004913 0.999787
1654518776.749005 138.781899 -0.771296 -2.685999 6.299479 -0.010566 0.013493 0.003141 0.999848
1654518776.847447 138.880341 -0.776231 -2.677964 6.320055 -0.004202 0.016170 0.001574 0.999859
1654518776.948330 138.981224 -0.778708 -2.666609 6.338512 -0.000817 0.016500 0.000194 0.999864
1654518777.047335 139.080229 -0.780290 -2.659107 6.348344 0.002328 0.014689 -0.000993 0.999889
1654518777.148735 139.181629 -0.778924 -2.653535 6.358578 0.005757 0.013146 -0.002085 0.999895
1654518777.247897 139.280791 -0.776029 -2.652863 6.372652 0.006037 0.013288 -0.002417 0.999891
1654518777.347743 139.380637 -0.772168 -2.656123 6.384439 0.003438 0.013961 -0.002505 0.999893
1654518777.448073 139.480967 -0.767127 -2.660546 6.387251 -0.000234 0.014263 -0.002568 0.999895
1654518777.546874 139.579768 -0.760801 -2.665852 6.385381 -0.002601 0.012542 -0.002393 0.999915
1654518777.647479 139.680373 -0.754853 -2.671982 6.383373 -0.007158 0.010257 -0.002230 0.999919
1654518777.747046 139.77994 -0.746747 -2.681945 6.388631 -0.013515 0.006644 -0.001853 0.999885
1654518777.848152 139.881046 -0.743144 -2.690115 6.36967 -0.018752 0.003683 -0.001724 0.999816
1654518777.947761 139.980655 -0.734608 -2.695294 6.353889 -0.019506 0.002351 -0.001797 0.999805
1654518778.046891 140.079785 -0.729095 -2.700008 6.351465 -0.019658 0.000461 -0.001767 0.999805
1654518778.147963 140.180857 -0.723561 -2.703926 6.352379 -0.019884 -0.001476 -0.002003 0.999799
1654518778.247770 140.280664 -0.721775 -2.705320 6.349375 -0.019646 -0.002032 -0.002287 0.999802
1654518778.347004 140.379898 -0.723557 -2.704994 6.348175 -0.020422 -0.002271 -0.002589 0.999786
1654518778.447204 140.480098 -0.724185 -2.701050 6.349397 -0.021164 -0.001984 -0.003114 0.999769
1654518778.547765 140.580659 -0.729693 -2.694700 6.346615 -0.020592 -0.000592 -0.003727 0.999781
1654518778.648145 140.681039 -0.732172 -2.685874 6.340721 -0.019246 0.000984 -0.004093 0.999806
1654518778.747824 140.780718 -0.739904 -2.677881 6.335179 -0.016621 0.001912 -0.004420 0.999850
1654518778.848496 140.88139 -0.746461 -2.667127 6.336259 -0.013592 0.004458 -0.004445 0.999888
1654518778.949669 140.982563 -0.751070 -2.657377 6.329346 -0.009286 0.007157 -0.004470 0.999921
1654518779.049206 141.0821 -0.756035 -2.647920 6.332065 -0.003591 0.011335 -0.004526 0.999919
1654518779.149252 141.182146 -0.760606 -2.638208 6.34883 -0.000884 0.013481 -0.004445 0.999899
1654518779.248994 141.281888 -0.764565 -2.632980 6.355352 -0.001103 0.014838 -0.004121 0.999881
1654518779.348131 141.381025 -0.768193 -2.629166 6.347746 -0.000866 0.015278 -0.003949 0.999875
1654518779.448110 141.481004 -0.768508 -2.625467 6.339445 0.000938 0.016359 -0.003967 0.999858
1654518779.548117 141.581011 -0.768927 -2.624498 6.340296 0.002220 0.017112 -0.004183 0.999842
1654518779.648675 141.681569 -0.765132 -2.626511 6.329766 0.001490 0.017242 -0.003925 0.999843
1654518779.748050 141.780944 -0.759664 -2.632484 6.309056 0.000575 0.016222 -0.003828 0.999861
1654518779.848292 141.881186 -0.752971 -2.637864 6.286146 -0.000160 0.014803 -0.003650 0.999884
1654518779.949826 141.98272 -0.744400 -2.644806 6.255161 -0.002287 0.012163 -0.003435 0.999918
1654518780.049468 142.082362 -0.734864 -2.655512 6.21983 -0.005633 0.008601 -0.003393 0.999941
1654518780.148609 142.181503 -0.727521 -2.665701 6.183118 -0.009532 0.005074 -0.003393 0.999936
1654518780.249234 142.282128 -0.719319 -2.676805 6.148566 -0.012443 0.002925 -0.003585 0.999912
1654518780.348486 142.38138 -0.711785 -2.684231 6.121965 -0.016457 -0.000003 -0.003769 0.999857
1654518780.448291 142.481185 -0.709972 -2.694307 6.097364 -0.020283 -0.003196 -0.004206 0.999780
1654518780.548227 142.581121 -0.706095 -2.699207 6.07825 -0.023646 -0.005297 -0.004589 0.999696
1654518780.648425 142.681319 -0.707350 -2.701983 6.051708 -0.024414 -0.005781 -0.005394 0.999671
1654518780.748790 142.781684 -0.709076 -2.702192 6.047072 -0.023165 -0.004606 -0.006346 0.999701
1654518780.849629 142.882523 -0.714743 -2.700412 6.044915 -0.020578 -0.003296 -0.007299 0.999756
1654518780.948334 142.981228 -0.719247 -2.697500 6.049306 -0.017686 -0.002213 -0.007801 0.999811
1654518781.049256 143.08215 -0.726918 -2.692493 6.055983 -0.014174 0.000529 -0.008399 0.999864
1654518781.148584 143.181478 -0.736301 -2.684951 6.070599 -0.011396 0.005939 -0.008307 0.999883
1654518781.248261 143.281155 -0.745407 -2.680620 6.084435 -0.009983 0.009913 -0.007896 0.999870
1654518781.348268 143.381162 -0.755020 -2.674435 6.093871 -0.008891 0.012416 -0.007367 0.999856
1654518781.448119 143.481013 -0.761956 -2.669747 6.099487 -0.007029 0.015078 -0.006836 0.999838
1654518781.549046 143.58194 -0.767515 -2.667097 6.106333 -0.006050 0.016273 -0.006094 0.999831
1654518781.647952 143.680846 -0.771652 -2.665844 6.114315 -0.004413 0.016940 -0.005212 0.999833
1654518781.748656 143.78155 -0.773314 -2.665200 6.118715 -0.004181 0.016230 -0.004315 0.999850
1654518781.848126 143.88102 -0.774353 -2.666725 6.120973 -0.003365 0.015733 -0.003395 0.999865
1654518781.947232 143.980126 -0.772956 -2.670022 6.127088 -0.002911 0.013955 -0.002470 0.999895
1654518782.048705 144.081599 -0.768955 -2.673111 6.13691 -0.004033 0.013024 -0.001572 0.999906
1654518782.147294 144.180188 -0.765304 -2.680065 6.140488 -0.006397 0.012450 -0.000791 0.999902
1654518782.248963 144.281857 -0.761003 -2.688086 6.151629 -0.009717 0.011175 -0.000384 0.999890
1654518782.348836 144.38173 -0.758921 -2.698865 6.14734 -0.013466 0.008729 -0.000012 0.999871
1654518782.450447 144.483341 -0.751784 -2.704501 6.141654 -0.014890 0.007107 -0.000224 0.999864
1654518782.549604 144.582498 -0.748105 -2.707890 6.143387 -0.014767 0.005902 -0.000595 0.999873
1654518782.649721 144.682615 -0.744210 -2.717139 6.146152 -0.016187 0.006094 -0.001175 0.999850
1654518782.749819 144.782713 -0.740717 -2.720248 6.138907 -0.018665 0.005033 -0.001793 0.999812
1654518782.850110 144.883004 -0.738286 -2.723385 6.125998 -0.019066 0.003545 -0.002874 0.999808
1654518782.949788 144.982682 -0.735507 -2.724083 6.122546 -0.019079 0.002685 -0.003821 0.999807
1654518783.048648 145.081542 -0.731231 -2.725639 6.117205 -0.019152 0.002284 -0.004770 0.999803
1654518783.148326 145.18122 -0.730230 -2.725651 6.108355 -0.017060 0.002813 -0.005858 0.999833
1654518783.248351 145.281245 -0.730928 -2.724530 6.105919 -0.014405 0.003215 -0.006526 0.999870
1654518783.349352 145.382246 -0.731470 -2.723329 6.099822 -0.012207 0.004268 -0.006926 0.999892
1654518783.447683 145.480577 -0.733000 -2.721968 6.097654 -0.010591 0.004050 -0.007089 0.999911
1654518783.548840 145.581734 -0.734042 -2.723983 6.097203 -0.011355 0.004393 -0.006943 0.999902
1654518783.648849 145.681743 -0.738383 -2.722388 6.083613 -0.013121 0.006163 -0.006593 0.999873
1654518783.848224 145.881118 -0.745362 -2.721857 6.035588 -0.012678 0.009277 -0.005361 0.999862
1654518783.948209 145.981103 -0.745835 -2.720241 6.010127 -0.012178 0.010868 -0.004185 0.999858
1654518784.049099 146.081993 -0.745871 -2.719943 5.979056 -0.011575 0.011131 -0.002683 0.999867
1654518784.149224 146.182118 -0.744925 -2.719175 5.948833 -0.011251 0.010630 -0.001088 0.999880
1654518784.248136 146.28103 -0.744678 -2.720584 5.923073 -0.010615 0.009396 0.000913 0.999899
1654518784.348275 146.381169 -0.744611 -2.719798 5.895232 -0.009918 0.008404 0.003008 0.999911
1654518784.448751 146.481645 -0.745397 -2.719635 5.873542 -0.008079 0.006557 0.004624 0.999935
1654518784.548298 146.581192 -0.744989 -2.721604 5.868398 -0.008810 0.004291 0.006483 0.999931
1654518784.648219 146.681113 -0.747055 -2.722334 5.858134 -0.010780 0.003872 0.008019 0.999902
1654518784.747755 146.780649 -0.750519 -2.723422 5.851087 -0.013264 0.004657 0.009060 0.999860
1654518784.847692 146.880586 -0.752403 -2.724760 5.846193 -0.014162 0.004756 0.009802 0.999840
1654518784.948391 146.981285 -0.756623 -2.726596 5.854979 -0.015149 0.004953 0.010004 0.999823
1654518785.048745 147.081639 -0.760743 -2.726496 5.863363 -0.015961 0.005667 0.010123 0.999805
1654518785.146594 147.179488 -0.764158 -2.726895 5.868751 -0.016526 0.006561 0.009852 0.999793
1654518785.247110 147.280004 -0.767610 -2.726479 5.880344 -0.016582 0.008441 0.009220 0.999784
1654518785.346574 147.379468 -0.771888 -2.724122 5.884753 -0.015914 0.010005 0.008323 0.999789
1654518785.446494 147.479388 -0.773984 -2.724144 5.899529 -0.016207 0.011574 0.007369 0.999775
1654518785.546756 147.57965 -0.775398 -2.718134 5.900004 -0.016684 0.012345 0.006350 0.999764
1654518785.646919 147.679813 -0.775395 -2.713982 5.8997 -0.015830 0.012451 0.005175 0.999784
1654518785.746905 147.779799 -0.771589 -2.707665 5.896274 -0.014478 0.012129 0.003859 0.999814
1654518785.847000 147.879894 -0.769041 -2.703018 5.885327 -0.011935 0.011740 0.002632 0.999856
1654518785.948152 147.981046 -0.762050 -2.698689 5.879856 -0.006726 0.011182 0.001649 0.999914
1654518786.047714 148.080608 -0.757064 -2.693573 5.888167 -0.002568 0.010611 0.000677 0.999940
1654518786.146957 148.179851 -0.751044 -2.697538 5.899748 -0.002351 0.008501 -0.000054 0.999961
1654518786.248087 148.280981 -0.744135 -2.696469 5.900701 -0.003091 0.006498 -0.000899 0.999974
1654518786.347863 148.380757 -0.738728 -2.698375 5.911577 -0.004364 0.004085 -0.002134 0.999980
1654518786.447980 148.480874 -0.732446 -2.699862 5.921496 -0.007112 0.003079 -0.003028 0.999965
1654518786.548008 148.580902 -0.729527 -2.705465 5.934098 -0.010140 0.003071 -0.004245 0.999935
1654518786.646818 148.679712 -0.727251 -2.710191 5.940684 -0.013481 0.002961 -0.005372 0.999890
1654518786.747235 148.780129 -0.723817 -2.716216 5.940982 -0.015034 0.003079 -0.006821 0.999859
1654518786.847549 148.880443 -0.724376 -2.720812 5.945283 -0.015984 0.003089 -0.008311 0.999833
1654518786.946982 148.979876 -0.723501 -2.725463 5.948909 -0.016657 0.003716 -0.009740 0.999807
1654518787.046909 149.079803 -0.723193 -2.732161 5.953112 -0.017913 0.004121 -0.011304 0.999767
1654518787.146840 149.179734 -0.722755 -2.734707 5.954372 -0.019021 0.004391 -0.012706 0.999729
1654518787.246791 149.279685 -0.724688 -2.737668 5.960364 -0.020187 0.004717 -0.014010 0.999687
1654518787.347242 149.380136 -0.724295 -2.740798 5.960735 -0.022873 0.005685 -0.015038 0.999609
1654518787.447245 149.480139 -0.725850 -2.734773 5.945458 -0.023358 0.006343 -0.016136 0.999577
1654518787.547135 149.580029 -0.724772 -2.733968 5.939195 -0.021245 0.006811 -0.016938 0.999608
1654518787.647325 149.680219 -0.725157 -2.730466 5.932938 -0.018747 0.006956 -0.017269 0.999651
1654518787.747099 149.779993 -0.722452 -2.724649 5.922501 -0.016298 0.006788 -0.017177 0.999697
1654518787.846758 149.879652 -0.722180 -2.718145 5.913387 -0.013241 0.005996 -0.016719 0.999755
1654518787.947248 149.980142 -0.720871 -2.714621 5.913884 -0.011296 0.005298 -0.015825 0.999797
1654518788.146710 150.179604 -0.719162 -2.705414 5.901634 -0.007811 0.003426 -0.012808 0.999882
1654518788.246816 150.27971 -0.720341 -2.700741 5.904873 -0.007419 0.003669 -0.011218 0.999903
1654518788.346791 150.379685 -0.724997 -2.698935 5.901595 -0.008677 0.005128 -0.009472 0.999904
1654518788.446764 150.479658 -0.727975 -2.701526 5.887163 -0.010040 0.006107 -0.007755 0.999901
1654518788.546903 150.579797 -0.730996 -2.698764 5.866375 -0.010724 0.007431 -0.006048 0.999897
1654518788.647056 150.67995 -0.734162 -2.699947 5.843899 -0.010703 0.008951 -0.004302 0.999893
1654518788.747088 150.779982 -0.734983 -2.701175 5.80836 -0.009592 0.011164 -0.002585 0.999888
1654518788.847798 150.880692 -0.736153 -2.704405 5.779709 -0.009036 0.012180 -0.000923 0.999885
1654518788.947212 150.980106 -0.737040 -2.706196 5.742232 -0.009919 0.012950 0.000713 0.999867
1654518789.047015 151.079909 -0.737488 -2.708978 5.704482 -0.009685 0.011376 0.002141 0.999886
1654518789.147070 151.179964 -0.733741 -2.710343 5.671226 -0.011943 0.009439 0.003605 0.999878
1654518789.247933 151.280827 -0.732143 -2.714852 5.634421 -0.014861 0.007331 0.005090 0.999850
1654518789.348311 151.381205 -0.729367 -2.719217 5.604221 -0.017815 0.006378 0.006486 0.999800
1654518789.448591 151.481485 -0.730819 -2.720621 5.568404 -0.017687 0.004788 0.007774 0.999802
1654518789.548338 151.581232 -0.729349 -2.722664 5.559183 -0.015374 0.003408 0.008648 0.999839
1654518789.647367 151.680261 -0.731037 -2.722184 5.553471 -0.014852 0.002103 0.009306 0.999844
1654518789.747448 151.780342 -0.732745 -2.721386 5.555782 -0.015024 0.002008 0.009493 0.999840
1654518789.848345 151.881239 -0.737999 -2.720676 5.561393 -0.015270 0.002365 0.009077 0.999839
1654518789.947580 151.980474 -0.742801 -2.721458 5.570135 -0.015145 0.003830 0.008312 0.999843
1654518790.048821 152.081715 -0.747347 -2.720024 5.585926 -0.015321 0.006160 0.007151 0.999838
1654518790.147961 152.180855 -0.751152 -2.714832 5.591481 -0.015351 0.008648 0.005982 0.999827
1654518790.249055 152.281949 -0.755982 -2.715183 5.604767 -0.014152 0.010946 0.004545 0.999830
1654518790.349044 152.381938 -0.758400 -2.713024 5.623009 -0.014897 0.012867 0.003338 0.999801
1654518790.448884 152.481778 -0.759699 -2.708011 5.620752 -0.015897 0.013592 0.002157 0.999779
1654518790.548002 152.580896 -0.758798 -2.704393 5.6193 -0.015660 0.013237 0.001086 0.999789
1654518790.647551 152.680445 -0.756892 -2.699273 5.617916 -0.015797 0.013578 0.000285 0.999783
1654518790.748590 152.781484 -0.755104 -2.695743 5.610661 -0.013956 0.013355 -0.000518 0.999813
1654518790.946457 152.979351 -0.742200 -2.688436 5.608373 -0.010850 0.008767 -0.001340 0.999902
1654518791.046581 153.079475 -0.736015 -2.684627 5.609085 -0.009617 0.006367 -0.001619 0.999932
1654518791.146905 153.179799 -0.729559 -2.681981 5.611628 -0.009603 0.005247 -0.001552 0.999939
1654518791.246875 153.279769 -0.724339 -2.680650 5.614435 -0.010556 0.003367 -0.001166 0.999938
1654518791.346776 153.37967 -0.718820 -2.681149 5.617886 -0.011805 0.001659 -0.000868 0.999929
1654518791.546763 153.579657 -0.716779 -2.680147 5.628839 -0.015614 0.002714 -0.000339 0.999874
1654518791.646660 153.679554 -0.718221 -2.678085 5.631017 -0.017084 0.003009 -0.000260 0.999850
1654518791.746718 153.779612 -0.720482 -2.677511 5.630008 -0.017732 0.002471 -0.000167 0.999840
1654518791.846902 153.879796 -0.723777 -2.675640 5.623017 -0.017708 0.003041 -0.000300 0.999839
1654518791.947093 153.979987 -0.728264 -2.669711 5.61609 -0.016198 0.004891 -0.000845 0.999856
1654518792.047404 154.080298 -0.733271 -2.668517 5.61212 -0.015186 0.006878 -0.001229 0.999860
1654518792.149167 154.182061 -0.739918 -2.663869 5.602128 -0.013745 0.007909 -0.001956 0.999872
1654518792.247848 154.280742 -0.743420 -2.656540 5.596821 -0.012618 0.008533 -0.002650 0.999880
1654518792.349262 154.382156 -0.745494 -2.652612 5.605288 -0.013244 0.006863 -0.003208 0.999884
1654518792.448230 154.481124 -0.751405 -2.645669 5.621284 -0.019237 0.000159 -0.003901 0.999807
1654518792.548055 154.580949 -0.757779 -2.639156 5.611513 -0.029796 -0.008802 -0.004739 0.999506
1654518792.647557 154.680451 -0.765182 -2.632875 5.592789 -0.036740 -0.011323 -0.006300 0.999241
1654518792.848843 154.881737 -0.792415 -2.601598 5.547404 -0.040754 0.003118 -0.010624 0.999108
1654518792.947101 154.979995 -0.807376 -2.579598 5.527652 -0.040359 0.015182 -0.012869 0.998987
1654518793.047739 155.080633 -0.818967 -2.550511 5.502998 -0.040814 0.025940 -0.015016 0.998717
1654518793.148216 155.18111 -0.826593 -2.518461 5.463595 -0.040920 0.029361 -0.016704 0.998591
1654518793.248364 155.281258 -0.828386 -2.480912 5.430264 -0.040331 0.028172 -0.018172 0.998624
1654518793.347996 155.38089 -0.827634 -2.438237 5.377252 -0.038475 0.024600 -0.019269 0.998771
1654518793.449556 155.48245 -0.822649 -2.393639 5.302894 -0.030114 0.017507 -0.020087 0.999191
1654518793.549476 155.58237 -0.810434 -2.345917 5.248189 -0.017459 0.008825 -0.020089 0.999607
1654518793.647481 155.680375 -0.803252 -2.298992 5.212994 -0.006948 0.000873 -0.019245 0.999790
1654518793.749367 155.782261 -0.793471 -2.255595 5.175034 -0.001535 -0.005022 -0.017162 0.999839
1654518793.847201 155.880095 -0.787887 -2.212585 5.138605 0.000571 -0.010051 -0.014596 0.999843
1654518793.947171 155.980065 -0.787115 -2.172429 5.107158 0.000102 -0.016026 -0.011376 0.999807
1654518794.047357 156.080251 -0.788508 -2.132412 5.062225 -0.004229 -0.019568 -0.007671 0.999770
1654518794.146907 156.179801 -0.795024 -2.096674 5.001908 -0.004907 -0.019036 -0.003908 0.999799
1654518794.247372 156.280266 -0.805647 -2.063429 4.950893 -0.001412 -0.014751 0.000238 0.999890
1654518794.446863 156.479757 -0.843065 -2.006328 4.871664 -0.006137 -0.005639 0.008474 0.999929
1654518794.547352 156.580246 -0.866452 -1.977456 4.810749 -0.008509 -0.001200 0.012329 0.999887
1654518794.647330 156.680224 -0.890158 -1.949583 4.757277 -0.007922 0.003701 0.015649 0.999839
1654518794.747907 156.780801 -0.913703 -1.925414 4.732844 -0.011700 0.008053 0.018889 0.999721
1654518794.847703 156.880597 -0.935732 -1.900481 4.684805 -0.018988 0.013886 0.021442 0.999493
1654518794.947695 156.980589 -0.955066 -1.871556 4.634539 -0.022978 0.017953 0.023247 0.999304
1654518795.047815 157.080709 -0.972106 -1.844300 4.59408 -0.024025 0.022747 0.024277 0.999158
1654518795.147860 157.180754 -0.984762 -1.814793 4.571789 -0.026803 0.025536 0.024785 0.999007
1654518795.247567 157.280461 -0.995781 -1.779431 4.528422 -0.028420 0.025900 0.024828 0.998952
1654518795.347546 157.38044 -1.000965 -1.743529 4.486422 -0.025799 0.024545 0.024157 0.999074
1654518795.448539 157.481433 -1.002158 -1.701738 4.442415 -0.017544 0.021859 0.022526 0.999353
1654518795.547716 157.58061 -0.998335 -1.663399 4.423131 -0.010536 0.018809 0.021047 0.999546
1654518795.647170 157.680064 -0.993547 -1.623491 4.398199 -0.006207 0.016715 0.019619 0.999649
1654518795.747582 157.780476 -0.984896 -1.588440 4.366229 -0.000602 0.012571 0.018163 0.999756
1654518795.847482 157.880376 -0.975495 -1.555290 4.345195 0.004433 0.007808 0.017103 0.999813
1654518795.947902 157.980796 -0.967310 -1.526629 4.337741 0.004918 0.002828 0.016453 0.999849
1654518796.047827 158.080721 -0.957211 -1.500304 4.32136 0.001299 -0.002277 0.016204 0.999865
1654518796.147115 158.180009 -0.950219 -1.477373 4.286031 -0.002112 -0.006650 0.015754 0.999852
1654518796.247210 158.280104 -0.943730 -1.456118 4.262832 -0.004106 -0.008962 0.015392 0.999833
1654518796.346837 158.379731 -0.941607 -1.438168 4.249399 -0.009077 -0.011200 0.014740 0.999787
1654518796.447945 158.480839 -0.944574 -1.416149 4.215632 -0.015879 -0.013375 0.013948 0.999687
1654518796.647847 158.680741 -0.958955 -1.374624 4.141481 -0.020905 -0.010910 0.011109 0.999660
1654518796.748312 158.781206 -0.970637 -1.355625 4.122483 -0.023889 -0.009378 0.009544 0.999625
1654518796.847557 158.880451 -0.985372 -1.330032 4.07501 -0.025298 -0.006476 0.007702 0.999629
1654518796.947388 158.980282 -1.002513 -1.305691 4.033418 -0.023172 -0.002759 0.005269 0.999714
1654518797.047254 159.080148 -1.020088 -1.280565 4.002724 -0.021067 0.001159 0.002890 0.999773
1654518797.147593 159.180487 -1.037044 -1.252837 3.982215 -0.022500 0.004320 0.000897 0.999737
1654518797.248065 159.280959 -1.052011 -1.223213 3.942297 -0.024113 0.007569 -0.000938 0.999680
1654518797.347365 159.380259 -1.069161 -1.190329 3.895285 -0.022127 0.011615 -0.002506 0.999685
1654518797.547682 159.580576 -1.095161 -1.126356 3.832826 -0.013165 0.015238 -0.004814 0.999786
1654518797.646323 159.679217 -1.105051 -1.093294 3.804613 -0.011649 0.015845 -0.005113 0.999794
1654518797.746450 159.779344 -1.112071 -1.059106 3.772237 -0.008485 0.014839 -0.005625 0.999838
1654518797.846356 159.87925 -1.118596 -1.033590 3.744108 -0.004141 0.013001 -0.005738 0.999890
1654518797.946671 159.979565 -1.123034 -1.006508 3.733253 -0.003883 0.011702 -0.005624 0.999908
1654518798.046156 160.07905 -1.127715 -0.978965 3.718792 -0.007596 0.010161 -0.005166 0.999906
1654518798.146962 160.179856 -1.129872 -0.952305 3.684299 -0.011076 0.008996 -0.004580 0.999888
1654518798.246668 160.279562 -1.130450 -0.928950 3.642046 -0.010344 0.007681 -0.004285 0.999908
1654518798.346042 160.378936 -1.131956 -0.906969 3.608325 -0.006514 0.006934 -0.003687 0.999948
1654518798.446334 160.479228 -1.131677 -0.888603 3.578928 -0.001713 0.006403 -0.003152 0.999973
1654518798.546410 160.579304 -1.134776 -0.870596 3.566268 -0.001515 0.004361 -0.002346 0.999987
1654518798.646966 160.67986 -1.137305 -0.853792 3.549175 -0.005396 0.002617 -0.001217 0.999981
1654518798.846483 160.879377 -1.141429 -0.826089 3.490708 -0.019983 -0.001299 0.000665 0.999799
1654518798.946804 160.979698 -1.147299 -0.806146 3.464128 -0.025382 -0.001191 0.001001 0.999677
1654518799.047925 161.080819 -1.153151 -0.785838 3.437362 -0.028388 -0.000300 0.001143 0.999596
1654518799.146838 161.179732 -1.160989 -0.766021 3.402553 -0.029879 0.000509 0.000648 0.999553
1654518799.246911 161.279805 -1.169125 -0.743241 3.36614 -0.028299 0.000373 -0.000076 0.999599
1654518799.346810 161.379704 -1.178523 -0.717855 3.339623 -0.025122 0.000967 -0.001077 0.999683
1654518799.446944 161.479838 -1.189048 -0.692113 3.316563 -0.024502 0.001272 -0.002057 0.999697
1654518799.646963 161.679857 -1.209283 -0.631182 3.245171 -0.021529 0.004413 -0.004238 0.999749
1654518799.747775 161.780669 -1.219511 -0.597789 3.21949 -0.018811 0.005634 -0.005422 0.999792
1654518799.846983 161.879877 -1.230655 -0.565619 3.190063 -0.017658 0.006788 -0.006232 0.999802
1654518799.946612 161.979506 -1.239653 -0.533450 3.155248 -0.017572 0.007636 -0.006533 0.999795
1654518800.046776 162.07967 -1.249649 -0.497058 3.111185 -0.015376 0.008325 -0.006844 0.999824
1654518800.146395 162.179289 -1.256425 -0.462982 3.058207 -0.009722 0.008584 -0.006833 0.999893
1654518800.245905 162.278799 -1.262386 -0.431315 3.012324 -0.001465 0.008875 -0.006442 0.999939
1654518800.346516 162.37941 -1.268112 -0.404245 2.971245 0.007023 0.010391 -0.005684 0.999905
1654518800.446446 162.47934 -1.274047 -0.384157 2.950867 0.013160 0.013081 -0.004616 0.999817
1654518800.546809 162.579703 -1.279327 -0.364231 2.939425 0.016555 0.013790 -0.003305 0.999762
1654518800.647061 162.679955 -1.282769 -0.353315 2.928285 0.015758 0.011614 -0.001731 0.999807
1654518800.746954 162.779848 -1.285517 -0.348041 2.926713 0.012875 0.009305 0.000012 0.999874
1654518800.847488 162.880382 -1.287761 -0.346068 2.921901 0.008235 0.006699 0.001509 0.999943
1654518800.947212 162.980106 -1.288364 -0.352265 2.937794 -0.000521 0.003466 0.003025 0.999989
1654518801.048518 163.081412 -1.292504 -0.355042 2.94259 -0.013253 0.002611 0.004197 0.999900
1654518801.147619 163.180513 -1.296874 -0.359607 2.936288 -0.025295 0.002988 0.004524 0.999665
1654518801.249285 163.282179 -1.298907 -0.360670 2.927646 -0.032586 0.003753 0.004183 0.999453
1654518801.348451 163.381345 -1.304506 -0.358292 2.923696 -0.035416 0.006140 0.003123 0.999349
1654518801.447726 163.48062 -1.304182 -0.353872 2.915399 -0.035132 0.008843 0.001459 0.999342
1654518801.548306 163.5812 -1.308178 -0.343561 2.904339 -0.031692 0.010189 -0.000580 0.999446
1654518801.647463 163.680357 -1.311297 -0.332772 2.895955 -0.025234 0.010360 -0.002686 0.999624
1654518801.747305 163.780199 -1.309723 -0.319363 2.895656 -0.018137 0.009186 -0.004568 0.999783
1654518801.847309 163.880203 -1.310641 -0.305205 2.898282 -0.013041 0.009461 -0.005758 0.999854
1654518801.947706 163.9806 -1.306286 -0.290485 2.903226 -0.009107 0.008906 -0.006733 0.999896
1654518802.048114 164.081008 -1.304621 -0.277272 2.913142 -0.005615 0.009152 -0.007502 0.999914
1654518802.147677 164.180571 -1.300875 -0.268590 2.918348 -0.003548 0.009991 -0.007822 0.999913
1654518802.247230 164.280124 -1.296217 -0.258964 2.928875 -0.002806 0.009323 -0.008073 0.999920
1654518802.347809 164.380703 -1.293424 -0.254443 2.930806 -0.002013 0.006995 -0.008138 0.999940
1654518802.447160 164.480054 -1.289427 -0.248206 2.938611 -0.002999 0.006267 -0.008265 0.999942
1654518802.546892 164.579786 -1.284597 -0.245302 2.941379 -0.006148 0.005905 -0.008567 0.999927
1654518802.646795 164.679689 -1.279963 -0.240346 2.940474 -0.009253 0.004453 -0.008938 0.999907
1654518802.747252 164.780146 -1.277787 -0.237776 2.929647 -0.010131 0.004079 -0.009501 0.999895
1654518802.847365 164.880259 -1.274351 -0.237269 2.927919 -0.010741 0.003811 -0.009976 0.999885
1654518802.948672 164.981566 -1.271011 -0.236013 2.921703 -0.011801 0.003207 -0.010231 0.999873
1654518803.047197 165.080091 -1.267908 -0.236111 2.913891 -0.011790 0.001852 -0.009872 0.999880
1654518803.148252 165.181146 -1.266357 -0.238587 2.915326 -0.011621 0.001441 -0.009473 0.999887
1654518803.247531 165.280425 -1.266888 -0.239549 2.914293 -0.013431 0.000984 -0.008403 0.999874
1654518803.347858 165.380752 -1.268697 -0.240430 2.908895 -0.013437 0.001851 -0.008004 0.999876
1654518803.646953 165.679847 -1.280960 -0.245832 2.909693 -0.012753 0.003179 -0.008841 0.999875
1654518803.747292 165.780186 -1.284872 -0.248597 2.905706 -0.012245 0.004329 -0.010039 0.999865
1654518803.847285 165.880179 -1.287555 -0.251316 2.912303 -0.013990 0.005440 -0.011396 0.999822
1654518803.947729 165.980623 -1.295485 -0.253582 2.912765 -0.017631 0.007457 -0.012814 0.999735
1654518804.046986 166.07988 -1.297806 -0.251408 2.909279 -0.021202 0.008699 -0.014511 0.999632
1654518804.147748 166.180642 -1.303114 -0.252217 2.89948 -0.024372 0.009412 -0.015910 0.999532
1654518804.248400 166.281294 -1.305915 -0.247070 2.892282 -0.023996 0.009235 -0.017233 0.999521
1654518804.348001 166.380895 -1.305892 -0.239664 2.886842 -0.021591 0.009498 -0.018538 0.999550
1654518804.448014 166.480908 -1.307186 -0.232639 2.882 -0.019118 0.009663 -0.019714 0.999576
1654518804.547936 166.58083 -1.305750 -0.225772 2.883605 -0.016969 0.008977 -0.021426 0.999586
1654518804.648150 166.681044 -1.305221 -0.216664 2.876493 -0.013823 0.008046 -0.023122 0.999605
1654518804.748092 166.780986 -1.302931 -0.210780 2.88042 -0.010999 0.007716 -0.024433 0.999611
1654518804.847940 166.880834 -1.299505 -0.203153 2.878923 -0.010653 0.006831 -0.025362 0.999598
1654518804.947859 166.980753 -1.295076 -0.196659 2.882715 -0.010847 0.005468 -0.025970 0.999589
1654518805.047863 167.080757 -1.292211 -0.189418 2.874306 -0.009251 0.003808 -0.026371 0.999602
1654518805.148202 167.181096 -1.289376 -0.185078 2.873216 -0.005524 0.001512 -0.026009 0.999645
1654518805.247366 167.28026 -1.287005 -0.184119 2.881654 -0.003653 0.000916 -0.025166 0.999676
1654518805.347834 167.380728 -1.286256 -0.183156 2.886971 -0.003164 0.000812 -0.023928 0.999708
1654518805.447975 167.480869 -1.287421 -0.185055 2.89361 -0.003761 0.001856 -0.022742 0.999733
1654518805.548230 167.581124 -1.290044 -0.186337 2.897078 -0.006556 0.003040 -0.021585 0.999741
1654518805.648336 167.68123 -1.291587 -0.190246 2.901517 -0.009401 0.003792 -0.020427 0.999740
1654518805.747852 167.780746 -1.292796 -0.192750 2.901025 -0.011519 0.004582 -0.019273 0.999737
1654518805.948034 167.980928 -1.295737 -0.206183 2.894747 -0.014449 0.007275 -0.016505 0.999733
1654518806.147241 168.180135 -1.294722 -0.217485 2.869228 -0.014039 0.009206 -0.013340 0.999770
1654518806.247716 168.28061 -1.293055 -0.226503 2.850331 -0.011858 0.010610 -0.011208 0.999811
1654518806.347311 168.380205 -1.289158 -0.234570 2.839286 -0.011999 0.010140 -0.008496 0.999841
1654518806.447031 168.479925 -1.285232 -0.242190 2.817466 -0.012455 0.009568 -0.004999 0.999864
1654518806.548247 168.581141 -1.280737 -0.251865 2.794321 -0.013010 0.009321 -0.000328 0.999872
1654518806.648175 168.681069 -1.276688 -0.260476 2.758749 -0.012657 0.009439 0.004989 0.999863
1654518806.748676 168.78157 -1.270193 -0.270882 2.729844 -0.013096 0.008150 0.010739 0.999823
1654518806.848297 168.881191 -1.264704 -0.279882 2.687843 -0.015717 0.005385 0.016891 0.999719
1654518806.949567 168.982461 -1.260513 -0.288177 2.635085 -0.018065 0.004402 0.023174 0.999559
1654518807.048704 169.081598 -1.257873 -0.293565 2.598808 -0.020380 0.004632 0.029362 0.999350
1654518807.149175 169.182069 -1.253814 -0.295962 2.549762 -0.022672 0.005006 0.035373 0.999104
1654518807.248473 169.281367 -1.251063 -0.299347 2.494448 -0.023044 0.005367 0.040658 0.998893
1654518807.349184 169.382078 -1.247919 -0.301200 2.443864 -0.022080 0.003252 0.045455 0.998717
1654518807.449658 169.482552 -1.249917 -0.300314 2.388039 -0.019586 0.001391 0.049991 0.998557
1654518807.550148 169.583042 -1.249304 -0.296514 2.345324 -0.017399 0.002801 0.054357 0.998366
1654518807.649428 169.682322 -1.250174 -0.293364 2.300884 -0.017095 0.004540 0.058546 0.998128
1654518807.749738 169.782632 -1.253259 -0.288599 2.254104 -0.016332 0.007148 0.062439 0.997890
1654518807.849562 169.882456 -1.252913 -0.281612 2.210222 -0.016330 0.008014 0.066231 0.997638
1654518807.949626 169.98252 -1.254287 -0.271453 2.160059 -0.015662 0.009297 0.069847 0.997391
1654518808.048136 170.08103 -1.255454 -0.264140 2.114735 -0.013710 0.009880 0.073002 0.997189
1654518808.148343 170.181237 -1.256820 -0.255294 2.066188 -0.011121 0.008251 0.075849 0.997023
1654518808.247516 170.28041 -1.256374 -0.245980 2.020655 -0.009636 0.006954 0.078361 0.996854
1654518808.347412 170.380306 -1.259847 -0.237220 1.96657 -0.008534 0.006892 0.080485 0.996695
1654518808.447168 170.480062 -1.261344 -0.228411 1.917176 -0.006273 0.005822 0.081403 0.996644
1654518808.548494 170.581388 -1.265775 -0.221379 1.866837 -0.004717 0.004532 0.081444 0.996656
1654518808.648695 170.681589 -1.269182 -0.213072 1.824444 -0.004484 0.004390 0.080709 0.996718
1654518808.747466 170.78036 -1.270602 -0.205414 1.771989 -0.002594 0.004418 0.079830 0.996795
1654518808.846858 170.879752 -1.276469 -0.201863 1.724139 -0.000546 0.004854 0.078361 0.996913
1654518808.947691 170.980585 -1.285153 -0.198552 1.672605 0.001982 0.006520 0.075623 0.997113
1654518809.047431 171.080325 -1.291472 -0.198433 1.629051 0.002822 0.007337 0.072620 0.997329
1654518809.147429 171.180323 -1.297749 -0.198469 1.575275 0.002800 0.008316 0.069218 0.997563
1654518809.248033 171.280927 -1.301682 -0.202914 1.526828 0.003406 0.010055 0.065559 0.997792
1654518809.348172 171.381066 -1.303916 -0.209581 1.48095 0.000227 0.011009 0.062167 0.998005
1654518809.447325 171.480219 -1.305132 -0.217978 1.433392 -0.004638 0.011224 0.058999 0.998184
1654518809.547822 171.580716 -1.307562 -0.226081 1.379759 -0.010106 0.011251 0.055651 0.998336
1654518809.647805 171.680699 -1.307638 -0.227287 1.329259 -0.013996 0.010201 0.052001 0.998497
1654518809.748454 171.781348 -1.306541 -0.236693 1.279154 -0.017518 0.009380 0.048958 0.998603
1654518809.847920 171.880814 -1.308109 -0.240806 1.220564 -0.018670 0.009050 0.045682 0.998741
1654518809.947999 171.980893 -1.310030 -0.241484 1.172201 -0.019994 0.009471 0.042566 0.998849
1654518810.047367 172.080261 -1.309408 -0.241599 1.116398 -0.021020 0.009759 0.038738 0.998981
1654518810.148032 172.180926 -1.306917 -0.238223 1.064111 -0.021125 0.009658 0.034673 0.999129
1654518810.247836 172.28073 -1.306964 -0.233658 1.009512 -0.019155 0.009530 0.030130 0.999317
1654518810.348267 172.381161 -1.306004 -0.227616 0.956364 -0.014824 0.008336 0.025023 0.999542
1654518810.448079 172.480973 -1.305244 -0.219819 0.910007 -0.012181 0.007447 0.020574 0.999686
1654518810.548508 172.581402 -1.302842 -0.211344 0.859001 -0.010570 0.006485 0.015342 0.999805
1654518810.648002 172.680896 -1.303332 -0.202586 0.801864 -0.006368 0.004941 0.010107 0.999916
1654518810.748288 172.781182 -1.299694 -0.190602 0.748512 -0.001467 0.005206 0.005123 0.999972
1654518810.848554 172.881448 -1.299625 -0.187212 0.703866 0.000667 0.005197 -0.000180 0.999986
1654518810.948391 172.981285 -1.299818 -0.184363 0.656614 0.002130 0.003330 -0.004669 0.999981
1654518811.048103 173.080997 -1.299850 -0.184708 0.613798 0.003078 0.003072 -0.008411 0.999955
1654518811.147770 173.180664 -1.304662 -0.185351 0.573096 0.004315 0.002456 -0.011842 0.999918
1654518811.248157 173.281051 -1.307236 -0.191928 0.530572 0.005095 0.000615 -0.015269 0.999870
1654518811.347854 173.380748 -1.319043 -0.206604 0.491582 0.002793 0.001222 -0.018517 0.999824
1654518811.447599 173.480493 -1.325599 -0.214577 0.449513 -0.000697 0.002145 -0.022327 0.999748
1654518811.547831 173.580725 -1.330688 -0.223168 0.400325 -0.003545 0.003851 -0.026113 0.999645
1654518811.648058 173.680952 -1.338106 -0.241357 0.357529 -0.005801 0.007017 -0.030239 0.999501
1654518811.748153 173.781047 -1.348179 -0.259802 0.317784 -0.009584 0.009539 -0.033621 0.999343
1654518811.848205 173.881099 -1.353126 -0.278192 0.272288 -0.014329 0.011658 -0.035916 0.999184
1654518811.947861 173.980755 -1.350985 -0.293876 0.226839 -0.018597 0.013354 -0.036999 0.999053
1654518812.048048 174.080942 -1.356063 -0.308584 0.189773 -0.022513 0.015973 -0.036809 0.998941
1654518812.147885 174.180779 -1.354762 -0.320247 0.15456 -0.024067 0.016588 -0.037346 0.998875
1654518812.247393 174.280287 -1.356497 -0.329374 0.123237 -0.024350 0.014755 -0.038169 0.998866
1654518812.347751 174.380645 -1.338120 -0.294350 0.052146 -0.009477 0.013611 -0.037512 0.999159
1654518812.448913 174.481807 -1.333248 -0.341591 0.087791 0.002984 0.016683 -0.033582 0.999292
1654518812.548297 174.581191 -1.335525 -0.355121 0.089266 0.004734 0.018808 -0.032588 0.999281
1654518812.648636 174.68153 -1.340299 -0.362680 0.091674 0.004694 0.015747 -0.032573 0.999334
1654518812.748787 174.781681 -1.347739 -0.361163 0.093809 0.004097 0.011755 -0.032506 0.999394
1654518812.849007 174.881901 -1.350092 -0.358303 0.096166 0.004075 0.011168 -0.032061 0.999415
1654518812.948754 174.981648 -1.343903 -0.357174 0.095883 0.004061 0.013763 -0.031438 0.999403
1654518813.048155 175.081049 -1.336260 -0.357596 0.090341 0.004092 0.015170 -0.031597 0.999377
1654518813.147870 175.180764 -1.338224 -0.360006 0.091251 0.004096 0.015029 -0.031928 0.999369
1654518813.247382 175.280276 -1.342478 -0.359276 0.092734 0.004101 0.014140 -0.032012 0.999379
1654518813.347677 175.380571 -1.346391 -0.358471 0.094201 0.004031 0.014032 -0.031769 0.999389
1654518813.447049 175.479943 -1.340122 -0.358625 0.095825 0.004220 0.014032 -0.031703 0.999390
1654518813.546875 175.579769 -1.338623 -0.357744 0.094582 0.004144 0.014588 -0.031772 0.999380
1654518813.646813 175.679707 -1.341993 -0.358824 0.094973 0.004020 0.014551 -0.031845 0.999379
1654518813.747208 175.780102 -1.345829 -0.358788 0.094583 0.004079 0.014274 -0.031906 0.999381
1654518813.846924 175.879818 -1.345456 -0.358128 0.095525 0.004075 0.014422 -0.031692 0.999385
1654518813.946945 175.979839 -1.341288 -0.357975 0.097168 0.004097 0.014521 -0.031743 0.999382
1654518814.047110 176.080004 -1.342787 -0.357591 0.096145 0.004157 0.014623 -0.031832 0.999378
1654518814.147703 176.180597 -1.344021 -0.358730 0.097795 0.004140 0.014510 -0.031866 0.999378
1654518814.247578 176.280472 -1.345996 -0.357731 0.099011 0.004194 0.014222 -0.031809 0.999384
1654518814.347483 176.380377 -1.344980 -0.356889 0.096573 0.004131 0.014208 -0.031805 0.999385
1654518814.447554 176.480448 -1.342855 -0.358629 0.097249 0.004146 0.014344 -0.031735 0.999385
1654518814.547224 176.580118 -1.343025 -0.358739 0.100254 0.004082 0.013956 -0.031762 0.999390
1654518814.647328 176.680222 -1.347021 -0.358349 0.098524 0.004120 0.014358 -0.031837 0.999381
1654518814.747254 176.780148 -1.346507 -0.356527 0.10118 0.004267 0.014024 -0.031825 0.999386
1654518814.847131 176.880025 -1.346447 -0.358208 0.099888 0.004174 0.013937 -0.031728 0.999391
1654518814.947262 176.980156 -1.344618 -0.354406 0.102035 0.004247 0.013898 -0.031765 0.999390
1654518815.047293 177.080187 -1.346891 -0.353626 0.100909 0.004215 0.014241 -0.031749 0.999386
1654518815.147767 177.180661 -1.346154 -0.354952 0.103161 0.004325 0.013883 -0.031799 0.999389
1654518815.247952 177.280846 -1.347702 -0.354133 0.105989 0.004433 0.013839 -0.031713 0.999391
1654518815.348267 177.381161 -1.347127 -0.355841 0.104474 0.004312 0.014007 -0.031876 0.999384
1654518815.447908 177.480802 -1.348680 -0.354551 0.103786 0.004282 0.013838 -0.031856 0.999388
1654518815.548239 177.581133 -1.350004 -0.354004 0.109238 0.004507 0.013020 -0.032001 0.999393
1654518815.648721 177.681615 -1.344871 -0.354212 0.105335 0.004432 0.014101 -0.031219 0.999403
1654518815.748881 177.781775 -1.337406 -0.357614 0.100778 0.004318 0.016072 -0.031684 0.999359
1654518815.848962 177.881856 -1.345630 -0.355898 0.105001 0.004337 0.014366 -0.031979 0.999376
1654518815.949136 177.98203 -1.342219 -0.356307 0.10367 0.004234 0.014313 -0.031320 0.999398
1654518816.048977 178.081871 -1.336726 -0.357233 0.10259 0.004249 0.015711 -0.031614 0.999368
1654518816.149290 178.182184 -1.341278 -0.357622 0.104359 0.004267 0.014411 -0.031905 0.999378
1654518816.248411 178.281305 -1.342774 -0.356526 0.105413 0.004307 0.014610 -0.031280 0.999395
1654518816.348192 178.381086 -1.336097 -0.358816 0.101143 0.004253 0.015438 -0.031593 0.999373
1654518816.447999 178.480893 -1.342514 -0.356245 0.104687 0.004359 0.014413 -0.031799 0.999381
1654518816.548105 178.580999 -1.341782 -0.353909 0.105568 0.004403 0.014867 -0.031405 0.999386
1654518816.648122 178.681016 -1.337413 -0.354754 0.104001 0.004435 0.015347 -0.031699 0.999370
1654518816.748166 178.78106 -1.343426 -0.356327 0.107057 0.004369 0.014746 -0.031736 0.999378
1654518816.848315 178.881209 -1.343129 -0.352882 0.104827 0.004422 0.015272 -0.031340 0.999382
1654518816.948371 178.981265 -1.339542 -0.356398 0.10298 0.004282 0.015410 -0.031692 0.999370
1654518817.048512 179.081406 -1.344389 -0.356156 0.104816 0.004245 0.014850 -0.031623 0.999381
1654518817.148419 179.181313 -1.342400 -0.355011 0.103146 0.004350 0.015284 -0.031397 0.999381
1654518817.248282 179.281176 -1.340996 -0.356468 0.104189 0.004402 0.015225 -0.031698 0.999372
1654518817.348226 179.38112 -1.345049 -0.355009 0.106571 0.004513 0.014949 -0.031574 0.999379
1654518817.448444 179.481338 -1.341382 -0.353907 0.106006 0.004477 0.015223 -0.031438 0.999380
1654518817.548487 179.581381 -1.341506 -0.356976 0.106641 0.004403 0.015108 -0.031681 0.999374
1654518817.648844 179.681738 -1.345491 -0.353882 0.105935 0.004438 0.015105 -0.031554 0.999378
1654518817.749091 179.781985 -1.342365 -0.354048 0.106908 0.004469 0.015520 -0.031491 0.999374
1654518817.848898 179.881792 -1.342231 -0.354995 0.107583 0.004473 0.015188 -0.031673 0.999373
1654518817.949196 179.98209 -1.343411 -0.352630 0.10749 0.004506 0.015060 -0.031424 0.999383
1654518818.049092 180.081986 -1.340048 -0.355774 0.104441 0.004403 0.015308 -0.031496 0.999377
1654518818.149287 180.182181 -1.341935 -0.355547 0.106367 0.004448 0.015037 -0.031621 0.999377
1654518818.248645 180.281539 -1.342699 -0.354924 0.103051 0.004434 0.015133 -0.031492 0.999380
1654518818.348571 180.381465 -1.340596 -0.356822 0.104354 0.004366 0.015346 -0.031634 0.999372
1654518818.448645 180.481539 -1.345027 -0.354455 0.10645 0.004447 0.015304 -0.031605 0.999373
1654518818.548746 180.58164 -1.341587 -0.354196 0.103921 0.004349 0.015272 -0.031507 0.999377
1654518818.649072 180.681966 -1.342707 -0.354198 0.105083 0.004433 0.015383 -0.031632 0.999371
1654518818.748722 180.781616 -1.343969 -0.355364 0.107671 0.004455 0.014995 -0.031543 0.999380
1654518818.848749 180.881643 -1.342060 -0.354150 0.104882 0.004428 0.015337 -0.031568 0.999374
1654518818.948823 180.981717 -1.342195 -0.357682 0.105253 0.004392 0.015311 -0.031648 0.999372
1654518819.048364 181.081258 -1.345270 -0.355555 0.105745 0.004426 0.015379 -0.031554 0.999374
1654518819.148640 181.181534 -1.343146 -0.357528 0.100438 0.004328 0.015534 -0.031601 0.999370
1654518819.248990 181.281884 -1.343450 -0.356017 0.103972 0.004483 0.015261 -0.031630 0.999373
1654518819.348945 181.381839 -1.345436 -0.355158 0.102813 0.004339 0.015282 -0.031598 0.999374
1654518819.448868 181.481762 -1.344231 -0.356606 0.1026 0.004372 0.015525 -0.031544 0.999372
1654518819.549307 181.582201 -1.345769 -0.355016 0.103954 0.004434 0.015266 -0.031579 0.999375
1654518819.649469 181.682363 -1.345061 -0.355260 0.10347 0.004301 0.015339 -0.031543 0.999375
1654518819.749595 181.782489 -1.345052 -0.354681 0.103024 0.004383 0.015413 -0.031684 0.999369
1654518819.849339 181.882233 -1.344667 -0.356463 0.103718 0.004434 0.015193 -0.031688 0.999372
1654518819.949582 181.982476 -1.345570 -0.356319 0.105148 0.004355 0.015449 -0.031628 0.999371
1654518820.048928 182.081822 -1.346141 -0.355123 0.102738 0.004291 0.015571 -0.031681 0.999368
1654518820.149216 182.18211 -1.344676 -0.354826 0.1052 0.004427 0.015337 -0.031625 0.999372
1654518820.249562 182.282456 -1.343999 -0.351782 0.103219 0.004371 0.015571 -0.031672 0.999367
1654518820.349759 182.382653 -1.345541 -0.353189 0.103876 0.004378 0.015572 -0.031749 0.999365
1654518820.449436 182.48233 -1.346326 -0.354440 0.104392 0.004230 0.015553 -0.031632 0.999370
1654518820.549532 182.582426 -1.344470 -0.354677 0.104748 0.004397 0.015486 -0.031724 0.999367
1654518820.649481 182.682375 -1.346167 -0.354258 0.105034 0.004409 0.015598 -0.031596 0.999369
1654518820.749433 182.782327 -1.345527 -0.352517 0.106913 0.004536 0.015678 -0.031563 0.999369
1654518820.849994 182.882888 -1.343891 -0.352080 0.106113 0.004420 0.015698 -0.031670 0.999365
1654518820.949820 182.982714 -1.346947 -0.352195 0.10555 0.004431 0.015810 -0.031702 0.999362
1654518821.049845 183.082739 -1.345262 -0.353783 0.105831 0.004347 0.015697 -0.031598 0.999368
1654518821.149909 183.182803 -1.345806 -0.354788 0.106519 0.004321 0.015653 -0.031773 0.999363
1654518821.249706 183.2826 -1.350772 -0.352917 0.108184 0.004460 0.015154 -0.031750 0.999371
1654518821.349441 183.382335 -1.353483 -0.353847 0.111579 0.004486 0.014737 -0.031887 0.999373
1654518821.449858 183.482752 -1.356981 -0.353497 0.110799 0.004494 0.014890 -0.031553 0.999381
1654518821.549835 183.582729 -1.351899 -0.353619 0.109701 0.004586 0.015256 -0.031807 0.999367
1654518821.649956 183.68285 -1.353642 -0.353682 0.111402 0.004540 0.014549 -0.031965 0.999373
1654518821.750004 183.782898 -1.355449 -0.354536 0.111993 0.004622 0.014705 -0.031655 0.999380
1654518821.850010 183.882904 -1.352004 -0.360154 0.108551 0.004355 0.014910 -0.031788 0.999374
1654518821.949929 183.982823 -1.354692 -0.356574 0.110977 0.004577 0.014690 -0.031777 0.999377
1654518822.050321 184.083215 -1.354160 -0.360002 0.112174 0.004468 0.014832 -0.031611 0.999380
1654518822.150091 184.182985 -1.354819 -0.356276 0.111483 0.004594 0.014957 -0.031806 0.999372


==> fig/norm_res/data_figure_5/stamped_poses_oltar.txt <==
timestamp ts_zero tx ty tz qx qy qz qw
1654519940.805206 0.169246 0.008365 -0.012559 0.124704 -0.001209 -0.000731 0.000929 0.999999
1654519940.904911 0.268951 0.008997 -0.011627 0.125643 -0.001162 -0.000754 0.000917 0.999999
1654519941.004731 0.368771 0.006228 -0.012891 0.12385 -0.001267 -0.000672 0.000824 0.999999
1654519941.103342 0.467382 0.007710 -0.011537 0.123929 -0.001096 -0.000717 0.000938 0.999999
1654519941.203728 0.567768 0.007432 -0.011731 0.12539 -0.001144 -0.000720 0.000890 0.999999
1654519941.304772 0.668812 0.006787 -0.011539 0.124741 -0.001188 -0.000704 0.000821 0.999999
1654519941.405018 0.769058 0.008535 -0.012259 0.124843 -0.001161 -0.000729 0.000948 0.999999
1654519941.503287 0.867327 0.009378 -0.010824 0.125627 -0.001081 -0.000763 0.000916 0.999999
1654519941.604047 0.968087 0.006703 -0.011722 0.124286 -0.001119 -0.000682 0.000886 0.999999
1654519941.704865 1.068905 0.004831 -0.010951 0.12437 -0.001144 -0.000633 0.000901 0.999999
1654519941.803544 1.167584 0.004943 -0.010274 0.124213 -0.001082 -0.000653 0.000900 0.999999
1654519941.903900 1.26794 0.005642 -0.010662 0.124351 -0.001111 -0.000669 0.000882 0.999999
1654519942.005074 1.369114 0.005117 -0.010346 0.123813 -0.000989 -0.000659 0.000867 0.999999
1654519942.103485 1.467525 0.005675 -0.011250 0.125254 -0.001112 -0.000696 0.000830 0.999999
1654519942.204125 1.568165 0.004435 -0.011378 0.124274 -0.001116 -0.000644 0.000813 0.999999
1654519942.305675 1.669715 0.006209 -0.009845 0.125116 -0.000991 -0.000705 0.000825 0.999999
1654519942.403939 1.767979 0.004272 -0.010398 0.1246 -0.001062 -0.000670 0.000895 0.999999
1654519942.504008 1.868048 0.005520 -0.010954 0.125502 -0.001163 -0.000695 0.000821 0.999999
1654519942.603799 1.967839 0.004399 -0.010430 0.125162 -0.001083 -0.000677 0.000827 0.999999
1654519942.703742 2.067782 0.005084 -0.009381 0.124361 -0.000998 -0.000688 0.000890 0.999999
1654519942.803700 2.16774 0.006031 -0.010406 0.125037 -0.001068 -0.000702 0.000861 0.999999
1654519942.903858 2.267898 0.005066 -0.010616 0.124219 -0.001041 -0.000683 0.000870 0.999999
1654519943.004003 2.368043 0.003018 -0.010151 0.12498 -0.001039 -0.000642 0.000956 0.999999
1654519943.104297 2.468337 0.004148 -0.010277 0.12498 -0.001164 -0.000681 0.000845 0.999999
1654519943.204204 2.568244 0.004858 -0.011716 0.124472 -0.001070 -0.000676 0.000865 0.999999
1654519943.304314 2.668354 0.004493 -0.012278 0.12447 -0.001154 -0.000665 0.000859 0.999999
1654519943.404988 2.769028 0.005282 -0.011539 0.12484 -0.001076 -0.000690 0.000885 0.999999
1654519943.506187 2.870227 0.003314 -0.012923 0.123798 -0.001132 -0.000634 0.000905 0.999999
1654519943.606205 2.970245 0.004613 -0.012154 0.124161 -0.001125 -0.000671 0.000893 0.999999
1654519943.706093 3.070133 0.004745 -0.011144 0.124354 -0.001065 -0.000672 0.000855 0.999999
1654519943.804827 3.168867 0.003728 -0.011315 0.125313 -0.001066 -0.000694 0.000861 0.999999
1654519943.905134 3.269174 0.005366 -0.011831 0.12532 -0.001174 -0.000708 0.000901 0.999999
1654519944.005286 3.369326 0.002263 -0.011678 0.12588 -0.001171 -0.000700 0.000907 0.999999
1654519944.105467 3.469507 -0.005521 -0.010799 0.123226 -0.001020 -0.000611 0.000868 0.999999
1654519944.205331 3.569371 -0.013141 -0.011458 0.122021 -0.000950 -0.000610 0.000606 0.999999
1654519944.305250 3.66929 -0.024683 -0.012962 0.120105 -0.000987 -0.000612 0.000553 0.999999
1654519944.405939 3.769979 -0.040562 -0.012250 0.11881 -0.000840 -0.000496 0.000684 0.999999
1654519944.504624 3.868664 -0.045264 -0.013828 0.1212 -0.000783 -0.000532 0.000871 0.999999
1654519944.605102 3.969142 -0.042495 -0.013016 0.120263 -0.000775 -0.000494 0.000994 0.999999
1654519944.705402 4.069442 -0.034961 -0.012242 0.120797 -0.000823 -0.000535 0.000906 0.999999
1654519944.805542 4.169582 -0.038150 -0.011882 0.121001 -0.000761 -0.000533 0.000770 0.999999
1654519944.905487 4.269527 -0.048135 -0.013672 0.120876 -0.000812 -0.000444 0.000891 0.999999
1654519945.005159 4.369199 -0.058356 -0.015415 0.122883 -0.000624 -0.000527 0.000861 0.999999
1654519945.105271 4.469311 -0.071482 -0.018834 0.122599 -0.001000 -0.000400 0.000606 0.999999
1654519945.204994 4.569034 -0.076650 -0.016747 0.122346 -0.000889 -0.000357 0.000110 1.000000
1654519945.306071 4.670111 -0.079424 -0.014402 0.121547 -0.000902 -0.000241 -0.000251 1.000000
1654519945.404241 4.768281 -0.089079 -0.015087 0.121169 -0.000913 -0.000044 -0.000416 0.999999
1654519945.505085 4.869125 -0.103668 -0.016153 0.120875 -0.000952 0.000122 -0.000426 0.999999
1654519945.605017 4.969057 -0.133084 -0.016492 0.121409 -0.000780 0.000280 -0.000472 1.000000
1654519945.704035 5.068075 -0.164361 -0.026533 0.121354 -0.000517 0.000601 -0.000540 1.000000
1654519945.803916 5.167956 -0.183444 -0.038739 0.123801 -0.000035 0.000893 -0.000894 0.999999
1654519945.903981 5.268021 -0.184799 -0.052128 0.126493 -0.000618 0.001313 -0.001723 0.999997
1654519946.004135 5.368175 -0.185103 -0.049968 0.130595 -0.000841 0.001703 -0.002601 0.999995
1654519946.104464 5.468504 -0.194652 -0.045358 0.135147 -0.001603 0.002157 -0.003384 0.999991
1654519946.204261 5.568301 -0.229125 -0.041803 0.147567 -0.002530 0.002568 -0.004168 0.999985
1654519946.304330 5.66837 -0.280980 -0.046025 0.164293 -0.002891 0.002899 -0.004777 0.999980
1654519946.404437 5.768477 -0.317962 -0.059713 0.180427 -0.003127 0.003077 -0.004761 0.999979
1654519946.504563 5.868603 -0.338361 -0.078329 0.188479 -0.002886 0.003832 -0.004369 0.999979
1654519946.604275 5.968315 -0.371255 -0.085226 0.254004 -0.000265 0.011511 -0.004229 0.999925
1654519946.704224 6.068264 -0.408140 -0.086397 0.368711 -0.000236 0.024945 -0.003091 0.999684
1654519946.804118 6.168158 -0.426773 -0.086015 0.409597 -0.003829 0.026962 -0.001874 0.999627
1654519946.903565 6.267605 -0.458256 -0.087994 0.448132 -0.006652 0.028641 -0.000535 0.999567
1654519947.003126 6.367166 -0.478246 -0.095393 0.491345 -0.008193 0.032029 0.000208 0.999453
1654519947.103010 6.46705 -0.504260 -0.109477 0.539476 -0.009508 0.036142 0.000923 0.999301
1654519947.203060 6.5671 -0.529085 -0.114505 0.590561 -0.008500 0.042163 0.001484 0.999073
1654519947.302927 6.666967 -0.537774 -0.114425 0.624914 -0.006692 0.043869 0.001722 0.999013
1654519947.404398 6.768438 -0.537364 -0.118777 0.645601 -0.006743 0.043915 0.002219 0.999010
1654519947.504016 6.868056 -0.527786 -0.118455 0.672343 -0.006191 0.044004 0.002333 0.999009
1654519947.603891 6.967931 -0.519105 -0.121007 0.696769 -0.005037 0.043615 0.002271 0.999033
1654519947.703647 7.067687 -0.505673 -0.127861 0.712461 -0.004027 0.042510 0.002013 0.999086
1654519947.804317 7.168357 -0.486653 -0.133658 0.726861 -0.003431 0.041103 0.001988 0.999147
1654519947.904379 7.268419 -0.463256 -0.133141 0.756876 -0.002724 0.038908 0.001692 0.999238
1654519948.005041 7.369081 -0.433705 -0.132906 0.795307 -0.004303 0.035373 0.001804 0.999363
1654519948.105485 7.469525 -0.397034 -0.134977 0.824802 -0.005986 0.030020 0.001589 0.999530
1654519948.205851 7.569891 -0.356831 -0.137621 0.854714 -0.007320 0.024491 0.001462 0.999672
1654519948.304521 7.668561 -0.313909 -0.138217 0.879274 -0.007615 0.017779 0.001071 0.999812
1654519948.404817 7.768857 -0.275135 -0.137305 0.918632 -0.007146 0.011176 0.000595 0.999912
1654519948.505535 7.869575 -0.243227 -0.137040 0.950613 -0.008062 0.006780 0.000271 0.999944
1654519948.605483 7.969523 -0.210915 -0.132196 0.991688 -0.007064 0.003132 0.000029 0.999970
1654519948.704023 8.068063 -0.179806 -0.130666 1.031877 -0.006040 -0.000135 0.000022 0.999982
1654519948.803822 8.167862 -0.148386 -0.129811 1.076199 -0.006140 -0.001648 -0.000174 0.999980
1654519948.904908 8.268948 -0.122668 -0.123917 1.122028 -0.006688 -0.000937 -0.000489 0.999977
1654519949.004661 8.368701 -0.098237 -0.121241 1.167438 -0.007669 -0.000377 -0.001059 0.999970
1654519949.103642 8.467682 -0.080272 -0.117695 1.219043 -0.008028 -0.000625 -0.001087 0.999967
1654519949.204083 8.568123 -0.060686 -0.111838 1.268675 -0.006043 -0.000308 -0.001236 0.999981
1654519949.303625 8.667665 -0.046325 -0.106621 1.315206 -0.004738 0.001019 -0.001025 0.999988
1654519949.404177 8.768217 -0.037079 -0.100795 1.375629 -0.003899 0.003297 -0.001238 0.999986
1654519949.506210 8.87025 -0.033503 -0.096029 1.431067 -0.003321 0.006312 -0.001170 0.999974
1654519949.604269 8.968309 -0.028816 -0.090058 1.474143 -0.003481 0.008575 -0.001316 0.999956
1654519949.704824 9.068864 -0.024102 -0.087433 1.516739 -0.004200 0.010863 -0.001314 0.999931
1654519949.805537 9.169577 -0.014916 -0.079806 1.551966 -0.005668 0.014445 -0.001018 0.999879
1654519949.905838 9.269878 -0.009144 -0.074569 1.583039 -0.005747 0.018709 -0.001300 0.999808
1654519950.005149 9.369189 -0.003778 -0.069702 1.611546 -0.004347 0.020484 -0.001470 0.999780
1654519950.105268 9.469308 0.000263 -0.065235 1.632921 -0.003052 0.019969 -0.001398 0.999795
1654519950.204999 9.569039 0.007516 -0.061990 1.64461 -0.002208 0.018844 -0.001041 0.999819
1654519950.304757 9.668797 0.013667 -0.059743 1.656325 -0.002003 0.018216 -0.000689 0.999832
1654519950.403756 9.767796 0.021037 -0.055455 1.660785 -0.001332 0.017869 -0.000249 0.999839
1654519950.502947 9.866987 0.031097 -0.052157 1.665769 -0.001428 0.017457 0.000120 0.999847
1654519950.603416 9.967456 0.039278 -0.050174 1.665928 -0.001331 0.017226 0.000406 0.999851
1654519950.705205 10.069245 0.048410 -0.048186 1.660848 -0.000920 0.016578 0.000597 0.999862
1654519950.804298 10.168338 0.057603 -0.045480 1.660659 -0.000827 0.014979 0.000946 0.999887
1654519950.904941 10.268981 0.067238 -0.042475 1.657262 -0.001354 0.013403 0.001277 0.999908
1654519951.005286 10.369326 0.074666 -0.042778 1.654123 -0.001916 0.012736 0.001362 0.999916
1654519951.106123 10.470163 0.084862 -0.045534 1.655426 -0.001432 0.012257 0.001337 0.999923
1654519951.205146 10.569186 0.092294 -0.047441 1.651834 -0.000443 0.012212 0.001343 0.999924
1654519951.305004 10.669044 0.098106 -0.049152 1.653238 -0.000101 0.011853 0.001417 0.999929
1654519951.405528 10.769568 0.105036 -0.049319 1.653153 -0.000686 0.011297 0.001493 0.999935
1654519951.502801 10.866841 0.108282 -0.050055 1.654226 -0.001345 0.010987 0.001620 0.999937
1654519951.602477 10.966517 0.116789 -0.050110 1.655416 -0.002800 0.011112 0.001834 0.999933
1654519951.703690 11.06773 0.121891 -0.049962 1.657337 -0.004530 0.011802 0.001880 0.999918
1654519951.805701 11.169741 0.124962 -0.051481 1.663371 -0.005556 0.011945 0.001863 0.999911
1654519951.902596 11.266636 0.125848 -0.051520 1.66859 -0.005684 0.011917 0.001837 0.999911
1654519952.004086 11.368126 0.125223 -0.053600 1.669489 -0.005885 0.011878 0.001939 0.999910
1654519952.104907 11.468947 0.125731 -0.056072 1.674223 -0.005032 0.011846 0.002081 0.999915
1654519952.205342 11.569382 0.129477 -0.054950 1.677528 -0.004230 0.012564 0.002211 0.999910
1654519952.306607 11.670647 0.130864 -0.053879 1.681432 -0.004430 0.013870 0.002412 0.999891
1654519952.405364 11.769404 0.135007 -0.050393 1.688418 -0.005358 0.014711 0.002663 0.999874
1654519952.505538 11.869578 0.131230 -0.046038 1.69191 -0.005180 0.014915 0.002760 0.999872
1654519952.603674 11.967714 0.130687 -0.044300 1.6932 -0.004058 0.014190 0.002854 0.999887
1654519952.703807 12.067847 0.122869 -0.044891 1.68994 -0.001954 0.013233 0.002574 0.999907
1654519952.803598 12.167638 0.116196 -0.046182 1.702962 0.003558 0.009318 0.002447 0.999947
1654519952.905211 12.269251 0.117994 -0.041265 1.704183 0.012568 0.002993 0.001868 0.999915
1654519953.006216 12.370256 0.119267 -0.044184 1.707048 0.018719 -0.000771 0.000680 0.999824
1654519953.103828 12.467868 0.115841 -0.047694 1.715592 0.018587 -0.001396 -0.001531 0.999825
1654519953.204258 12.568298 0.101081 -0.052200 1.723909 0.013122 -0.001809 -0.005501 0.999897
1654519953.305829 12.669869 0.092579 -0.065203 1.732643 0.002803 -0.004838 -0.010656 0.999928
1654519953.405834 12.769874 0.083560 -0.080662 1.724086 -0.011249 -0.000705 -0.017719 0.999779
1654519953.504756 12.868796 0.062094 -0.092486 1.718536 -0.018166 0.012004 -0.026768 0.999405
1654519953.605702 12.969742 0.045217 -0.097679 1.715418 -0.020267 0.023397 -0.036848 0.998841
1654519953.703956 13.067996 0.023131 -0.096606 1.723051 -0.018250 0.028561 -0.047761 0.998284
1654519953.805603 13.169643 0.006897 -0.095905 1.728652 -0.012580 0.028268 -0.057890 0.997843
1654519953.905298 13.269338 -0.003065 -0.096128 1.738098 -0.006787 0.026092 -0.066352 0.997432
1654519954.003016 13.367056 -0.010080 -0.097775 1.74378 -0.003280 0.025755 -0.073001 0.996994
1654519954.102526 13.466566 -0.010354 -0.094149 1.748867 -0.001651 0.025697 -0.078375 0.996591
1654519954.204355 13.568395 -0.011598 -0.089687 1.756485 -0.002313 0.023051 -0.082635 0.996311
1654519954.305665 13.669705 -0.015275 -0.088006 1.758701 -0.002765 0.014355 -0.085380 0.996241
1654519954.404453 13.768493 -0.017124 -0.087325 1.768867 0.001046 0.007890 -0.087094 0.996168
1654519954.506562 13.870602 -0.020190 -0.090932 1.775528 0.005724 0.004545 -0.087625 0.996127
1654519954.605441 13.969481 -0.022379 -0.096590 1.783272 0.008293 0.004415 -0.086768 0.996184
1654519954.704339 14.068379 -0.025612 -0.102220 1.784718 0.008860 0.008384 -0.085191 0.996290
1654519954.804962 14.169002 -0.030758 -0.108408 1.791004 0.006273 0.013864 -0.083360 0.996403
1654519954.907491 14.271531 -0.039111 -0.113016 1.793151 0.001807 0.017964 -0.081362 0.996521
1654519955.005877 14.369917 -0.048732 -0.118810 1.798069 -0.002398 0.018498 -0.079649 0.996648
1654519955.106290 14.47033 -0.056346 -0.124971 1.802674 -0.003721 0.016936 -0.078846 0.996736
1654519955.203663 14.567703 -0.065407 -0.135335 1.807194 -0.003182 0.015191 -0.078288 0.996810
1654519955.303604 14.667644 -0.069435 -0.147985 1.812073 -0.003245 0.015989 -0.077902 0.996828
1654519955.403333 14.767373 -0.071855 -0.156539 1.820839 -0.004809 0.017340 -0.077912 0.996798
1654519955.502824 14.866864 -0.076113 -0.163379 1.830235 -0.006286 0.017533 -0.078418 0.996747
1654519955.603076 14.967116 -0.083260 -0.171090 1.838633 -0.008248 0.016434 -0.078548 0.996741
1654519955.702615 15.066655 -0.088031 -0.179016 1.843073 -0.008025 0.016096 -0.078719 0.996735
1654519955.802669 15.166709 -0.091406 -0.187267 1.856674 -0.008809 0.015517 -0.078113 0.996785
1654519955.903064 15.267104 -0.094198 -0.194964 1.866139 -0.011425 0.017858 -0.077056 0.996801
1654519956.002889 15.366929 -0.090486 -0.195819 1.87718 -0.014560 0.022167 -0.076419 0.996723
1654519956.103362 15.467402 -0.093710 -0.195695 1.882936 -0.013883 0.024036 -0.076178 0.996708
1654519956.203027 15.567067 -0.094678 -0.197269 1.889133 -0.011383 0.021272 -0.075731 0.996836
1654519956.303123 15.667163 -0.094218 -0.196352 1.889795 -0.008398 0.016995 -0.074986 0.997004
1654519956.403213 15.767253 -0.093972 -0.194160 1.903356 -0.004321 0.012960 -0.074334 0.997140
1654519956.503073 15.867113 -0.092120 -0.196904 1.915413 -0.002834 0.011805 -0.073250 0.997240
1654519956.602996 15.967036 -0.087634 -0.196893 1.926826 -0.004244 0.013066 -0.072212 0.997295
1654519956.702962 16.067002 -0.090561 -0.194206 1.935877 -0.006100 0.014152 -0.071343 0.997333
1654519956.803190 16.16723 -0.089751 -0.193603 1.945281 -0.006745 0.014206 -0.070583 0.997382
1654519956.904856 16.268896 -0.091954 -0.193888 1.964354 -0.007540 0.013460 -0.069442 0.997467
1654519957.003045 16.367085 -0.092285 -0.193274 1.972438 -0.007918 0.015852 -0.068266 0.997510
1654519957.102999 16.467039 -0.089591 -0.187950 1.988506 -0.007104 0.019206 -0.067257 0.997526
1654519957.203806 16.567846 -0.089890 -0.186700 2.003508 -0.005571 0.019993 -0.066147 0.997594
1654519957.304452 16.668492 -0.091956 -0.183395 2.015165 -0.004899 0.018328 -0.064512 0.997737
1654519957.404303 16.768343 -0.088267 -0.183436 2.027892 -0.000217 0.017037 -0.063037 0.997866
1654519957.504507 16.868547 -0.087068 -0.180538 2.045303 0.003456 0.016307 -0.061352 0.997977
1654519957.604003 16.968043 -0.085966 -0.182240 2.06051 0.003325 0.015399 -0.059710 0.998091
1654519957.705280 17.06932 -0.085197 -0.180515 2.071675 -0.000278 0.015077 -0.058118 0.998196
1654519957.805284 17.169324 -0.082983 -0.180008 2.085123 -0.003316 0.014730 -0.056694 0.998277
1654519957.905108 17.269148 -0.080464 -0.183602 2.109927 -0.006090 0.014684 -0.055297 0.998343
1654519958.003333 17.367373 -0.077395 -0.185554 2.128794 -0.007736 0.015389 -0.054130 0.998385
1654519958.104069 17.468109 -0.076418 -0.187813 2.160584 -0.007767 0.014395 -0.053264 0.998446
1654519958.202958 17.566998 -0.071112 -0.190164 2.188998 -0.009059 0.013750 -0.052037 0.998509
1654519958.304158 17.668198 -0.069799 -0.191356 2.223853 -0.009547 0.013075 -0.051221 0.998556
1654519958.404527 17.768567 -0.069587 -0.189388 2.269623 -0.010430 0.012180 -0.050047 0.998618
1654519958.504660 17.8687 -0.069935 -0.188322 2.313492 -0.011216 0.012352 -0.049274 0.998646
1654519958.604573 17.968613 -0.072385 -0.182694 2.365058 -0.008409 0.011930 -0.048920 0.998696
1654519958.704212 18.068252 -0.071582 -0.177611 2.409363 -0.007367 0.011300 -0.048276 0.998743
1654519958.805497 18.169537 -0.074785 -0.172499 2.456655 -0.006498 0.011781 -0.047581 0.998777
1654519958.904788 18.268828 -0.075811 -0.166839 2.502011 -0.005549 0.013241 -0.047379 0.998774
1654519959.004553 18.368593 -0.078196 -0.160392 2.547815 -0.004787 0.015070 -0.047489 0.998747
1654519959.104240 18.46828 -0.080945 -0.155195 2.590179 -0.002899 0.016120 -0.047971 0.998714
1654519959.204716 18.568756 -0.080272 -0.148436 2.631611 -0.000558 0.016592 -0.048909 0.998665
1654519959.303945 18.667985 -0.085071 -0.143037 2.669405 0.000214 0.017009 -0.049877 0.998610
1654519959.404595 18.768635 -0.084049 -0.137084 2.699414 0.001506 0.017752 -0.051219 0.998529
1654519959.504452 18.868492 -0.085925 -0.135274 2.736087 0.003070 0.017521 -0.052819 0.998446
1654519959.604164 18.968204 -0.088176 -0.133540 2.764645 0.004293 0.017490 -0.054524 0.998350
1654519959.704074 19.068114 -0.090169 -0.132413 2.793563 0.004234 0.016939 -0.056126 0.998271
1654519959.804617 19.168657 -0.088717 -0.136164 2.820201 0.002553 0.017585 -0.057595 0.998182
1654519959.903131 19.267171 -0.089001 -0.140860 2.840558 0.001158 0.019328 -0.059119 0.998063
1654519960.003418 19.367458 -0.087965 -0.143868 2.862267 -0.000275 0.020624 -0.060706 0.997943
1654519960.103398 19.467438 -0.088205 -0.147301 2.880231 -0.001971 0.019718 -0.061929 0.997884
1654519960.203701 19.567741 -0.086473 -0.152817 2.888262 -0.003111 0.018286 -0.062830 0.997852
1654519960.304545 19.668585 -0.084385 -0.160244 2.896586 -0.003252 0.016691 -0.063232 0.997854
1654519960.404674 19.768714 -0.080223 -0.167590 2.898934 -0.003947 0.016674 -0.063000 0.997866
1654519960.503565 19.867605 -0.077054 -0.173350 2.89991 -0.004720 0.016392 -0.062528 0.997897
1654519960.604027 19.968067 -0.076542 -0.178457 2.905483 -0.006536 0.014838 -0.061576 0.997971
1654519960.705001 20.069041 -0.075833 -0.185448 2.901454 -0.007900 0.013284 -0.060381 0.998056
1654519960.803806 20.167846 -0.074447 -0.190835 2.901752 -0.007616 0.012208 -0.059311 0.998136
1654519960.904731 20.268771 -0.072879 -0.196862 2.903211 -0.007716 0.011387 -0.057732 0.998237
1654519961.004790 20.36883 -0.074837 -0.200362 2.899535 -0.007204 0.011492 -0.056258 0.998324
1654519961.105276 20.469316 -0.078033 -0.205459 2.896791 -0.007119 0.011181 -0.055044 0.998396
1654519961.205224 20.569264 -0.082549 -0.208880 2.90093 -0.007848 0.010970 -0.053587 0.998472
1654519961.304566 20.668606 -0.085224 -0.213052 2.897025 -0.008191 0.011649 -0.052562 0.998516
1654519961.404584 20.768624 -0.089107 -0.215683 2.896016 -0.008990 0.013630 -0.051895 0.998519
1654519961.505437 20.869477 -0.092998 -0.216980 2.900103 -0.009587 0.015995 -0.051613 0.998493
1654519961.605320 20.96936 -0.097809 -0.216912 2.903639 -0.009665 0.017691 -0.052064 0.998440
1654519961.705025 21.069065 -0.104706 -0.215817 2.903097 -0.009144 0.018293 -0.053121 0.998379
1654519961.804128 21.168168 -0.109179 -0.216618 2.904412 -0.008695 0.017900 -0.054376 0.998322
1654519961.904778 21.268818 -0.115182 -0.215873 2.903386 -0.008194 0.017721 -0.055847 0.998248
1654519962.005544 21.369584 -0.116629 -0.215105 2.903011 -0.008524 0.017616 -0.057071 0.998178
1654519962.104552 21.468592 -0.118132 -0.214064 2.90358 -0.008887 0.018133 -0.058095 0.998107
1654519962.203809 21.567849 -0.118998 -0.211355 2.902868 -0.008653 0.018866 -0.059029 0.998040
1654519962.304287 21.668327 -0.118597 -0.211504 2.902551 -0.007212 0.019163 -0.059859 0.997997
1654519962.403204 21.767244 -0.120102 -0.210050 2.904856 -0.006973 0.019383 -0.060094 0.997980
1654519962.507908 21.871948 -0.120159 -0.206932 2.903057 -0.007291 0.018409 -0.059949 0.998005
1654519962.603469 21.967509 -0.117412 -0.210033 2.898204 -0.005863 0.018992 -0.059191 0.998049
1654519962.704107 22.068147 -0.110684 -0.212667 2.897257 -0.000850 0.024665 -0.058056 0.998008
1654519962.901963 22.266003 -0.098986 -0.214592 2.905727 0.006685 0.036623 -0.052943 0.997903
1654519963.101742 22.465782 -0.075132 -0.223789 2.937146 -0.005333 0.036752 -0.042869 0.998390
1654519963.202002 22.566042 -0.056686 -0.233569 2.952683 -0.011194 0.035997 -0.037032 0.998603
1654519963.302214 22.666254 -0.033669 -0.240303 2.978577 -0.013535 0.035179 -0.031098 0.998805
1654519963.403219 22.767259 -0.007785 -0.244221 3.00192 -0.014245 0.034890 -0.025333 0.998968
1654519963.505676 22.869716 0.025650 -0.248867 3.030339 -0.014739 0.035774 -0.019367 0.999064
1654519963.603125 22.967165 0.057328 -0.245750 3.068413 -0.016034 0.037888 -0.013560 0.999061
1654519963.703810 23.06785 0.091120 -0.241250 3.116697 -0.017105 0.036538 -0.008371 0.999151
1654519963.803038 23.167078 0.127048 -0.232634 3.170398 -0.016742 0.030691 -0.003872 0.999381
1654519963.902892 23.266932 0.166144 -0.221552 3.226601 -0.016244 0.024099 -0.000855 0.999577
1654519964.003160 23.3672 0.208228 -0.212296 3.264735 -0.016072 0.020776 0.000228 0.999655
1654519964.102684 23.466724 0.252487 -0.197044 3.310376 -0.013282 0.018960 -0.000664 0.999732
1654519964.203852 23.567892 0.292050 -0.177893 3.355572 -0.009667 0.017864 -0.002979 0.999789
1654519964.303930 23.66797 0.331059 -0.156793 3.404272 -0.004856 0.015966 -0.007275 0.999834
1654519964.405046 23.769086 0.371294 -0.132997 3.454506 -0.000302 0.012748 -0.012644 0.999839
1654519964.503609 23.867649 0.408876 -0.113591 3.496345 0.003912 0.009356 -0.018355 0.999780
1654519964.603576 23.967616 0.446919 -0.096686 3.533542 0.008266 0.008925 -0.024163 0.999634
1654519964.703274 24.067314 0.484055 -0.077359 3.56373 0.012308 0.014299 -0.030643 0.999352
1654519964.803493 24.167533 0.516254 -0.056981 3.603975 0.015502 0.020668 -0.038114 0.998939
1654519964.904017 24.268057 0.548190 -0.043462 3.640439 0.015569 0.022682 -0.045723 0.998575
1654519965.004442 24.368482 0.580152 -0.033452 3.665959 0.015678 0.023672 -0.054234 0.998125
1654519965.102701 24.466741 0.613848 -0.025104 3.690948 0.017472 0.024688 -0.063523 0.997522
1654519965.203010 24.56705 0.648932 -0.019769 3.718685 0.020724 0.024380 -0.073962 0.996748
1654519965.302961 24.667001 0.686245 -0.020926 3.749908 0.024983 0.021934 -0.084426 0.995875
1654519965.402747 24.766787 0.725681 -0.027975 3.777619 0.025532 0.020208 -0.093265 0.995109
1654519965.502641 24.866681 0.760928 -0.039070 3.806476 0.023668 0.019557 -0.100841 0.994429
1654519965.603137 24.967177 0.799575 -0.054319 3.840455 0.021853 0.018000 -0.107261 0.993828
1654519965.702868 25.066908 0.833434 -0.074631 3.878945 0.017748 0.015610 -0.111770 0.993453
1654519965.802639 25.166679 0.868259 -0.102399 3.911359 0.011411 0.014202 -0.113793 0.993337
1654519965.903019 25.267059 0.902828 -0.130475 3.945095 0.006758 0.014785 -0.114842 0.993251
1654519966.003863 25.367903 0.935330 -0.157532 3.974247 0.001850 0.014839 -0.114049 0.993363
1654519966.102119 25.466159 0.965106 -0.188239 4.008212 -0.006102 0.014291 -0.111620 0.993629
1654519966.202417 25.566457 0.998549 -0.219867 4.042353 -0.012451 0.014981 -0.108424 0.993914
1654519966.302667 25.666707 1.028622 -0.246598 4.073816 -0.015052 0.015395 -0.104668 0.994274
1654519966.402585 25.766625 1.059614 -0.270972 4.099787 -0.018379 0.015147 -0.100378 0.994664
1654519966.502502 25.866542 1.087563 -0.292639 4.13103 -0.022867 0.014634 -0.096063 0.995005
1654519966.603115 25.967155 1.116347 -0.312097 4.157001 -0.027275 0.015001 -0.091466 0.995322
1654519966.702807 26.066847 1.145733 -0.324872 4.186674 -0.029002 0.014981 -0.087922 0.995592
1654519966.803417 26.167457 1.175908 -0.331637 4.205792 -0.027751 0.014295 -0.085093 0.995884
1654519966.903215 26.267255 1.203129 -0.336198 4.231433 -0.024764 0.013264 -0.082531 0.996192
1654519967.002992 26.367032 1.232838 -0.337534 4.261852 -0.021830 0.013739 -0.080234 0.996442
1654519967.102910 26.46695 1.262035 -0.331691 4.290366 -0.017796 0.015748 -0.078770 0.996610
1654519967.204503 26.568543 1.290718 -0.322274 4.325339 -0.011613 0.015471 -0.078224 0.996748
1654519967.304084 26.668124 1.320006 -0.314602 4.362708 -0.007320 0.012200 -0.077299 0.996906
1654519967.404902 26.768942 1.349351 -0.309841 4.393693 -0.003662 0.010034 -0.076469 0.997015
1654519967.503158 26.867198 1.374379 -0.302929 4.435849 0.002561 0.010284 -0.076245 0.997033
1654519967.603784 26.967824 1.400497 -0.295257 4.470001 0.008023 0.011326 -0.076372 0.996983
1654519967.703933 27.067973 1.423287 -0.292549 4.506914 0.010868 0.011157 -0.076548 0.996944
1654519967.803354 27.167394 1.446209 -0.294838 4.541601 0.011910 0.011919 -0.076212 0.996949
1654519967.903565 27.267605 1.470461 -0.297444 4.577155 0.011600 0.014782 -0.075731 0.996951
1654519968.003786 27.367826 1.495557 -0.302128 4.61334 0.008443 0.016399 -0.075323 0.996989
1654519968.104586 27.468626 1.518876 -0.311439 4.651958 0.003900 0.015998 -0.074556 0.997081
1654519968.204494 27.568534 1.540041 -0.322626 4.689022 -0.002073 0.017008 -0.073584 0.997142
1654519968.305310 27.66935 1.564764 -0.331916 4.722249 -0.007828 0.019718 -0.073290 0.997085
1654519968.404601 27.768641 1.585088 -0.340137 4.754142 -0.011236 0.020482 -0.073249 0.997040
1654519968.505106 27.869146 1.609783 -0.347937 4.787525 -0.012755 0.018852 -0.073397 0.997043
1654519968.604232 27.968272 1.633441 -0.356899 4.812484 -0.013973 0.018445 -0.073695 0.997012
1654519968.703823 28.067863 1.661186 -0.362882 4.837489 -0.012986 0.019644 -0.074646 0.996932
1654519968.804302 28.168342 1.685709 -0.363914 4.865186 -0.011612 0.019772 -0.075745 0.996864
1654519968.904339 28.268379 1.713240 -0.365410 4.896456 -0.012560 0.017987 -0.076836 0.996802
1654519969.003337 28.367377 1.741483 -0.367251 4.922315 -0.012380 0.017252 -0.077353 0.996778
1654519969.103405 28.467445 1.770645 -0.366883 4.954886 -0.010389 0.017627 -0.078164 0.996731
1654519969.204039 28.568079 1.798866 -0.363502 4.984526 -0.006216 0.016759 -0.078731 0.996736
1654519969.303666 28.667706 1.827882 -0.360510 5.015448 -0.003305 0.013694 -0.078796 0.996791
1654519969.403395 28.767435 1.859606 -0.359971 5.047026 -0.001718 0.011163 -0.078315 0.996865
1654519969.503026 28.867066 1.889257 -0.359441 5.080085 0.001959 0.011358 -0.077903 0.996894
1654519969.603111 28.967151 1.914427 -0.360164 5.114497 0.004648 0.011776 -0.077723 0.996895
1654519969.703554 29.067594 1.938988 -0.363463 5.145964 0.004762 0.011161 -0.077389 0.996927
1654519969.803044 29.167084 1.966282 -0.367519 5.176244 0.003301 0.012154 -0.076581 0.996984
1654519969.902857 29.266897 1.991718 -0.372833 5.209275 0.001132 0.015509 -0.075879 0.996996
1654519970.002413 29.366453 2.018845 -0.376287 5.240962 -0.001733 0.016573 -0.075648 0.996995
1654519970.102936 29.466976 2.044699 -0.382819 5.274503 -0.003227 0.014733 -0.075278 0.997048
1654519970.202515 29.566555 2.069359 -0.390339 5.307231 -0.005314 0.013035 -0.074985 0.997085
1654519970.302443 29.666483 2.093945 -0.397825 5.338688 -0.006938 0.011927 -0.074976 0.997090
1654519970.403357 29.767397 2.118287 -0.403945 5.370857 -0.008101 0.010871 -0.074872 0.997101
1654519970.503494 29.867534 2.143091 -0.407622 5.406356 -0.009665 0.009877 -0.074058 0.997158
1654519970.603894 29.967934 2.169522 -0.414815 5.433787 -0.011568 0.011842 -0.072754 0.997212
1654519970.703007 30.067047 2.194370 -0.415509 5.465292 -0.011978 0.017503 -0.072072 0.997174
1654519970.804657 30.168697 2.219733 -0.414208 5.500389 -0.010374 0.019816 -0.071221 0.997210
1654519970.902602 30.266642 2.240857 -0.411706 5.534539 -0.009220 0.017735 -0.070112 0.997339
1654519971.002282 30.366322 2.270071 -0.413262 5.569247 -0.008865 0.015358 -0.068447 0.997497
1654519971.103742 30.467782 2.295550 -0.411224 5.599639 -0.007059 0.015011 -0.067206 0.997601
1654519971.203855 30.567895 2.318407 -0.407633 5.634819 -0.005351 0.014798 -0.065999 0.997696
1654519971.304478 30.668518 2.344798 -0.405605 5.66687 -0.004876 0.014425 -0.064590 0.997796
1654519971.403117 30.767157 2.370033 -0.404358 5.694963 -0.003500 0.015724 -0.063586 0.997846
1654519971.503846 30.867886 2.397885 -0.399603 5.724052 -0.001948 0.019481 -0.062618 0.997846
1654519971.602858 30.966898 2.422827 -0.393197 5.751883 -0.000914 0.021959 -0.062083 0.997829
1654519971.702917 31.066957 2.451891 -0.389533 5.785995 0.000531 0.021447 -0.061913 0.997851
1654519971.802859 31.166899 2.481370 -0.390113 5.81854 0.002299 0.020705 -0.061756 0.997874
1654519971.902402 31.266442 2.513639 -0.385332 5.847998 0.005329 0.021140 -0.062232 0.997824
1654519972.003719 31.367759 2.548870 -0.383748 5.881626 0.007468 0.018712 -0.063602 0.997772
1654519972.102493 31.466533 2.582020 -0.385750 5.914855 0.008312 0.012857 -0.065118 0.997760
1654519972.202183 31.566223 2.615941 -0.392968 5.944007 0.009866 0.008366 -0.067315 0.997648
1654519972.303434 31.667474 2.647983 -0.398904 5.97393 0.011473 0.006628 -0.070441 0.997428
1654519972.403054 31.767094 2.679251 -0.406700 6.010873 0.011327 0.005055 -0.074419 0.997150
1654519972.503258 31.867298 2.706106 -0.417889 6.043135 0.009872 0.002244 -0.078771 0.996841
1654519972.602716 31.966756 2.732824 -0.433760 6.071945 0.007126 0.001620 -0.082668 0.996550
1654519972.703877 32.067917 2.757089 -0.447591 6.098011 0.003900 0.004698 -0.087135 0.996178
1654519972.804296 32.168336 2.778963 -0.462400 6.135421 0.000076 0.006762 -0.091701 0.995764
1654519972.903308 32.267348 2.798046 -0.479936 6.167407 -0.002529 0.007386 -0.095943 0.995356
1654519973.002844 32.366884 2.818113 -0.497388 6.196347 -0.005763 0.009020 -0.099550 0.994975
1654519973.103336 32.467376 2.841218 -0.510300 6.226195 -0.008593 0.012768 -0.102839 0.994579
1654519973.203337 32.567377 2.862031 -0.523288 6.252255 -0.010886 0.014581 -0.105380 0.994266
1654519973.303502 32.667542 2.881966 -0.534287 6.281466 -0.013451 0.013635 -0.107625 0.994007
1654519973.402133 32.766173 2.902702 -0.542205 6.306088 -0.013113 0.013058 -0.108673 0.993905
1654519973.503110 32.86715 2.927558 -0.548979 6.333866 -0.009477 0.013905 -0.109356 0.993860
1654519973.602400 32.96644 2.947714 -0.553755 6.366168 -0.006590 0.013655 -0.109673 0.993852
1654519973.702572 33.066612 2.968961 -0.558173 6.401281 -0.006052 0.012015 -0.108929 0.993958
1654519973.802952 33.166992 2.990890 -0.566345 6.429084 -0.005187 0.011963 -0.106910 0.994183
1654519973.902111 33.266151 3.013814 -0.573537 6.458191 -0.003300 0.014192 -0.105178 0.994347
1654519974.003273 33.367313 3.033937 -0.578803 6.491307 -0.002193 0.014930 -0.103536 0.994511
1654519974.102905 33.466945 3.057930 -0.584674 6.521513 -0.002877 0.014408 -0.100905 0.994788
1654519974.203079 33.567119 3.081761 -0.592422 6.552165 -0.004518 0.016035 -0.097671 0.995079
1654519974.303417 33.667457 3.107630 -0.597242 6.577982 -0.004965 0.019674 -0.094228 0.995344
1654519974.403583 33.767623 3.130797 -0.601526 6.607445 -0.005374 0.019967 -0.090933 0.995642
1654519974.502956 33.866996 3.158808 -0.606472 6.634445 -0.004092 0.017538 -0.086803 0.996063
1654519974.603724 33.967764 3.187577 -0.613057 6.665679 -0.002856 0.016210 -0.081358 0.996549
1654519974.702900 34.06694 3.213680 -0.620893 6.694216 -0.001043 0.016327 -0.075803 0.996989
1654519974.803235 34.167275 3.240613 -0.626135 6.721051 0.000699 0.014605 -0.069923 0.997445
1654519974.903360 34.2674 3.271588 -0.636028 6.752854 0.002836 0.011398 -0.063506 0.997912
1654519975.003082 34.367122 3.294967 -0.649381 6.781888 0.001478 0.009237 -0.056773 0.998343
1654519975.103222 34.467262 3.318714 -0.662782 6.803235 -0.001643 0.009687 -0.051348 0.998632
1654519975.202316 34.566356 3.343560 -0.675785 6.828548 -0.003700 0.009589 -0.046430 0.998869
1654519975.303623 34.667663 3.363913 -0.686945 6.860007 -0.006105 0.008127 -0.042511 0.999044
1654519975.404090 34.76813 3.387151 -0.698367 6.886346 -0.010137 0.008706 -0.039439 0.999133
1654519975.504456 34.868496 3.411068 -0.706773 6.918279 -0.015399 0.011612 -0.038149 0.999086
1654519975.602805 34.966845 3.434173 -0.712901 6.947881 -0.017163 0.014544 -0.037723 0.999035
1654519975.703145 35.067185 3.459603 -0.716457 6.978376 -0.016932 0.014568 -0.038600 0.999005
1654519975.803080 35.16712 3.485342 -0.717252 7.005778 -0.016267 0.013392 -0.040532 0.998956
1654519975.903273 35.267313 3.509935 -0.717040 7.031382 -0.014261 0.011326 -0.042807 0.998917
1654519976.003214 35.367254 3.533702 -0.714655 7.067498 -0.011384 0.008944 -0.044667 0.998897
1654519976.103797 35.467837 3.557358 -0.712775 7.100477 -0.008605 0.008785 -0.045875 0.998872
1654519976.202148 35.566188 3.582541 -0.711129 7.128094 -0.005785 0.013562 -0.046697 0.998800
1654519976.301724 35.665764 3.608215 -0.709651 7.156744 -0.002735 0.022353 -0.047025 0.998640
1654519976.401571 35.765611 3.632693 -0.704180 7.189453 -0.001869 0.025326 -0.047290 0.998558
1654519976.502170 35.86621 3.659868 -0.701802 7.224902 -0.002826 0.022235 -0.046811 0.998652
1654519976.602711 35.966751 3.694219 -0.698519 7.252238 -0.003567 0.017665 -0.045227 0.998814
1654519976.702419 36.066459 3.724529 -0.699192 7.285521 -0.002253 0.013554 -0.043744 0.998948
1654519976.802876 36.166916 3.754609 -0.698373 7.317797 0.000328 0.008803 -0.041867 0.999084
1654519976.903439 36.267479 3.778571 -0.694011 7.355812 0.000788 0.002362 -0.040135 0.999191
1654519977.002048 36.366088 3.806622 -0.698130 7.384426 0.002144 -0.004454 -0.038123 0.999261
1654519977.103041 36.467081 3.829710 -0.701589 7.410961 0.001702 -0.008505 -0.036233 0.999306
1654519977.203108 36.567148 3.849049 -0.707575 7.437084 -0.000151 -0.009815 -0.034651 0.999351
1654519977.304663 36.668703 3.858990 -0.710884 7.455407 -0.001664 -0.008403 -0.033273 0.999410
1654519977.402317 36.766357 3.868200 -0.712598 7.475863 -0.002627 -0.007075 -0.032374 0.999447
1654519977.503749 36.867789 3.878367 -0.716482 7.487341 -0.004051 -0.005550 -0.031362 0.999484
1654519977.603226 36.967266 3.883475 -0.718529 7.4955 -0.004869 -0.002521 -0.030569 0.999518
1654519977.702115 37.066155 3.888968 -0.721483 7.502474 -0.005505 0.002079 -0.030096 0.999530
1654519977.803934 37.167974 3.893673 -0.720642 7.506394 -0.005740 0.006936 -0.029758 0.999517
1654519977.902200 37.26624 3.894528 -0.724897 7.511263 -0.005268 0.009865 -0.029630 0.999498
1654519978.002890 37.36693 3.896137 -0.724718 7.508227 -0.005303 0.010718 -0.029154 0.999503
1654519978.103136 37.467176 3.894671 -0.725240 7.508684 -0.003733 0.010149 -0.028830 0.999526
1654519978.201667 37.565707 3.894533 -0.724111 7.506389 -0.002226 0.010642 -0.028679 0.999530
1654519978.301634 37.665674 3.894206 -0.725503 7.504444 -0.001459 0.011322 -0.028701 0.999523
1654519978.403014 37.767054 3.894581 -0.729263 7.501202 -0.000471 0.010036 -0.029304 0.999520
1654519978.502817 37.866857 3.893970 -0.733299 7.499652 0.000341 0.008173 -0.030389 0.999505
1654519978.602811 37.966851 3.890970 -0.738082 7.498757 -0.000999 0.006348 -0.032161 0.999462
1654519978.702625 38.066665 3.886166 -0.745146 7.499327 -0.002901 0.004846 -0.034901 0.999375
1654519978.803148 38.167188 3.881718 -0.753095 7.499089 -0.004189 0.004703 -0.038015 0.999257
1654519978.902643 38.266683 3.876876 -0.759071 7.499655 -0.005187 0.007320 -0.042478 0.999057
1654519979.003576 38.367616 3.868749 -0.765267 7.498049 -0.005857 0.009640 -0.046997 0.998831
1654519979.103000 38.46704 3.861296 -0.768418 7.498667 -0.008473 0.012124 -0.051987 0.998538
1654519979.202547 38.566587 3.858335 -0.774781 7.496523 -0.011217 0.012853 -0.056842 0.998237
1654519979.303453 38.667493 3.852666 -0.780380 7.495753 -0.012454 0.013472 -0.061012 0.997968
1654519979.402817 38.766857 3.850792 -0.784374 7.492639 -0.014505 0.016044 -0.065143 0.997641
1654519979.503344 38.867384 3.849777 -0.785878 7.491144 -0.017995 0.017522 -0.069010 0.997300
1654519979.603076 38.967116 3.848704 -0.785364 7.486193 -0.018882 0.015978 -0.071717 0.997118
1654519979.702429 39.066469 3.855207 -0.783456 7.486956 -0.017661 0.013359 -0.073575 0.997044
1654519979.802630 39.16667 3.859547 -0.778810 7.485408 -0.015359 0.011807 -0.074331 0.997045
1654519979.902671 39.266711 3.863440 -0.772111 7.487414 -0.014248 0.010665 -0.073909 0.997106
1654519980.002977 39.367017 3.867505 -0.762431 7.487196 -0.013166 0.009302 -0.072764 0.997219
1654519980.102681 39.466721 3.871985 -0.751109 7.487539 -0.009351 0.007916 -0.070863 0.997411
1654519980.202589 39.566629 3.874431 -0.741453 7.490021 -0.004505 0.006502 -0.068636 0.997610
1654519980.303699 39.667739 3.872710 -0.730154 7.495391 -0.001489 0.006404 -0.066185 0.997786
1654519980.403288 39.767328 3.872514 -0.722960 7.500867 0.001550 0.006900 -0.063122 0.997981
1654519980.503166 39.867206 3.868867 -0.718816 7.504677 0.001311 0.007888 -0.060021 0.998165
1654519980.603319 39.967359 3.865579 -0.716565 7.506466 0.000931 0.009495 -0.056824 0.998339
1654519980.703175 40.067215 3.862655 -0.715620 7.507095 0.001106 0.011287 -0.053987 0.998477
1654519980.803914 40.167954 3.857628 -0.716339 7.511072 0.001081 0.012349 -0.052116 0.998564
1654519980.902575 40.266615 3.853650 -0.721195 7.512575 0.000266 0.012758 -0.050287 0.998653
1654519981.003168 40.367208 3.853200 -0.727727 7.51043 -0.000655 0.012796 -0.049060 0.998714
1654519981.101836 40.465876 3.850838 -0.736951 7.509777 -0.001536 0.012469 -0.048770 0.998731
1654519981.202292 40.566332 3.850448 -0.746226 7.504354 -0.003167 0.012646 -0.049122 0.998708
1654519981.303730 40.66777 3.852164 -0.757063 7.501585 -0.004390 0.012231 -0.050247 0.998652
1654519981.403775 40.767815 3.852848 -0.768316 7.494304 -0.007383 0.011903 -0.051726 0.998563
1654519981.502937 40.866977 3.856072 -0.777135 7.490243 -0.009589 0.011456 -0.053561 0.998453
1654519981.602678 40.966718 3.858859 -0.787476 7.483432 -0.011940 0.010883 -0.055302 0.998339
1654519981.702753 41.066793 3.860329 -0.796157 7.477979 -0.014937 0.009883 -0.057607 0.998179
1654519981.802524 41.166564 3.860303 -0.802913 7.474526 -0.018560 0.009142 -0.059591 0.998008
1654519981.902384 41.266424 3.862573 -0.805171 7.466705 -0.021108 0.008556 -0.061695 0.997835
1654519982.004015 41.368055 3.864594 -0.802862 7.463623 -0.021975 0.006939 -0.063606 0.997709
1654519982.103250 41.46729 3.864557 -0.798368 7.462011 -0.021648 0.006434 -0.064834 0.997641
1654519982.202299 41.566339 3.865824 -0.790579 7.4581 -0.019074 0.007971 -0.066150 0.997596
1654519982.303134 41.667174 3.866920 -0.776723 7.459924 -0.015404 0.008504 -0.067186 0.997585
1654519982.403653 41.767693 3.867563 -0.763657 7.459735 -0.011296 0.008038 -0.067483 0.997624
1654519982.503485 41.867525 3.866296 -0.751039 7.462948 -0.007505 0.008033 -0.067289 0.997673
1654519982.604091 41.968131 3.862322 -0.741743 7.467746 -0.002556 0.008576 -0.066908 0.997719
1654519982.702125 42.066165 3.859609 -0.732323 7.472581 0.001413 0.008462 -0.066200 0.997770
1654519982.803115 42.167155 3.858105 -0.725363 7.473029 0.003714 0.008469 -0.065289 0.997824
1654519982.903675 42.267715 3.851757 -0.725575 7.473706 0.003947 0.008782 -0.064537 0.997869
1654519983.001845 42.365885 3.848126 -0.727364 7.476206 0.002832 0.009414 -0.063469 0.997935
1654519983.103751 42.467791 3.841809 -0.735847 7.474024 0.000102 0.010039 -0.062307 0.998007
1654519983.203171 42.567211 3.836466 -0.744355 7.475775 -0.002538 0.010374 -0.061113 0.998074
1654519983.303187 42.667227 3.832332 -0.750157 7.470082 -0.006599 0.010618 -0.059303 0.998162
1654519983.403311 42.767351 3.828734 -0.759734 7.469318 -0.010224 0.010784 -0.057194 0.998253
1654519983.503720 42.86776 3.821395 -0.767964 7.468821 -0.015266 0.011516 -0.055080 0.998299
1654519983.602958 42.966998 3.816262 -0.769410 7.466476 -0.020303 0.012395 -0.053241 0.998298
1654519983.704751 43.068791 3.813703 -0.771251 7.463038 -0.021443 0.012800 -0.051690 0.998351
1654519983.804514 43.168554 3.810685 -0.766621 7.463126 -0.020239 0.012995 -0.049829 0.998468
1654519983.904208 43.268248 3.804704 -0.760004 7.467823 -0.018332 0.013105 -0.048804 0.998554
1654519984.005069 43.369109 3.798641 -0.749746 7.464976 -0.016608 0.013749 -0.048231 0.998603
1654519984.103180 43.46722 3.796577 -0.739044 7.468215 -0.013823 0.013422 -0.048497 0.998637
1654519984.204081 43.568121 3.791894 -0.725664 7.468122 -0.011032 0.012696 -0.049122 0.998651
1654519984.302173 43.666213 3.787894 -0.716955 7.468129 -0.007312 0.012301 -0.050400 0.998627
1654519984.402478 43.766518 3.786601 -0.706925 7.467296 -0.000542 0.011768 -0.052420 0.998556
1654519984.502925 43.866965 3.786543 -0.700749 7.466581 0.011230 0.007113 -0.054950 0.998401
1654519984.602622 43.966662 3.782407 -0.699335 7.46697 0.023289 0.001955 -0.057396 0.998078
1654519984.702824 44.066864 3.772853 -0.701540 7.467316 0.029830 0.000876 -0.060812 0.997703
1654519984.803303 44.167343 3.761445 -0.713016 7.467999 0.031304 0.003578 -0.065467 0.997357
1654519984.903211 44.267251 3.749722 -0.731146 7.468816 0.025784 0.008837 -0.071205 0.997089
1654519985.003325 44.367365 3.735177 -0.753362 7.462369 0.014231 0.015994 -0.078662 0.996671
1654519985.103052 44.467092 3.721043 -0.781650 7.459623 0.001054 0.021340 -0.088506 0.995846
1654519985.202474 44.566514 3.709982 -0.808187 7.450609 -0.014977 0.024438 -0.100581 0.994516
1654519985.303917 44.667957 3.700570 -0.839239 7.440981 -0.027919 0.023102 -0.114884 0.992718
1654519985.404433 44.768473 3.693116 -0.861641 7.428159 -0.037371 0.019477 -0.132311 0.990312
1654519985.503242 44.867282 3.693014 -0.879895 7.425454 -0.042065 0.016356 -0.151022 0.987499
1654519985.603785 44.967825 3.693360 -0.888464 7.420597 -0.044482 0.015130 -0.171605 0.984045
1654519985.702860 45.0669 3.700852 -0.888692 7.418988 -0.043679 0.012915 -0.193044 0.980132
1654519985.803239 45.167279 3.709758 -0.883699 7.418151 -0.041291 0.010204 -0.214358 0.975829
1654519985.903438 45.267478 3.716989 -0.869737 7.420787 -0.033285 0.007560 -0.235260 0.971333
1654519986.004950 45.36899 3.724544 -0.860672 7.419282 -0.016372 0.004213 -0.254156 0.967016
1654519986.104040 45.46808 3.731480 -0.843873 7.42862 0.000657 0.000783 -0.269994 0.962862
1654519986.202220 45.56626 3.738649 -0.828242 7.446993 0.013256 -0.000031 -0.282605 0.959145
1654519986.301991 45.666031 3.744238 -0.820708 7.463313 0.017014 0.001791 -0.291359 0.956461
1654519986.403681 45.767721 3.745145 -0.819070 7.470666 0.014117 0.005902 -0.296674 0.954856
1654519986.502767 45.866807 3.742019 -0.817861 7.481034 0.007623 0.009004 -0.298937 0.954200
1654519986.602358 45.966398 3.738956 -0.823137 7.486124 0.002191 0.011366 -0.298323 0.954395
1654519986.702308 46.066348 3.732381 -0.826651 7.488649 -0.005952 0.012604 -0.295094 0.955366
1654519986.802010 46.16605 3.725368 -0.833507 7.482503 -0.011352 0.012632 -0.290119 0.956840
1654519986.902808 46.266848 3.716793 -0.839594 7.481056 -0.014747 0.012984 -0.283989 0.958626
1654519987.004097 46.368137 3.711276 -0.845304 7.478672 -0.018098 0.015430 -0.276913 0.960601
1654519987.103054 46.467094 3.703158 -0.846115 7.471665 -0.021614 0.018379 -0.269903 0.962469
1654519987.203231 46.567271 3.696003 -0.844679 7.46175 -0.022476 0.020779 -0.263740 0.964108
1654519987.303365 46.667405 3.690098 -0.840508 7.457543 -0.021353 0.021269 -0.258098 0.965649
1654519987.403843 46.767883 3.689383 -0.834519 7.453977 -0.019657 0.021189 -0.253184 0.966986
1654519987.505680 46.86972 3.690020 -0.826559 7.449915 -0.017882 0.021164 -0.249341 0.968019
1654519987.601730 46.96577 3.696281 -0.814429 7.446449 -0.015813 0.020772 -0.245910 0.968941
1654519987.702011 47.066051 3.699977 -0.805568 7.440918 -0.011970 0.020177 -0.243347 0.969656
1654519987.804069 47.168109 3.706202 -0.798020 7.441229 -0.006535 0.018249 -0.241003 0.970331
1654519987.902992 47.267032 3.713593 -0.791275 7.438538 -0.001291 0.015076 -0.238846 0.970939
1654519988.005217 47.369257 3.724116 -0.788793 7.439945 0.002064 0.013287 -0.236327 0.971580
1654519988.102653 47.466693 3.731317 -0.788119 7.43649 0.003796 0.012121 -0.233605 0.972249
1654519988.204938 47.568978 3.737629 -0.787686 7.431819 0.006780 0.008977 -0.231427 0.972787
1654519988.303195 47.667235 3.741568 -0.788480 7.431207 0.008369 0.006411 -0.228755 0.973427
1654519988.401778 47.765818 3.747107 -0.794288 7.435248 0.007284 0.006124 -0.226436 0.973980
1654519988.501714 47.865754 3.746702 -0.802137 7.433879 0.003099 0.007308 -0.224477 0.974447
1654519988.602798 47.966838 3.745161 -0.807718 7.433593 -0.004595 0.009348 -0.223734 0.974595
1654519988.703420 48.06746 3.742618 -0.814248 7.430283 -0.012597 0.009609 -0.224269 0.974398
1654519988.803047 48.167087 3.738321 -0.818702 7.423812 -0.019234 0.007146 -0.225890 0.973937
1654519988.901984 48.266024 3.733872 -0.817429 7.424659 -0.024076 -0.002759 -0.228622 0.973214
1654519989.003142 48.367182 3.733388 -0.815481 7.427278 -0.028321 -0.010903 -0.231635 0.972329
1654519989.103835 48.467875 3.725724 -0.808530 7.43203 -0.031403 -0.014565 -0.234968 0.971387
1654519989.203205 48.567245 3.717103 -0.795987 7.444078 -0.034260 -0.010708 -0.238916 0.970377
1654519989.302982 48.667022 3.706201 -0.777644 7.455749 -0.034038 -0.002796 -0.243160 0.969385
1654519989.405075 48.769115 3.690425 -0.751317 7.474307 -0.030023 0.006955 -0.247882 0.968300
1654519989.504591 48.868631 3.678248 -0.724842 7.490412 -0.018879 0.017004 -0.252881 0.967164
1654519989.602559 48.966599 3.659288 -0.693298 7.527792 -0.006668 0.020563 -0.257549 0.966023
1654519989.702755 49.066795 3.644915 -0.660558 7.567165 0.000871 0.022352 -0.260962 0.965090
1654519989.802492 49.166532 3.632682 -0.636869 7.610082 0.008262 0.023262 -0.264066 0.964189
1654519989.901649 49.265689 3.623000 -0.616356 7.660481 0.014415 0.024866 -0.265819 0.963594
1654519990.002992 49.367032 3.613551 -0.605988 7.713803 0.019558 0.025598 -0.267076 0.963137
1654519990.103899 49.467939 3.607913 -0.600148 7.771548 0.020262 0.025356 -0.267290 0.963069
1654519990.203792 49.567832 3.597987 -0.598635 7.829668 0.016886 0.023859 -0.267173 0.963205
1654519990.302579 49.666619 3.591981 -0.602870 7.888526 0.008673 0.022320 -0.266732 0.963473
1654519990.402751 49.766791 3.585088 -0.610056 7.942376 -0.000672 0.021078 -0.266171 0.963695
1654519990.503002 49.867042 3.577876 -0.620227 7.993272 -0.008639 0.020096 -0.265916 0.963748
1654519990.603905 49.967945 3.572084 -0.632955 8.037894 -0.013800 0.020275 -0.266582 0.963500
1654519990.702037 50.066077 3.565168 -0.642299 8.08467 -0.018054 0.019815 -0.267771 0.963109
1654519990.802464 50.166504 3.563587 -0.644734 8.126357 -0.022313 0.020409 -0.269145 0.962625
1654519990.903869 50.267909 3.564139 -0.647086 8.161021 -0.025781 0.022069 -0.271090 0.961956
1654519991.004732 50.368772 3.563799 -0.646075 8.188422 -0.027959 0.022728 -0.273581 0.961174
1654519991.103438 50.467478 3.565520 -0.642089 8.205793 -0.026699 0.021063 -0.276360 0.960452
1654519991.203116 50.567156 3.569936 -0.634124 8.227229 -0.023765 0.018059 -0.279110 0.959795
1654519991.304164 50.668204 3.581889 -0.628498 8.239248 -0.020963 0.016271 -0.281303 0.959252
1654519991.402255 50.766295 3.586997 -0.617692 8.248986 -0.018015 0.015585 -0.283580 0.958653
1654519991.503482 50.867522 3.599800 -0.603071 8.251442 -0.012909 0.015389 -0.284669 0.958415
1654519991.602967 50.967007 3.611685 -0.590598 8.247791 -0.007497 0.013046 -0.285252 0.958334
1654519991.703151 51.067191 3.624112 -0.578594 8.242626 -0.002693 0.010211 -0.285238 0.958399
1654519991.803172 51.167212 3.626177 -0.568614 8.235844 0.002022 0.007637 -0.284597 0.958615
1654519991.903088 51.267128 3.635320 -0.560318 8.230673 0.005868 0.004702 -0.283373 0.958980
1654519992.003314 51.367354 3.639373 -0.551284 8.225382 0.007051 0.002507 -0.281938 0.959403
1654519992.102708 51.466748 3.642455 -0.545749 8.220917 0.005607 0.003130 -0.280237 0.959909
1654519992.202245 51.566285 3.638889 -0.546104 8.216448 0.004890 0.003905 -0.278558 0.960399
1654519992.301573 51.665613 3.637282 -0.539880 8.213804 0.003362 0.006025 -0.276588 0.960964
1654519992.401932 51.765972 3.627672 -0.539218 8.215059 0.001765 0.007357 -0.274296 0.961615
1654519992.502171 51.866211 3.619638 -0.541441 8.211806 -0.001244 0.009669 -0.272883 0.961998
1654519992.602734 51.966774 3.607938 -0.542026 8.208058 -0.003840 0.011921 -0.272275 0.962138
1654519992.702909 52.066949 3.595751 -0.539352 8.210457 -0.005486 0.015711 -0.271643 0.962254
1654519992.802189 52.166229 3.581340 -0.539702 8.212566 -0.006834 0.020086 -0.271614 0.962172
1654519992.903017 52.267057 3.574896 -0.538500 8.21111 -0.008731 0.024800 -0.271705 0.962021
1654519993.004990 52.36903 3.567555 -0.540572 8.206908 -0.008777 0.027674 -0.272056 0.961843
1654519993.102461 52.466501 3.561748 -0.541469 8.206454 -0.009094 0.029017 -0.272473 0.961683
1654519993.202064 52.566104 3.562604 -0.542910 8.203276 -0.008147 0.029503 -0.272869 0.961564
1654519993.302284 52.666324 3.562202 -0.544726 8.201214 -0.007885 0.027927 -0.272993 0.961578
1654519993.403110 52.76715 3.567172 -0.549637 8.197169 -0.008955 0.023717 -0.273301 0.961595
1654519993.503403 52.867443 3.573051 -0.552194 8.194358 -0.009712 0.017919 -0.273527 0.961648
1654519993.603088 52.967128 3.582869 -0.555990 8.192065 -0.009091 0.015445 -0.273505 0.961704
1654519993.703292 53.067332 3.592811 -0.553806 8.192675 -0.008361 0.013114 -0.273506 0.961744
1654519993.804179 53.168219 3.602891 -0.556344 8.19678 -0.009224 0.009595 -0.273421 0.961803
1654519993.903449 53.267489 3.606925 -0.553949 8.196571 -0.010231 0.006395 -0.273649 0.961754
1654519994.004478 53.368518 3.615127 -0.551636 8.198313 -0.008091 0.006270 -0.273706 0.961759
1654519994.103783 53.467823 3.619165 -0.544611 8.202372 -0.005924 0.007062 -0.273677 0.961777
1654519994.204140 53.56818 3.622405 -0.539047 8.204916 -0.002926 0.007959 -0.273634 0.961797
1654519994.303377 53.667417 3.625004 -0.533748 8.206275 -0.000532 0.007278 -0.273667 0.961797
1654519994.402939 53.766979 3.625006 -0.531287 8.20541 0.002950 0.003164 -0.273673 0.961813
1654519994.502784 53.866824 3.621425 -0.529680 8.207675 0.005712 -0.003728 -0.273741 0.961779
1654519994.603112 53.967152 3.617628 -0.529950 8.210891 0.007287 -0.008145 -0.273159 0.961907
1654519994.703065 54.067105 3.612218 -0.529963 8.222206 0.007108 -0.005771 -0.271366 0.962433
1654519994.802815 54.166855 3.607658 -0.532635 8.234714 0.001424 0.005597 -0.268060 0.963385
1654519994.904026 54.268066 3.589046 -0.533542 8.237868 -0.004051 0.017928 -0.263609 0.964454
1654519995.003052 54.367092 3.572929 -0.536484 8.2396 -0.008171 0.026727 -0.256728 0.966080
1654519995.101990 54.46603 3.557908 -0.540978 8.236142 -0.010713 0.029781 -0.248442 0.968130
1654519995.202615 54.566655 3.548805 -0.545892 8.23818 -0.012545 0.031144 -0.237588 0.970786
1654519995.300492 54.664532 3.542336 -0.551538 8.236021 -0.012359 0.032155 -0.224687 0.973822
1654519995.403095 54.767135 3.535667 -0.550395 8.237817 -0.012155 0.032313 -0.209675 0.977162
1654519995.502645 54.866685 3.537077 -0.551585 8.233642 -0.010009 0.030890 -0.192082 0.980841
1654519995.601659 54.965699 3.542890 -0.549836 8.23392 -0.008436 0.028157 -0.173132 0.984460
1654519995.703738 55.067778 3.552766 -0.549278 8.231297 -0.005824 0.024694 -0.153113 0.987883
1654519995.802740 55.16678 3.552884 -0.548303 8.230096 -0.003555 0.021773 -0.132998 0.990871
1654519995.903995 55.268035 3.555346 -0.546926 8.228812 -0.000420 0.020107 -0.113547 0.993329
1654519996.004761 55.368801 3.563547 -0.546833 8.230702 0.001750 0.017385 -0.095794 0.995248
1654519996.103398 55.467438 3.564871 -0.546167 8.233407 0.001354 0.015489 -0.079514 0.996713
1654519996.204184 55.568224 3.565135 -0.551905 8.230498 -0.000717 0.015484 -0.065749 0.997716
1654519996.304073 55.668113 3.561697 -0.552107 8.230707 -0.002289 0.015816 -0.055412 0.998336
1654519996.403950 55.76799 3.564018 -0.553478 8.233158 -0.002445 0.014661 -0.048503 0.998712
1654519996.505668 55.869708 3.566682 -0.554263 8.233937 -0.002922 0.012794 -0.044134 0.998939
1654519996.603940 55.96798 3.565565 -0.556613 8.233262 -0.003775 0.012438 -0.043387 0.998974
1654519996.704102 56.068142 3.564067 -0.560339 8.234548 -0.004844 0.013785 -0.045207 0.998871
1654519996.804065 56.168105 3.563021 -0.557704 8.234214 -0.005082 0.015362 -0.050050 0.998616
1654519996.903230 56.26727 3.564453 -0.556697 8.236219 -0.003854 0.015853 -0.056661 0.998260
1654519997.004613 56.368653 3.566441 -0.555216 8.235894 -0.003625 0.015460 -0.064374 0.997800
1654519997.103300 56.46734 3.572733 -0.549366 8.236559 -0.003462 0.015017 -0.072421 0.997255
1654519997.203417 56.567457 3.576566 -0.543173 8.237157 -0.002428 0.014342 -0.079833 0.996702
1654519997.302417 56.666457 3.581815 -0.536858 8.238294 -0.001427 0.013477 -0.086074 0.996197
1654519997.402410 56.76645 3.588245 -0.532105 8.238645 -0.000954 0.012091 -0.091184 0.995760
1654519997.502645 56.866685 3.590219 -0.533010 8.239542 0.001623 0.009764 -0.094326 0.995492
1654519997.602336 56.966376 3.594084 -0.535674 8.238857 0.001743 0.008973 -0.095460 0.995391
1654519997.702808 57.066848 3.594815 -0.534835 8.239383 0.002435 0.008883 -0.095442 0.995392
1654519997.804059 57.168099 3.594399 -0.533943 8.242143 0.002685 0.009818 -0.094400 0.995482
1654519997.904284 57.268324 3.592773 -0.537928 8.245333 0.001339 0.010812 -0.092749 0.995630
1654519998.004393 57.368433 3.584118 -0.545095 8.243923 -0.000912 0.012225 -0.090331 0.995836
1654519998.105760 57.4698 3.578273 -0.550579 8.241814 -0.002011 0.013469 -0.087413 0.996079
1654519998.204090 57.56813 3.571233 -0.555136 8.241388 -0.001723 0.013053 -0.085684 0.996235
1654519998.305120 57.66916 3.566509 -0.564613 8.240932 -0.001550 0.010999 -0.083128 0.996477
1654519998.405190 57.76923 3.559224 -0.570436 8.238904 -0.001578 0.011211 -0.080476 0.996692
1654519998.505209 57.869249 3.545619 -0.574800 8.242314 -0.003291 0.014785 -0.078204 0.996822
1654519998.604210 57.96825 3.541647 -0.579091 8.245821 -0.007264 0.021602 -0.075740 0.996867
1654519998.703193 58.067233 3.533503 -0.583521 8.239752 -0.012492 0.027843 -0.074215 0.996775
1654519998.804342 58.168382 3.530948 -0.584930 8.232546 -0.013509 0.030984 -0.073094 0.996752
1654519998.903575 58.267615 3.530618 -0.584194 8.228914 -0.012186 0.028189 -0.071963 0.996934
1654519999.004287 58.368327 3.532878 -0.584375 8.229741 -0.011232 0.023265 -0.070887 0.997150
1654519999.103254 58.467294 3.534140 -0.586532 8.234457 -0.010066 0.020095 -0.070760 0.997240
1654519999.204484 58.568524 3.537757 -0.582223 8.239528 -0.010107 0.018188 -0.072141 0.997177
1654519999.304097 58.668137 3.537890 -0.578325 8.24936 -0.007762 0.015369 -0.076109 0.996951
1654519999.405181 58.769221 3.545151 -0.570874 8.265012 -0.006187 0.012975 -0.082074 0.996523
1654519999.505672 58.869712 3.549179 -0.559582 8.289565 -0.003810 0.010717 -0.090999 0.995786
1654519999.605560 58.9696 3.552219 -0.553398 8.31535 -0.002483 0.009547 -0.102513 0.994683
1654519999.705071 59.069111 3.549742 -0.541652 8.350183 -0.001973 0.008056 -0.115840 0.993233
1654519999.803724 59.167764 3.551560 -0.535024 8.39143 0.001171 0.006683 -0.131881 0.991242
1654519999.905625 59.269665 3.550323 -0.528774 8.439728 0.004721 0.006320 -0.149475 0.988734
1654520000.004761 59.368801 3.545718 -0.520551 8.488114 0.006851 0.006691 -0.167086 0.985896
1654520000.105196 59.469236 3.543579 -0.519555 8.534581 0.009295 0.008242 -0.183911 0.982864
1654520000.204203 59.568243 3.542488 -0.520742 8.583972 0.010847 0.011437 -0.199030 0.979867
1654520000.304983 59.669023 3.542092 -0.521890 8.627659 0.011176 0.015408 -0.211974 0.977090
1654520000.403689 59.767729 3.543797 -0.525790 8.670424 0.009670 0.019002 -0.222331 0.974738
1654520000.502813 59.866853 3.537741 -0.536002 8.708382 0.006134 0.020309 -0.229513 0.973074
1654520000.603432 59.967472 3.529100 -0.543412 8.735424 0.003209 0.020364 -0.233330 0.972179
1654520000.702108 60.066148 3.523511 -0.559358 8.75702 0.001239 0.019364 -0.234068 0.972027
1654520000.802921 60.166961 3.523432 -0.570098 8.7768 -0.002008 0.020218 -0.232382 0.972412
1654520000.902861 60.266901 3.520948 -0.585576 8.786627 -0.005655 0.022416 -0.228862 0.973184
1654520001.003096 60.367136 3.518597 -0.601723 8.789067 -0.011076 0.023845 -0.223445 0.974362
1654520001.103998 60.468038 3.514463 -0.619151 8.780333 -0.015432 0.023344 -0.217341 0.975695
1654520001.204018 60.568058 3.511361 -0.627511 8.767887 -0.018218 0.021231 -0.210855 0.977117
1654520001.303880 60.66792 3.507377 -0.633666 8.752326 -0.019441 0.017400 -0.203780 0.978669
1654520001.404431 60.768471 3.513387 -0.641081 8.737389 -0.020992 0.016861 -0.196448 0.980144
1654520001.503807 60.867847 3.511413 -0.641261 8.721734 -0.021654 0.017214 -0.189994 0.981395
1654520001.604750 60.96879 3.512445 -0.638215 8.705148 -0.019321 0.018143 -0.184504 0.982474
1654520001.704062 61.068102 3.512603 -0.632933 8.695122 -0.015679 0.016981 -0.180785 0.983251
1654520001.804488 61.168528 3.519978 -0.626730 8.686659 -0.012440 0.014727 -0.177797 0.983878
1654520001.902438 61.266478 3.526289 -0.618435 8.67997 -0.009459 0.012774 -0.176060 0.984251
1654520002.003051 61.367091 3.530099 -0.606627 8.680857 -0.006880 0.011640 -0.175892 0.984317
1654520002.103057 61.467097 3.531078 -0.599532 8.681345 -0.003576 0.010516 -0.176760 0.984191
1654520002.202398 61.566438 3.529942 -0.593336 8.685189 0.000777 0.009314 -0.178529 0.983890
1654520002.302546 61.666586 3.530513 -0.586858 8.691667 0.004126 0.009143 -0.180404 0.983541
1654520002.402214 61.766254 3.530810 -0.581387 8.697184 0.006226 0.010678 -0.182446 0.983138
1654520002.502479 61.866519 3.525335 -0.581146 8.702393 0.007532 0.012877 -0.184619 0.982697
1654520002.602069 61.966109 3.524537 -0.582674 8.705025 0.007730 0.014866 -0.186701 0.982274
1654520002.701886 62.065926 3.520243 -0.588591 8.705659 0.007409 0.015474 -0.188628 0.981899
1654520002.801406 62.165446 3.517032 -0.599209 8.707732 0.005734 0.015792 -0.189797 0.981680
1654520002.902445 62.266485 3.511137 -0.613051 8.705338 0.002721 0.015637 -0.191191 0.981425
1654520003.001672 62.365712 3.506115 -0.626584 8.704649 -0.001956 0.017030 -0.192215 0.981203
1654520003.102935 62.466975 3.504911 -0.636148 8.703241 -0.007700 0.018995 -0.193029 0.980979
1654520003.202110 62.56615 3.501158 -0.646247 8.700876 -0.014153 0.020356 -0.193725 0.980743
1654520003.302540 62.66658 3.501024 -0.659989 8.692796 -0.018716 0.020215 -0.194396 0.980536
1654520003.402115 62.766155 3.498840 -0.669743 8.689859 -0.022603 0.020030 -0.194567 0.980424
1654520003.502745 62.866785 3.499210 -0.673984 8.686769 -0.024114 0.020148 -0.194595 0.980380
1654520003.601842 62.965882 3.501342 -0.675948 8.685881 -0.024782 0.019086 -0.194191 0.980465
1654520003.702515 63.066555 3.500260 -0.670499 8.687021 -0.024949 0.016997 -0.193513 0.980633
1654520003.802569 63.166609 3.506493 -0.663797 8.685009 -0.024424 0.015595 -0.192742 0.980821
1654520003.901559 63.265599 3.513120 -0.649368 8.685395 -0.021720 0.015460 -0.191560 0.981119
1654520004.002851 63.366891 3.518614 -0.627273 8.680807 -0.016903 0.014413 -0.190545 0.981427
1654520004.102111 63.466151 3.523766 -0.615172 8.675426 -0.006260 0.007744 -0.189339 0.981861
1654520004.202059 63.566099 3.524156 -0.595287 8.67878 0.003006 -0.005438 -0.187734 0.982200
1654520004.302050 63.66609 3.524003 -0.578209 8.692475 0.010517 -0.014291 -0.185236 0.982534
1654520004.401850 63.76589 3.520592 -0.568502 8.712895 0.013760 -0.015635 -0.181800 0.983115
1654520004.502784 63.866824 3.511266 -0.554532 8.729502 0.012415 -0.009383 -0.176582 0.984163
1654520004.602833 63.966873 3.496342 -0.553175 8.750582 0.013132 0.001494 -0.170136 0.985332
1654520004.702100 64.06614 3.476163 -0.547491 8.777914 0.010769 0.014727 -0.162010 0.986620
1654520004.802417 64.166457 3.453450 -0.546992 8.801719 0.007740 0.026702 -0.151806 0.988019
1654520004.902781 64.266821 3.433978 -0.548613 8.826731 0.005431 0.035821 -0.139630 0.989541
1654520005.003760 64.3678 3.416057 -0.552203 8.84828 0.002939 0.042201 -0.125945 0.991135
1654520005.102385 64.466425 3.395464 -0.559976 8.866993 -0.000549 0.045514 -0.111506 0.992721
1654520005.202401 64.566441 3.382902 -0.575359 8.880163 -0.004523 0.046072 -0.096282 0.994277
1654520005.303202 64.667242 3.371996 -0.585123 8.884982 -0.008452 0.047030 -0.080576 0.995602
1654520005.402066 64.766106 3.364433 -0.599220 8.883623 -0.009883 0.047570 -0.067399 0.996542
1654520005.503954 64.867994 3.363943 -0.609513 8.879173 -0.013142 0.043930 -0.055628 0.997398
1654520005.601550 64.96559 3.369669 -0.614308 8.868445 -0.016596 0.036528 -0.046131 0.998129
1654520005.702514 65.066554 3.373570 -0.621384 8.85642 -0.018393 0.027388 -0.039799 0.998663
1654520005.802937 65.166977 3.386404 -0.627019 8.84439 -0.017590 0.020290 -0.036809 0.998961
1654520005.903009 65.267049 3.393557 -0.629812 8.836648 -0.016435 0.015780 -0.036544 0.999072
1654520006.002128 65.366168 3.402447 -0.622158 8.829794 -0.016195 0.014375 -0.038907 0.999008
1654520006.103095 65.467135 3.413951 -0.618461 8.823744 -0.014370 0.013517 -0.043976 0.998838
1654520006.204048 65.568088 3.428700 -0.607991 8.82534 -0.012737 0.012637 -0.050117 0.998582
1654520006.302132 65.666172 3.437071 -0.597467 8.824525 -0.010211 0.011853 -0.056808 0.998263
1654520006.401649 65.765689 3.447127 -0.588566 8.825981 -0.004955 0.011327 -0.063215 0.997923
1654520006.502476 65.866516 3.456354 -0.577652 8.830491 -0.001390 0.010172 -0.068673 0.997586
1654520006.603152 65.967192 3.462627 -0.568733 8.831798 0.001403 0.008920 -0.073179 0.997278
1654520006.702151 66.066191 3.467563 -0.566129 8.831923 0.005770 0.007522 -0.076116 0.997054
1654520006.803979 66.168019 3.472293 -0.557406 8.838121 0.007345 0.005952 -0.077517 0.996946
1654520006.904211 66.268251 3.471860 -0.558125 8.838502 0.008777 0.005140 -0.078231 0.996883
1654520007.003977 66.368017 3.466740 -0.559610 8.842568 0.008144 0.005996 -0.078529 0.996861
1654520007.103330 66.46737 3.457602 -0.562440 8.842815 0.006363 0.007749 -0.078684 0.996849
1654520007.203314 66.567354 3.448613 -0.572650 8.847039 0.004707 0.009802 -0.078765 0.996834
1654520007.302750 66.66679 3.438718 -0.583571 8.847186 0.001761 0.011717 -0.078904 0.996812
1654520007.402959 66.766999 3.432659 -0.597407 8.849349 -0.002239 0.014568 -0.078866 0.996776
1654520007.503249 66.867289 3.422545 -0.611589 8.845229 -0.006446 0.015759 -0.078527 0.996767
1654520007.601997 66.966037 3.414453 -0.621976 8.846921 -0.010111 0.018354 -0.078168 0.996720
1654520007.702610 67.06665 3.403438 -0.632002 8.850697 -0.014343 0.021734 -0.078230 0.996595
1654520007.804550 67.16859 3.394971 -0.643489 8.851682 -0.017370 0.025201 -0.077903 0.996491
1654520007.901801 67.265841 3.385967 -0.647158 8.856891 -0.019614 0.028054 -0.077442 0.996409
1654520008.001743 67.365783 3.381543 -0.654019 8.861438 -0.021386 0.031427 -0.076826 0.996320
1654520008.102557 67.466597 3.383595 -0.656232 8.865782 -0.026956 0.038217 -0.075892 0.996019
1654520008.202102 67.566142 3.386803 -0.658727 8.862608 -0.035051 0.046638 -0.075645 0.995427
1654520008.301044 67.665084 3.398960 -0.657740 8.857263 -0.041556 0.051708 -0.076697 0.994845
1654520008.401209 67.765249 3.414298 -0.647603 8.850847 -0.045771 0.051866 -0.079435 0.994437
1654520008.501467 67.865507 3.436328 -0.630791 8.841921 -0.045395 0.049413 -0.084294 0.994179
1654520008.601255 67.965295 3.467571 -0.606874 8.834594 -0.041465 0.041821 -0.091853 0.994030
1654520008.701082 68.065122 3.499905 -0.579226 8.830597 -0.035445 0.028498 -0.101326 0.993813
1654520008.802186 68.166226 3.532402 -0.545051 8.822668 -0.026926 0.009572 -0.112872 0.993198
1654520008.902105 68.266145 3.569621 -0.510988 8.81485 -0.009302 -0.009141 -0.124510 0.992133
1654520009.000543 68.364583 3.605106 -0.470018 8.817548 0.012089 -0.022779 -0.136556 0.990297
1654520009.100776 68.464816 3.634412 -0.429334 8.829804 0.029413 -0.027534 -0.148824 0.988043
1654520009.199646 68.563686 3.655940 -0.397478 8.84741 0.039630 -0.026771 -0.160205 0.985925
1654520009.299709 68.663749 3.663449 -0.378261 8.861362 0.045307 -0.023827 -0.170368 0.984050
1654520009.399605 68.763645 3.664686 -0.367745 8.87536 0.045238 -0.017348 -0.178309 0.982781
1654520009.499934 68.863974 3.658086 -0.366138 8.888528 0.040465 -0.008011 -0.184816 0.981907
1654520009.600773 68.964813 3.644811 -0.371406 8.897653 0.031078 0.001602 -0.189271 0.981432
1654520009.700758 69.064798 3.629395 -0.392839 8.903932 0.020341 0.012403 -0.191272 0.981248
1654520009.800456 69.164496 3.613812 -0.412734 8.906966 0.006485 0.022729 -0.190687 0.981366
1654520009.901102 69.265142 3.588301 -0.440420 8.907277 -0.011296 0.031422 -0.188934 0.981422
1654520010.001288 69.365328 3.566180 -0.462783 8.901537 -0.030394 0.036410 -0.185939 0.981416
1654520010.101450 69.46549 3.551172 -0.485059 8.890606 -0.046514 0.038361 -0.183170 0.981231
1654520010.201358 69.565398 3.537210 -0.502018 8.878404 -0.059237 0.038681 -0.180542 0.981019
1654520010.301686 69.665726 3.528704 -0.504438 8.862639 -0.065688 0.037454 -0.178694 0.980995
1654520010.401150 69.76519 3.529197 -0.496992 8.850936 -0.063330 0.035819 -0.177326 0.981459
1654520010.501662 69.865702 3.532321 -0.476038 8.840481 -0.056649 0.033167 -0.176398 0.982128
1654520010.599548 69.963588 3.540886 -0.452022 8.833898 -0.046986 0.029496 -0.176158 0.982797
1654520010.700536 70.064576 3.556916 -0.421268 8.825513 -0.032516 0.025705 -0.175755 0.983561
1654520010.800963 70.165003 3.573494 -0.386041 8.825808 -0.014456 0.021560 -0.176084 0.984033
1654520010.901245 70.265285 3.594204 -0.355410 8.830384 0.003107 0.017385 -0.175948 0.984241
1654520011.001447 70.365487 3.613477 -0.326605 8.837871 0.017816 0.012254 -0.175552 0.984233
1654520011.101319 70.465359 3.630586 -0.300356 8.845786 0.029200 0.008710 -0.174040 0.984267
1654520011.201608 70.565648 3.642030 -0.281535 8.862574 0.034771 0.005487 -0.172139 0.984444
1654520011.302130 70.66617 3.656131 -0.273084 8.872191 0.033860 0.003118 -0.169737 0.984903
1654520011.401789 70.765829 3.665859 -0.271653 8.87549 0.031756 0.001177 -0.166798 0.985479
1654520011.502153 70.866193 3.670881 -0.277640 8.884424 0.028354 0.001764 -0.163118 0.986198
1654520011.600851 70.964891 3.665954 -0.295801 8.895714 0.021806 0.002782 -0.159635 0.986931
1654520011.701056 71.065096 3.658171 -0.314641 8.899877 0.012841 0.003411 -0.156480 0.987592
1654520011.801959 71.165999 3.650096 -0.337421 8.902365 0.001155 0.005439 -0.153777 0.988090
1654520011.901310 71.26535 3.638634 -0.355313 8.901862 -0.011460 0.009161 -0.151275 0.988383
1654520012.001493 71.365533 3.626725 -0.371897 8.898966 -0.022943 0.014386 -0.149706 0.988360
1654520012.102113 71.466153 3.611662 -0.387880 8.890833 -0.030533 0.018757 -0.148991 0.988189
1654520012.201342 71.565382 3.598870 -0.398937 8.888123 -0.035688 0.023875 -0.149303 0.987859
1654520012.301141 71.665181 3.584776 -0.404539 8.880224 -0.039209 0.025790 -0.150534 0.987490
1654520012.401255 71.765295 3.576791 -0.404479 8.871166 -0.038283 0.025770 -0.152142 0.987281
1654520012.501886 71.865926 3.574652 -0.396106 8.865876 -0.033772 0.023999 -0.154736 0.987087
1654520012.602214 71.966254 3.570990 -0.381565 8.863571 -0.026959 0.022921 -0.157790 0.986838
1654520012.701077 72.065117 3.571170 -0.367374 8.862208 -0.020316 0.022316 -0.161251 0.986452
1654520012.801467 72.165507 3.576127 -0.354127 8.868954 -0.016387 0.023533 -0.164205 0.986009
1654520012.901671 72.265711 3.585514 -0.343955 8.875693 -0.016064 0.031169 -0.165703 0.985552
1654520013.000963 72.365003 3.597875 -0.331758 8.874817 -0.018999 0.040143 -0.166672 0.985012
1654520013.100838 72.464878 3.607223 -0.317085 8.871378 -0.022662 0.044071 -0.166632 0.984773
1654520013.200732 72.564772 3.623751 -0.301455 8.859565 -0.026009 0.044875 -0.164655 0.984987
1654520013.300809 72.664849 3.644751 -0.283627 8.840936 -0.027341 0.041440 -0.160354 0.985810
1654520013.400305 72.764345 3.674551 -0.264654 8.817783 -0.026894 0.032797 -0.153007 0.987314
1654520013.500850 72.86489 3.704132 -0.244157 8.789704 -0.024571 0.019867 -0.142105 0.989347
1654520013.601614 72.965654 3.740923 -0.214644 8.762255 -0.024556 0.006909 -0.128065 0.991438
1654520013.701674 73.065714 3.771150 -0.191044 8.729262 -0.025645 -0.006045 -0.110864 0.993486
1654520013.802595 73.166635 3.798380 -0.157676 8.687345 -0.030014 -0.015817 -0.090380 0.995329
1654520013.902224 73.266264 3.817145 -0.121892 8.637231 -0.030683 -0.020009 -0.069373 0.996918
1654520014.003027 73.367067 3.825867 -0.077335 8.582315 -0.026427 -0.018645 -0.046710 0.998385
1654520014.102003 73.466043 3.825762 -0.026345 8.527851 -0.020444 -0.013641 -0.025025 0.999385
1654520014.202186 73.566226 3.823127 0.020154 8.478019 -0.012478 -0.008103 -0.004524 0.999879
1654520014.302936 73.666976 3.812102 0.069967 8.424474 -0.007495 -0.001446 0.013951 0.999874
1654520014.402725 73.766765 3.801468 0.116893 8.373686 0.000157 0.007412 0.030255 0.999515
1654520014.503068 73.867108 3.790035 0.160993 8.332511 0.007268 0.015528 0.043240 0.998918
1654520014.602995 73.967035 3.776170 0.203706 8.302691 0.011016 0.022198 0.052424 0.998317
1654520014.703648 74.067688 3.766141 0.242882 8.272769 0.013439 0.025526 0.057423 0.997933
1654520014.802657 74.166697 3.762277 0.275011 8.252326 0.014339 0.026716 0.058895 0.997804
1654520014.902722 74.266762 3.757980 0.303879 8.235567 0.014342 0.027482 0.057308 0.997875
1654520015.002264 74.366304 3.757854 0.331616 8.220814 0.014724 0.027635 0.052660 0.998121
1654520015.102322 74.466362 3.759918 0.354802 8.217823 0.015262 0.027309 0.046391 0.998433
1654520015.201821 74.565861 3.772640 0.371493 8.214614 0.013695 0.027246 0.038820 0.998781
1654520015.302055 74.666095 3.783802 0.387764 8.211254 0.012349 0.026808 0.030470 0.999100
1654520015.401776 74.765816 3.800691 0.401788 8.215213 0.012183 0.024914 0.021731 0.999379
1654520015.501897 74.865937 3.816473 0.414193 8.224989 0.009881 0.019811 0.013943 0.999658
1654520015.601702 74.965742 3.834157 0.422370 8.229852 0.004406 0.014015 0.006817 0.999869
1654520015.701839 75.065879 3.850583 0.426227 8.241919 -0.000488 0.007711 -0.000595 0.999970
1654520015.802815 75.166855 3.856831 0.431375 8.247583 -0.006021 0.002561 -0.006166 0.999960
1654520015.901742 75.265782 3.870310 0.436321 8.252597 -0.011369 0.000079 -0.010906 0.999876
1654520016.002150 75.36619 3.879755 0.444812 8.254768 -0.016263 -0.000251 -0.014410 0.999764
1654520016.102981 75.467021 3.883552 0.455949 8.248266 -0.016593 0.001662 -0.017004 0.999716
1654520016.202139 75.566179 3.883707 0.473730 8.24795 -0.012978 0.003619 -0.019886 0.999711
1654520016.301608 75.665648 3.886072 0.493436 8.246701 -0.006891 0.003594 -0.021326 0.999742
1654520016.401378 75.765418 3.885683 0.506476 8.247697 -0.000210 0.004205 -0.021881 0.999752
1654520016.501509 75.865549 3.885261 0.522043 8.2438 0.007019 0.006556 -0.021935 0.999713
1654520016.601609 75.965649 3.882519 0.529893 8.245881 0.015029 0.008805 -0.020804 0.999632
1654520016.701785 76.065825 3.875880 0.534467 8.250032 0.019528 0.010515 -0.019045 0.999573
1654520016.802469 76.166509 3.871646 0.533939 8.254741 0.018919 0.012756 -0.017138 0.999593
1654520016.902017 76.266057 3.860065 0.526829 8.258495 0.016287 0.013121 -0.014269 0.999679
1654520017.002836 76.366876 3.853597 0.517007 8.258983 0.013665 0.014444 -0.011360 0.999738
1654520017.102311 76.466351 3.843905 0.505852 8.265437 0.009597 0.017695 -0.008385 0.999762
1654520017.202635 76.566675 3.838304 0.492837 8.268571 0.001749 0.021439 -0.005488 0.999754
1654520017.303072 76.667112 3.833389 0.481160 8.266946 -0.005143 0.023928 -0.002808 0.999697
1654520017.401055 76.765095 3.830248 0.468117 8.266138 -0.009491 0.024237 -0.001000 0.999661
1654520017.500832 76.864872 3.830114 0.456607 8.266055 -0.012398 0.024338 0.000582 0.999627
1654520017.600866 76.964906 3.830191 0.447073 8.268462 -0.014677 0.023660 0.001742 0.999611
1654520017.700593 77.064633 3.831094 0.438379 8.266093 -0.016468 0.021548 0.002302 0.999630
1654520017.802140 77.16618 3.833263 0.434666 8.266556 -0.017042 0.019143 0.002297 0.999669
1654520017.900215 77.264255 3.835926 0.433333 8.262369 -0.017206 0.017203 0.002335 0.999701
1654520018.001039 77.365079 3.841176 0.434937 8.259672 -0.015720 0.016009 0.002250 0.999746
1654520018.101981 77.466021 3.847535 0.441242 8.260557 -0.013408 0.014804 0.001900 0.999799
1654520018.201302 77.565342 3.848816 0.447155 8.262679 -0.011446 0.014401 0.001605 0.999829
1654520018.301629 77.665669 3.852027 0.455844 8.260714 -0.011129 0.014360 0.001277 0.999834
1654520018.402212 77.766252 3.856768 0.463313 8.256336 -0.007838 0.012646 0.001304 0.999888
1654520018.502385 77.866425 3.857367 0.470612 8.254151 -0.001829 0.009901 0.001625 0.999948
1654520018.602136 77.966176 3.858414 0.482125 8.248751 0.004529 0.007336 0.002101 0.999961
1654520018.702506 78.066546 3.855572 0.485026 8.250245 0.010319 0.005793 0.002512 0.999927
1654520018.803596 78.167636 3.851977 0.492986 8.245529 0.015325 0.003711 0.003739 0.999869
1654520018.902580 78.26662 3.846789 0.488916 8.245968 0.024411 -0.001575 0.004775 0.999689
1654520019.002919 78.366959 3.836638 0.480587 8.25159 0.030615 -0.007781 0.006256 0.999481
1654520019.103213 78.467253 3.822208 0.466965 8.263755 0.030649 -0.010746 0.007310 0.999446
1654520019.201937 78.565977 3.801684 0.445574 8.290781 0.021842 -0.013024 0.008820 0.999638
1654520019.302723 78.666763 3.775710 0.419063 8.309664 0.005457 -0.011762 0.009839 0.999868
1654520019.402192 78.766232 3.745864 0.395123 8.328929 -0.010295 -0.007311 0.010950 0.999860
1654520019.502399 78.866439 3.712451 0.376437 8.350165 -0.024353 0.002779 0.011751 0.999631
1654520019.602692 78.966732 3.676243 0.359759 8.375023 -0.034577 0.018165 0.011850 0.999167
1654520019.702779 79.066819 3.644409 0.350802 8.404322 -0.038467 0.033014 0.011561 0.998647
1654520019.804090 79.16813 3.616551 0.349966 8.435939 -0.035074 0.043706 0.010777 0.998370
1654520019.902821 79.266861 3.598661 0.349252 8.475421 -0.028022 0.050841 0.010566 0.998258
1654520020.002913 79.366953 3.588288 0.354100 8.516295 -0.018542 0.055048 0.009427 0.998267
1654520020.102591 79.466631 3.584040 0.364639 8.556358 -0.008156 0.056683 0.008240 0.998325
1654520020.202546 79.566586 3.589958 0.379685 8.598787 0.000756 0.053011 0.007478 0.998566
1654520020.302085 79.666125 3.599455 0.382575 8.639083 0.008181 0.043505 0.006951 0.998996
1654520020.401980 79.76602 3.611456 0.392609 8.667202 0.013866 0.030873 0.007315 0.999400
1654520020.501441 79.865481 3.629350 0.396449 8.696818 0.019037 0.017346 0.007312 0.999642
1654520020.601481 79.965521 3.640740 0.391662 8.721624 0.020967 0.007018 0.007768 0.999725
1654520020.700068 80.064108 3.650829 0.387904 8.737219 0.017166 0.002522 0.008313 0.999815
1654520020.801199 80.165239 3.660558 0.379986 8.74785 0.013187 0.001064 0.008485 0.999876
1654520020.901531 80.265571 3.664363 0.365428 8.752067 0.007888 0.001586 0.008435 0.999932
1654520021.002153 80.366193 3.666768 0.350547 8.749708 0.003390 0.003731 0.007912 0.999956
1654520021.101168 80.465208 3.665397 0.341328 8.740147 -0.001182 0.005479 0.007211 0.999958
1654520021.201554 80.565594 3.664731 0.328027 8.730253 -0.004514 0.006423 0.006049 0.999951
1654520021.302028 80.666068 3.662963 0.314668 8.716582 -0.008618 0.007314 0.004961 0.999924
1654520021.402116 80.766156 3.656288 0.304794 8.704846 -0.011336 0.008299 0.003120 0.999896
1654520021.502064 80.866104 3.648284 0.296512 8.69374 -0.013199 0.009281 0.001038 0.999869
1654520021.600705 80.964745 3.642113 0.292546 8.684321 -0.013182 0.010434 -0.001372 0.999858
1654520021.700493 81.064533 3.633106 0.292498 8.680372 -0.012880 0.012723 -0.003404 0.999830
1654520021.801327 81.165367 3.624621 0.294570 8.678241 -0.012303 0.016653 -0.005826 0.999769
1654520021.900624 81.264664 3.619350 0.292384 8.672774 -0.010062 0.019526 -0.007978 0.999727
1654520022.001268 81.365308 3.615848 0.298414 8.66949 -0.006484 0.020732 -0.009898 0.999715
1654520022.101132 81.465172 3.609770 0.301086 8.668204 -0.001593 0.023061 -0.010876 0.999674
1654520022.201718 81.565758 3.606219 0.302649 8.673769 0.000599 0.024729 -0.011210 0.999631
1654520022.301728 81.665768 3.607084 0.304579 8.671797 0.001855 0.024636 -0.010794 0.999637
1654520022.401237 81.765277 3.605814 0.306450 8.672763 0.002315 0.024397 -0.009853 0.999651
1654520022.501939 81.865979 3.608817 0.304844 8.671595 0.001731 0.023942 -0.007958 0.999680
1654520022.600843 81.964883 3.611266 0.302828 8.670173 0.000652 0.022660 -0.005405 0.999728
1654520022.701115 82.065155 3.613317 0.301154 8.66534 0.000132 0.021292 -0.002888 0.999769
1654520022.801397 82.165437 3.617254 0.292764 8.667594 -0.000374 0.019717 0.000074 0.999806
1654520022.901825 82.265865 3.624331 0.283395 8.666295 -0.002910 0.017628 0.003275 0.999835
1654520023.002319 82.366359 3.627070 0.275454 8.661917 -0.005924 0.015223 0.006318 0.999847
1654520023.100255 82.464295 3.632583 0.269802 8.662873 -0.008152 0.012873 0.009154 0.999842
1654520023.201658 82.565698 3.633473 0.262930 8.662167 -0.011763 0.010814 0.011927 0.999801
1654520023.302081 82.666121 3.633613 0.257726 8.662565 -0.015509 0.010194 0.013989 0.999730
1654520023.401785 82.765825 3.632454 0.256952 8.660848 -0.019194 0.010303 0.015791 0.999638
1654520023.500469 82.864509 3.626469 0.263110 8.657 -0.019664 0.011408 0.017088 0.999596
1654520023.601306 82.965346 3.624900 0.267371 8.650706 -0.017134 0.014104 0.017958 0.999592
1654520023.702029 83.066069 3.619046 0.278226 8.640005 -0.008232 0.021838 0.018361 0.999559
1654520023.802862 83.166902 3.621226 0.287142 8.638638 0.005647 0.031707 0.018149 0.999316
1654520023.901419 83.265459 3.628708 0.302120 8.648212 0.016458 0.035259 0.017460 0.999090
1654520024.001691 83.365731 3.637481 0.306956 8.671704 0.022104 0.031460 0.017685 0.999104
1654520024.101759 83.465799 3.647711 0.302226 8.697887 0.019982 0.024354 0.018495 0.999333
1654520024.200415 83.564455 3.656208 0.296062 8.71928 0.012509 0.015353 0.019659 0.999611
1654520024.302091 83.666131 3.664473 0.283743 8.743525 0.003870 0.006879 0.020779 0.999753
1654520024.401431 83.765471 3.669918 0.269931 8.763589 -0.003906 0.003313 0.021522 0.999755
1654520024.502019 83.866059 3.674592 0.258431 8.778396 -0.010654 0.004211 0.021743 0.999698
1654520024.600107 83.964147 3.672586 0.250826 8.791454 -0.014215 0.007889 0.021370 0.999639
1654520024.701202 84.065242 3.673232 0.245994 8.805774 -0.015281 0.012286 0.020656 0.999594
1654520024.801925 84.165965 3.675029 0.245908 8.817476 -0.015450 0.015722 0.019414 0.999569
1654520024.900076 84.264116 3.675705 0.247708 8.819424 -0.016077 0.017583 0.018048 0.999553
1654520025.000636 84.364676 3.679178 0.253571 8.816293 -0.013486 0.019120 0.016236 0.999594
1654520025.101494 84.465534 3.680218 0.257694 8.809944 -0.006108 0.021635 0.014141 0.999647
1654520025.200696 84.564736 3.683203 0.257152 8.80752 0.003028 0.023441 0.011937 0.999649
1654520025.301465 84.665505 3.688640 0.258827 8.806048 0.010293 0.023372 0.009789 0.999626
1654520025.400093 84.764133 3.695254 0.262764 8.808031 0.013544 0.021882 0.008484 0.999633
1654520025.500411 84.864451 3.703032 0.255377 8.814167 0.012556 0.019927 0.007575 0.999694
1654520025.601468 84.965508 3.709872 0.243986 8.815805 0.008311 0.016310 0.007089 0.999807
1654520025.700404 85.064444 3.715066 0.241112 8.818762 0.001919 0.012396 0.007866 0.999890
1654520025.801057 85.165097 3.718884 0.230179 8.817502 -0.004792 0.008913 0.008857 0.999910
1654520025.900982 85.265022 3.720000 0.217635 8.815942 -0.009513 0.007314 0.010200 0.999876
1654520026.000673 85.364713 3.719400 0.210344 8.813587 -0.012744 0.007288 0.011172 0.999830
1654520026.101122 85.465162 3.718621 0.202471 8.812223 -0.013541 0.008772 0.012286 0.999794
1654520026.201135 85.565175 3.714980 0.200597 8.810295 -0.013961 0.010018 0.013362 0.999763
1654520026.301319 85.665359 3.709297 0.199555 8.811574 -0.014749 0.012613 0.013657 0.999718
1654520026.400411 85.764451 3.705346 0.204110 8.808943 -0.015470 0.015580 0.013819 0.999663
1654520026.501678 85.865718 3.702037 0.207595 8.806909 -0.014509 0.016491 0.013670 0.999665
1654520026.601533 85.965573 3.699551 0.218415 8.803524 -0.012883 0.018325 0.013328 0.999660
1654520026.701516 86.065556 3.694268 0.235141 8.801408 -0.009717 0.019416 0.012529 0.999686
1654520026.801697 86.165737 3.689380 0.249661 8.801973 -0.005999 0.019104 0.011223 0.999737
1654520026.901304 86.265344 3.689689 0.261526 8.799863 -0.000512 0.018853 0.010278 0.999769
1654520027.001777 86.365817 3.686593 0.273723 8.798659 0.005845 0.018256 0.008847 0.999777
1654520027.100756 86.464796 3.685751 0.284526 8.804669 0.009904 0.018867 0.007678 0.999743
1654520027.201609 86.565649 3.685351 0.288343 8.808245 0.011512 0.018945 0.006842 0.999731
1654520027.301471 86.665511 3.685710 0.291527 8.809936 0.012032 0.019563 0.006091 0.999718
1654520027.401488 86.765528 3.685184 0.291306 8.808087 0.014015 0.020918 0.005508 0.999668
1654520027.501540 86.86558 3.684601 0.286248 8.815838 0.015075 0.022202 0.005031 0.999627
1654520027.601442 86.965482 3.689224 0.274268 8.821516 0.013475 0.021663 0.004764 0.999663
1654520027.701834 87.065874 3.691820 0.255923 8.827493 0.008868 0.019704 0.005029 0.999754
1654520027.801093 87.165133 3.695835 0.240805 8.829137 0.002377 0.017914 0.005471 0.999822
1654520027.901931 87.265971 3.697320 0.228684 8.833451 -0.005985 0.016782 0.005961 0.999823
1654520028.001670 87.36571 3.698769 0.212925 8.838614 -0.014896 0.016470 0.006655 0.999731
1654520028.101555 87.465595 3.702271 0.210838 8.835991 -0.027618 0.019955 0.007097 0.999394
1654520028.202503 87.566543 3.702488 0.207247 8.827783 -0.033577 0.028791 0.007194 0.998995
1654520028.301307 87.665347 3.709820 0.214515 8.824564 -0.033291 0.036559 0.007402 0.998749
1654520028.402591 87.766631 3.723131 0.228400 8.822731 -0.026166 0.041090 0.006874 0.998789
1654520028.501613 87.865653 3.742448 0.243742 8.825567 -0.010514 0.037901 0.006256 0.999207
1654520028.601336 87.965376 3.764210 0.254534 8.846507 0.008358 0.024406 0.005930 0.999650
1654520028.701727 88.065767 3.787901 0.264191 8.870038 0.021774 0.007431 0.007626 0.999706
1654520028.802460 88.1665 3.808445 0.280255 8.889853 0.024613 -0.007090 0.009883 0.999623
1654520028.902314 88.266354 3.812489 0.278659 8.907414 0.021242 -0.017448 0.012572 0.999543
1654520029.001423 88.365463 3.818273 0.277896 8.9155 0.012680 -0.021489 0.015465 0.999569
1654520029.102246 88.466286 3.813831 0.273767 8.914119 0.005194 -0.020944 0.018486 0.999596
1654520029.202261 88.566301 3.802109 0.272729 8.908743 -0.001307 -0.012161 0.020583 0.999713
1654520029.301996 88.666036 3.786738 0.269855 8.90479 -0.005645 0.003436 0.022285 0.999730
1654520029.401874 88.765914 3.776458 0.260769 8.896712 -0.007295 0.018457 0.023581 0.999525
1654520029.500728 88.864768 3.764107 0.261590 8.893338 -0.006873 0.028500 0.024141 0.999279
1654520029.601595 88.965635 3.756530 0.264163 8.891364 -0.003770 0.033207 0.024804 0.999134
1654520029.701424 89.065464 3.749368 0.263551 8.89564 -0.000673 0.034973 0.024792 0.999080
1654520029.802031 89.166071 3.750428 0.263865 8.896999 -0.000016 0.034324 0.024588 0.999108
1654520029.902812 89.266852 3.756327 0.261812 8.895646 0.000974 0.030758 0.024632 0.999223
1654520030.002859 89.366899 3.762399 0.258643 8.894239 0.001680 0.026521 0.024870 0.999337
1654520030.103197 89.467237 3.769875 0.257099 8.893382 0.002405 0.023054 0.025201 0.999414
1654520030.202686 89.566726 3.773469 0.250863 8.894914 0.002629 0.018516 0.024706 0.999520
1654520030.301694 89.665734 3.774618 0.245205 8.90012 -0.000038 0.013312 0.024704 0.999606
1654520030.402730 89.76677 3.780332 0.242643 8.899895 -0.003871 0.009634 0.024600 0.999643
1654520030.502618 89.866658 3.785236 0.246034 8.897136 -0.007816 0.008463 0.023966 0.999646
1654520030.601785 89.965825 3.785581 0.244493 8.896419 -0.010094 0.009341 0.023533 0.999628
1654520030.702515 90.066555 3.786688 0.246714 8.89588 -0.011735 0.010100 0.023044 0.999615
1654520030.802118 90.166158 3.787873 0.255542 8.891984 -0.011827 0.009885 0.022805 0.999621
1654520030.902269 90.266309 3.785197 0.270235 8.891439 -0.010164 0.010122 0.022217 0.999650
1654520031.003161 90.367201 3.783325 0.283831 8.891726 -0.007733 0.011221 0.021666 0.999672
1654520031.102608 90.466648 3.779667 0.300347 8.889653 -0.004276 0.011632 0.020935 0.999704
1654520031.201186 90.565226 3.777164 0.318543 8.8866 0.000492 0.012238 0.020595 0.999713
1654520031.301391 90.665431 3.773986 0.332767 8.886976 0.005954 0.014244 0.020227 0.999676
1654520031.401377 90.765417 3.769169 0.344778 8.886854 0.011609 0.017253 0.019269 0.999598
1654520031.501643 90.865683 3.766353 0.352968 8.889854 0.016546 0.019680 0.018357 0.999501
1654520031.600088 90.964128 3.760159 0.358061 8.892888 0.019373 0.020586 0.016833 0.999459
1654520031.701150 91.06519 3.759855 0.360791 8.893116 0.020378 0.022549 0.015110 0.999424
1654520031.801724 91.165764 3.758804 0.359333 8.895903 0.019148 0.023036 0.013450 0.999461
1654520031.900062 91.264102 3.760960 0.351964 8.901098 0.017640 0.022084 0.011080 0.999539
1654520032.000584 91.364624 3.763453 0.340005 8.901825 0.014773 0.020341 0.008206 0.999650
1654520032.100559 91.464599 3.767128 0.330623 8.902092 0.011342 0.017489 0.005018 0.999770
1654520032.200576 91.564616 3.764738 0.326124 8.905703 0.007265 0.013412 0.001579 0.999882
1654520032.302782 91.666822 3.768275 0.314500 8.917198 -0.001369 0.006406 -0.003284 0.999973
1654520032.400435 91.764475 3.761173 0.299118 8.920331 -0.013545 -0.002426 -0.006682 0.999883
1654520032.501767 91.865807 3.753689 0.296606 8.914732 -0.024636 -0.008085 -0.010185 0.999612
1654520032.601276 91.965316 3.741064 0.299354 8.915536 -0.029266 -0.012267 -0.013607 0.999404
1654520032.699392 92.063432 3.725947 0.307547 8.915084 -0.028377 -0.012932 -0.015957 0.999386
1654520032.801011 92.165051 3.701184 0.322271 8.919442 -0.020601 -0.007836 -0.018075 0.999594
1654520032.901289 92.265329 3.670445 0.333026 8.924026 -0.007923 0.004907 -0.019916 0.999758
1654520033.001640 92.36568 3.646000 0.348522 8.935538 0.005733 0.019443 -0.020814 0.999578
1654520033.100025 92.464065 3.620515 0.362737 8.952746 0.016165 0.032424 -0.021209 0.999118
1654520033.199948 92.563988 3.599046 0.372569 8.963329 0.021665 0.044027 -0.020702 0.998581
1654520033.300221 92.664261 3.580515 0.375749 8.974712 0.023574 0.050157 -0.019556 0.998272
1654520033.401258 92.765298 3.568453 0.372983 8.985096 0.022662 0.051219 -0.017584 0.998275
1654520033.500204 92.864244 3.560520 0.367404 8.987784 0.021714 0.051657 -0.015562 0.998307
1654520033.601449 92.965489 3.564406 0.359144 8.989794 0.018726 0.050700 -0.012738 0.998457
1654520033.700288 93.064328 3.571738 0.346771 8.991383 0.011234 0.044320 -0.010122 0.998903
1654520033.801757 93.165797 3.579777 0.338245 8.986728 0.000236 0.033463 -0.008167 0.999407
1654520033.901293 93.265333 3.593960 0.333799 8.976032 -0.010054 0.018941 -0.006165 0.999751
1654520034.001589 93.365629 3.597794 0.319898 8.964764 -0.017016 0.007338 -0.004437 0.999818
1654520034.100752 93.464792 3.608153 0.319189 8.948095 -0.020323 0.002016 -0.003060 0.999787
1654520034.200364 93.564404 3.613888 0.321402 8.937565 -0.017378 0.000945 -0.002240 0.999846
1654520034.300853 93.664893 3.609283 0.325997 8.934153 -0.013720 0.003263 -0.002356 0.999898
1654520034.401515 93.765555 3.611774 0.330609 8.928966 -0.009512 0.006793 -0.002879 0.999928
1654520034.499899 93.863939 3.606667 0.338561 8.929214 -0.003830 0.009353 -0.003606 0.999942
1654520034.599540 93.96358 3.605677 0.343827 8.93199 0.003514 0.011808 -0.004555 0.999914
1654520034.700824 94.064864 3.599853 0.351553 8.937107 0.006907 0.012512 -0.005193 0.999884
1654520034.799544 94.163584 3.592865 0.351358 8.941017 0.009916 0.013510 -0.005960 0.999842
1654520034.900738 94.264778 3.587628 0.349987 8.946205 0.011576 0.015396 -0.006011 0.999796
1654520035.001351 94.365391 3.578262 0.340586 8.949679 0.011041 0.016853 -0.005742 0.999781
1654520035.099747 94.463787 3.570215 0.333673 8.953378 0.009626 0.020142 -0.004803 0.999739
1654520035.199054 94.563094 3.565208 0.329538 8.957428 0.006578 0.023559 -0.003723 0.999694
1654520035.299091 94.663131 3.558772 0.320600 8.960444 0.001353 0.026588 -0.002548 0.999642
1654520035.398803 94.762843 3.557001 0.315508 8.958652 -0.003939 0.029359 -0.000635 0.999561
1654520035.500042 94.864082 3.557705 0.311698 8.954096 -0.007156 0.030291 0.000955 0.999515
1654520035.600266 94.964306 3.559973 0.309287 8.950616 -0.007861 0.030173 0.001889 0.999512
1654520035.700450 95.06449 3.567222 0.307092 8.946982 -0.006982 0.028516 0.002472 0.999566
1654520035.800086 95.164126 3.573865 0.306773 8.943677 -0.005499 0.025399 0.002453 0.999659
1654520035.901456 95.265496 3.579246 0.307927 8.93911 -0.004298 0.022538 0.001765 0.999735
1654520036.001268 95.365308 3.585801 0.305156 8.936623 -0.003295 0.018088 0.000246 0.999831
1654520036.101080 95.46512 3.587951 0.308070 8.931897 -0.002738 0.011794 -0.001902 0.999925
1654520036.201254 95.565294 3.589801 0.312521 8.928034 -0.002166 0.008412 -0.005202 0.999949
1654520036.300173 95.664213 3.593309 0.313752 8.929072 0.000932 0.008293 -0.008982 0.999925
1654520036.401580 95.76562 3.594053 0.316303 8.929983 0.003936 0.011335 -0.012574 0.999849
1654520036.500676 95.864716 3.595187 0.313172 8.937099 0.006988 0.017105 -0.016545 0.999692
1654520036.600718 95.964758 3.597735 0.306010 8.947252 0.007633 0.018496 -0.020241 0.999595
1654520036.701529 96.065569 3.604692 0.297544 8.960748 0.000309 0.012056 -0.022724 0.999669
1654520036.801903 96.165943 3.598803 0.293343 8.963948 -0.014477 0.000289 -0.024301 0.999600
1654520036.900392 96.264432 3.597092 0.291266 8.955687 -0.028246 -0.009505 -0.024203 0.999263
1654520037.001528 96.365568 3.585335 0.292375 8.943306 -0.037761 -0.015014 -0.022858 0.998912
1654520037.099921 96.463961 3.571403 0.302955 8.924819 -0.043452 -0.015734 -0.019005 0.998751
1654520037.200779 96.564819 3.547631 0.317293 8.907537 -0.045080 -0.013325 -0.012982 0.998810
1654520037.300638 96.664678 3.520998 0.349082 8.885874 -0.045997 -0.006316 -0.004415 0.998912
1654520037.400976 96.765016 3.495212 0.379836 8.863776 -0.042917 0.006427 0.008045 0.999026
1654520037.501688 96.865728 3.460991 0.428275 8.837527 -0.036630 0.020765 0.022664 0.998856
1654520037.602940 96.96698 3.429945 0.473731 8.823656 -0.018600 0.033720 0.038828 0.998504
1654520037.702093 97.066133 3.404921 0.528574 8.818926 0.001210 0.041674 0.056889 0.997510
1654520037.802711 97.166751 3.385344 0.576552 8.822733 0.021520 0.046272 0.075819 0.995815
1654520037.900892 97.264932 3.366609 0.618878 8.83222 0.035779 0.048059 0.095367 0.993637
1654520038.002081 97.366121 3.360257 0.656314 8.838846 0.044622 0.048084 0.114994 0.991198
1654520038.102020 97.46606 3.355938 0.680669 8.850904 0.045985 0.046216 0.133499 0.988902
1654520038.203340 97.56738 3.360752 0.697158 8.862791 0.043176 0.040360 0.150791 0.986797
1654520038.302084 97.666124 3.366135 0.706159 8.868457 0.036456 0.029185 0.166223 0.984982
1654520038.401548 97.765588 3.369051 0.704015 8.867326 0.028977 0.017702 0.178353 0.983381
1654520038.501868 97.865908 3.372738 0.694499 8.866956 0.019915 0.009573 0.186756 0.982158
1654520038.603850 97.96789 3.380614 0.680638 8.861137 0.009246 0.006068 0.191573 0.981416
1654520038.702471 98.066511 3.381782 0.667801 8.855229 -0.000646 0.007152 0.192654 0.981241
1654520038.802716 98.166756 3.384291 0.652154 8.854628 -0.012003 0.010346 0.190612 0.981538
1654520038.901667 98.265707 3.381646 0.645002 8.85358 -0.024870 0.013453 0.185438 0.982249
1654520039.002293 98.366333 3.385238 0.646714 8.845081 -0.035286 0.016520 0.178431 0.983181
1654520039.101636 98.465676 3.382407 0.655288 8.838078 -0.040278 0.018799 0.170432 0.984366
1654520039.202854 98.566894 3.383915 0.682158 8.827434 -0.037792 0.020435 0.162145 0.985831
1654520039.303753 98.667793 3.381675 0.714240 8.821988 -0.028484 0.020578 0.153672 0.987497
1654520039.402815 98.766855 3.379715 0.744084 8.822012 -0.014146 0.019423 0.145983 0.988995
1654520039.502171 98.866211 3.380218 0.781035 8.820748 0.000163 0.017223 0.139655 0.990050
1654520039.602615 98.966655 3.376117 0.815079 8.816764 0.018092 0.014137 0.135011 0.990578
1654520039.700976 99.065016 3.369047 0.841739 8.820546 0.036046 0.012636 0.131675 0.990557
1654520039.802598 99.166638 3.364455 0.864847 8.831134 0.049653 0.011827 0.129848 0.990219
1654520039.901344 99.265384 3.357342 0.877015 8.84257 0.054977 0.011151 0.129227 0.990027
1654520040.003835 99.367875 3.346896 0.872687 8.854783 0.053423 0.012737 0.129217 0.990094
1654520040.103083 99.467123 3.340939 0.858674 8.860674 0.047248 0.016672 0.130331 0.990204
1654520040.201508 99.565548 3.337581 0.834219 8.865244 0.039413 0.019434 0.131818 0.990299
1654520040.301803 99.665843 3.334977 0.804845 8.869742 0.029647 0.020841 0.133450 0.990393
1654520040.401626 99.765666 3.333145 0.774234 8.878607 0.016058 0.023952 0.135214 0.990397
1654520040.502263 99.866303 3.331232 0.742787 8.875758 -0.000699 0.026778 0.137185 0.990183
1654520040.606658 99.970698 3.335288 0.711550 8.871395 -0.016504 0.027619 0.138913 0.989782
1654520040.702174 100.066214 3.334736 0.685506 8.860746 -0.028707 0.026988 0.140262 0.989330
1654520040.801273 100.165313 3.335235 0.665576 8.847915 -0.034893 0.026892 0.140387 0.989116
1654520040.902059 100.266099 3.339353 0.651845 8.84055 -0.036038 0.026971 0.140377 0.989074
1654520041.002554 100.366594 3.340109 0.651139 8.827323 -0.035020 0.026911 0.140661 0.989072
1654520041.101161 100.465201 3.342779 0.658818 8.820389 -0.030661 0.027912 0.141381 0.989087
1654520041.201259 100.565299 3.347863 0.673738 8.816401 -0.026151 0.028029 0.142788 0.989011
1654520041.301296 100.665336 3.355987 0.692903 8.810332 -0.019093 0.026813 0.145356 0.988832
1654520041.400145 100.764185 3.354960 0.707301 8.812053 -0.010273 0.025092 0.148779 0.988499
1654520041.501603 100.865643 3.358955 0.724109 8.809733 -0.007016 0.029306 0.151841 0.987946
1654520041.601979 100.966019 3.363500 0.742019 8.810715 -0.006443 0.036994 0.154800 0.987232
1654520041.701852 101.065892 3.376526 0.766124 8.810854 -0.006366 0.044089 0.156989 0.986595
1654520041.801482 101.165522 3.392486 0.791898 8.813716 -0.005609 0.048279 0.157736 0.986285
1654520041.900094 101.264134 3.415433 0.823292 8.811716 -0.003797 0.050314 0.157672 0.986202
1654520042.003492 101.367532 3.440977 0.856398 8.810961 -0.001934 0.050917 0.155385 0.986539
1654520042.103563 101.467603 3.472743 0.888592 8.812717 0.000009 0.049987 0.151935 0.987126
1654520042.203195 101.567235 3.517028 0.923220 8.8098 0.003395 0.046548 0.147579 0.987948
1654520042.301964 101.666004 3.558449 0.949366 8.810375 0.013750 0.036014 0.142336 0.989067
1654520042.403291 101.767331 3.604099 0.980343 8.809832 0.024833 0.020477 0.136293 0.990146
1654520042.502786 101.866826 3.650124 1.006430 8.811482 0.034875 0.003220 0.130442 0.990837
1654520042.602878 101.966918 3.688160 1.022984 8.815872 0.039664 -0.011297 0.125043 0.991294
1654520042.701244 102.065284 3.714134 1.029787 8.817716 0.037285 -0.020850 0.120487 0.991795
1654520042.802090 102.16613 3.740567 1.031002 8.815669 0.031966 -0.023300 0.116861 0.992360
1654520042.901488 102.265528 3.757093 1.022084 8.817805 0.026809 -0.022655 0.113677 0.992898
1654520043.001608 102.365648 3.763031 1.012577 8.819023 0.019387 -0.019146 0.111491 0.993392
1654520043.100927 102.464967 3.769852 1.002257 8.822791 0.010013 -0.014297 0.110028 0.993775
1654520043.203698 102.567738 3.766459 0.988352 8.830078 -0.001249 -0.009392 0.109254 0.993969
1654520043.302243 102.666283 3.759622 0.973394 8.824131 -0.013902 -0.002697 0.108681 0.993976
1654520043.402329 102.766369 3.749534 0.962130 8.820048 -0.021672 0.006419 0.108967 0.993788
1654520043.501399 102.865439 3.733052 0.949866 8.81859 -0.026596 0.015399 0.109485 0.993513
1654520043.602746 102.966786 3.724395 0.950914 8.813188 -0.030986 0.026791 0.109684 0.993122
1654520043.702036 103.066076 3.713539 0.956001 8.812231 -0.032001 0.037662 0.109696 0.992736
1654520043.800972 103.165012 3.709726 0.969888 8.81055 -0.030428 0.046219 0.109528 0.992442
1654520043.901800 103.26584 3.710556 0.994618 8.804196 -0.022615 0.050429 0.108889 0.992516
1654520044.000014 103.364054 3.722578 1.018927 8.802946 -0.008653 0.049454 0.107781 0.992906
1654520044.100451 103.464491 3.735089 1.043999 8.807812 0.006584 0.041446 0.106984 0.993375
1654520044.200477 103.564517 3.743259 1.068447 8.810291 0.021539 0.029476 0.106604 0.993631
1654520044.298697 103.662737 3.760675 1.089130 8.815443 0.031437 0.018109 0.105966 0.993708
1654520044.399286 103.763326 3.770768 1.105563 8.82002 0.035611 0.007125 0.106320 0.993668
1654520044.499488 103.863528 3.779899 1.115624 8.817271 0.037079 0.000890 0.106901 0.993578
1654520044.599237 103.963277 3.786013 1.113359 8.819314 0.036702 -0.002203 0.108212 0.993448
1654520044.699463 104.063503 3.791190 1.105607 8.823041 0.033432 -0.002360 0.109024 0.993474
1654520044.801670 104.16571 3.790147 1.092940 8.8248 0.028932 -0.000470 0.111261 0.993370
1654520044.900381 104.264421 3.787057 1.075836 8.831296 0.022761 0.003026 0.113269 0.993299
1654520045.000268 104.364308 3.780569 1.052927 8.836823 0.011666 0.006335 0.115564 0.993211
1654520045.101818 104.465858 3.777348 1.030098 8.835741 0.000093 0.010413 0.118373 0.992915
1654520045.200007 104.564047 3.769907 1.010678 8.828902 -0.009710 0.014721 0.121163 0.992476
1654520045.300883 104.664923 3.765944 0.993709 8.823999 -0.018184 0.020028 0.123496 0.991976
1654520045.399171 104.763211 3.759569 0.983933 8.81746 -0.023260 0.025066 0.125961 0.991446
1654520045.499175 104.863215 3.755448 0.976150 8.810077 -0.025163 0.028580 0.128003 0.991043
1654520045.599168 104.963208 3.752136 0.976944 8.807094 -0.024018 0.030785 0.129732 0.990780
1654520045.699144 105.063184 3.746701 0.986116 8.807202 -0.021676 0.031723 0.130661 0.990682
1654520045.800387 105.164427 3.749322 0.997983 8.80259 -0.017630 0.031086 0.131446 0.990679
1654520045.899165 105.263205 3.755974 1.008687 8.803069 -0.007882 0.027300 0.131652 0.990889
1654520045.999249 105.363289 3.760636 1.023365 8.804326 0.001605 0.022977 0.131550 0.991042
1654520046.100487 105.464527 3.761288 1.036923 8.805763 0.009995 0.018691 0.130392 0.991236
1654520046.199324 105.563364 3.762672 1.043308 8.817479 0.016414 0.014135 0.129324 0.991366
1654520046.300667 105.664707 3.762960 1.046067 8.827852 0.014867 0.013508 0.128015 0.991569
1654520046.399396 105.763436 3.761316 1.047477 8.834531 0.007858 0.015448 0.127184 0.991728
1654520046.499278 105.863318 3.766378 1.049919 8.839126 0.000746 0.018238 0.127042 0.991729
1654520046.599146 105.963186 3.772085 1.054842 8.833864 -0.001866 0.020170 0.128029 0.991563
1654520046.700007 106.064047 3.778429 1.066224 8.82961 0.000223 0.020724 0.130061 0.991289
1654520046.798693 106.162733 3.786706 1.075066 8.827266 0.005394 0.019786 0.133927 0.990779
1654520046.898925 106.262965 3.796267 1.079115 8.833281 0.010915 0.017528 0.140489 0.989867
1654520047.000572 106.364612 3.800623 1.083680 8.839336 0.014626 0.013514 0.149496 0.988562
1654520047.099184 106.463224 3.806940 1.084681 8.844568 0.015130 0.009182 0.161770 0.986670
1654520047.199494 106.563534 3.809804 1.079808 8.853787 0.011240 0.006944 0.176174 0.984270
1654520047.299743 106.663783 3.810829 1.072841 8.852255 0.004653 0.006438 0.193639 0.981041
1654520047.398789 106.762829 3.810836 1.067039 8.854354 -0.001241 0.008006 0.212422 0.977144
1654520047.499634 106.863674 3.804911 1.067272 8.851958 -0.008635 0.010814 0.231015 0.972852
1654520047.599003 106.963043 3.796594 1.065573 8.845986 -0.013206 0.013908 0.250227 0.967997
1654520047.699306 107.063346 3.786236 1.069086 8.839365 -0.014808 0.017023 0.267789 0.963213
1654520047.800267 107.164307 3.779127 1.074599 8.83672 -0.013648 0.020179 0.283900 0.958544
1654520047.899732 107.263772 3.773481 1.082560 8.831799 -0.011497 0.021973 0.297533 0.954389
1654520048.000368 107.364408 3.762429 1.096121 8.831201 -0.008051 0.024748 0.308087 0.951002
1654520048.101030 107.46507 3.756555 1.113199 8.83205 -0.003828 0.025120 0.315069 0.948728
1654520048.200445 107.564485 3.746168 1.130063 8.829994 0.001406 0.024837 0.319018 0.947422
1654520048.300532 107.664572 3.737716 1.144881 8.831571 0.007754 0.026437 0.318662 0.947468
1654520048.402344 107.766384 3.740022 1.157560 8.838787 0.013797 0.027442 0.316218 0.948189
1654520048.501210 107.86525 3.740117 1.178731 8.839484 0.018205 0.027272 0.311365 0.949725
1654520048.602133 107.966173 3.743418 1.203495 8.84548 0.022378 0.026615 0.305586 0.951529
1654520048.700902 108.064942 3.749002 1.222330 8.847686 0.024695 0.024555 0.299296 0.953525
1654520048.800986 108.165026 3.761798 1.237643 8.846633 0.026439 0.022690 0.292851 0.955523
1654520048.901353 108.265393 3.773721 1.247322 8.850938 0.029232 0.017919 0.286617 0.957431
1654520049.000836 108.364876 3.788600 1.249782 8.852714 0.031723 0.012939 0.280948 0.959111
1654520049.099963 108.464003 3.800685 1.245190 8.859938 0.031337 0.008523 0.275673 0.960703
1654520049.201078 108.565118 3.810259 1.239327 8.863211 0.027487 0.003913 0.271338 0.962083
1654520049.299576 108.663616 3.814519 1.225376 8.865892 0.022706 0.001036 0.267951 0.963164
1654520049.400258 108.764298 3.822821 1.209193 8.866391 0.017582 0.000572 0.265237 0.964023
1654520049.498938 108.862978 3.826013 1.190517 8.873538 0.011781 0.002086 0.263398 0.964613
1654520049.598948 108.962988 3.826610 1.169178 8.875849 0.006056 0.003253 0.262399 0.964935
1654520049.699145 109.063185 3.827111 1.151316 8.876146 0.000557 0.005054 0.261834 0.965100
1654520049.800676 109.164716 3.828162 1.134732 8.874467 -0.004098 0.007508 0.261023 0.965295
1654520049.902583 109.266623 3.824002 1.123503 8.87535 -0.007524 0.009592 0.260633 0.965361
1654520050.000158 109.364198 3.815393 1.114578 8.877539 -0.011591 0.012959 0.259691 0.965535
1654520050.099458 109.463498 3.809068 1.113772 8.872984 -0.016565 0.016187 0.259250 0.965532
1654520050.199278 109.563318 3.798281 1.117360 8.863367 -0.017364 0.018058 0.259198 0.965499
1654520050.301140 109.66518 3.792548 1.124264 8.85642 -0.012206 0.020834 0.259543 0.965430
1654520050.399120 109.76316 3.787150 1.137163 8.858275 -0.004168 0.022342 0.260129 0.965306
1654520050.501721 109.865761 3.780660 1.150156 8.85399 0.004884 0.022293 0.261460 0.964945
1654520050.599326 109.963366 3.777863 1.164303 8.855113 0.015983 0.021987 0.263409 0.964301
1654520050.701761 110.065801 3.772318 1.176175 8.852531 0.028158 0.020908 0.266307 0.963250
1654520050.799559 110.163599 3.770627 1.181106 8.855141 0.042001 0.020330 0.269560 0.961852
1654520050.901008 110.265048 3.769406 1.177413 8.859755 0.049035 0.019616 0.272482 0.960710
1654520051.000007 110.364047 3.768416 1.162953 8.861073 0.045264 0.018619 0.274796 0.960256
1654520051.099283 110.463323 3.770412 1.136024 8.856069 0.034570 0.019173 0.275606 0.960458
1654520051.201644 110.565684 3.780423 1.107794 8.84106 0.019604 0.021410 0.274659 0.961103
1654520051.299151 110.663191 3.785683 1.081395 8.815322 0.002602 0.023660 0.271512 0.962141
1654520051.401877 110.765917 3.795018 1.060726 8.784645 -0.012718 0.025307 0.264884 0.963864
1654520051.500662 110.864702 3.797950 1.046201 8.740688 -0.023205 0.023429 0.254688 0.966461
1654520051.602326 110.966366 3.806727 1.040232 8.681707 -0.026732 0.020598 0.240465 0.970071
1654520051.700510 111.06455 3.814097 1.041520 8.621172 -0.024174 0.019057 0.222912 0.974352
1654520051.800747 111.164787 3.816390 1.050014 8.556914 -0.014726 0.017888 0.202997 0.978905
1654520051.900881 111.264921 3.821126 1.060362 8.499406 -0.003167 0.016506 0.181393 0.983267
1654520052.002493 111.366533 3.823441 1.068078 8.447098 0.007851 0.014168 0.159253 0.987105
1654520052.100165 111.464205 3.825250 1.078160 8.405057 0.014587 0.010701 0.137805 0.990294
1654520052.201694 111.565734 3.828434 1.089086 8.360752 0.019404 0.008005 0.118670 0.992712
1654520052.299138 111.663178 3.829998 1.094807 8.327914 0.021980 0.007152 0.102059 0.994510
1654520052.398816 111.762856 3.829298 1.095947 8.299431 0.021902 0.008023 0.089855 0.995682
1654520052.499597 111.863637 3.828525 1.093108 8.278736 0.022818 0.008388 0.082113 0.996326
1654520052.597912 111.961952 3.822815 1.087310 8.264766 0.021566 0.007991 0.078024 0.996686
1654520052.697788 112.061828 3.820029 1.073152 8.251614 0.019647 0.008932 0.077605 0.996751
1654520052.797822 112.161862 3.812883 1.053350 8.251734 0.015479 0.011250 0.079989 0.996612
1654520052.899330 112.26337 3.807746 1.036168 8.245736 0.008970 0.013261 0.085035 0.996249
1654520052.998365 112.362405 3.805669 1.021417 8.246298 0.000232 0.015846 0.092052 0.995628
1654520053.099451 112.463491 3.796835 1.003371 8.251366 -0.007648 0.018167 0.099975 0.994795
1654520053.198967 112.563007 3.792033 0.987942 8.254209 -0.013962 0.021339 0.109185 0.993694
1654520053.298982 112.663022 3.786297 0.978849 8.262006 -0.016677 0.022460 0.118386 0.992573
1654520053.398699 112.762739 3.781701 0.975369 8.269399 -0.017742 0.023451 0.126262 0.991561
1654520053.500186 112.864226 3.780612 0.974936 8.278534 -0.016814 0.024222 0.133218 0.990648
1654520053.598939 112.962979 3.780113 0.979272 8.284695 -0.014392 0.026319 0.139009 0.989837
1654520053.698849 113.062889 3.781682 0.985708 8.294964 -0.010099 0.027532 0.143469 0.989220
1654520053.798754 113.162794 3.783286 0.996561 8.299521 -0.006883 0.026941 0.146877 0.988764
1654520053.899931 113.263971 3.789978 1.009627 8.302565 -0.002271 0.026106 0.149315 0.988442
1654520053.999779 113.363819 3.800047 1.022541 8.305863 0.003768 0.023507 0.150799 0.988278
1654520054.098230 113.46227 3.808504 1.030139 8.308725 0.010144 0.019635 0.151434 0.988220
1654520054.198028 113.562068 3.814156 1.036067 8.308716 0.015269 0.016032 0.151982 0.988135
1654520054.299294 113.663334 3.824014 1.041960 8.312112 0.018468 0.013208 0.151913 0.988133
1654520054.398492 113.762532 3.833145 1.045505 8.315611 0.018320 0.010249 0.151915 0.988171
1654520054.498843 113.862883 3.841005 1.040151 8.317677 0.015911 0.008466 0.151357 0.988315
1654520054.600338 113.964378 3.846174 1.035597 8.319155 0.012847 0.006886 0.150910 0.988440
1654520054.699166 114.063206 3.849386 1.028699 8.321951 0.009397 0.005022 0.149975 0.988632
1654520054.798984 114.163024 3.852058 1.023456 8.320639 0.005669 0.004493 0.148934 0.988821
1654520054.900279 114.264319 3.850943 1.016203 8.324612 0.002614 0.004589 0.147353 0.989070
1654520054.999291 114.363331 3.847401 1.009619 8.325132 -0.000810 0.005935 0.145623 0.989322
1654520055.098601 114.462641 3.845941 1.005128 8.324429 -0.004306 0.008779 0.144037 0.989524
1654520055.198491 114.562531 3.843491 1.001076 8.319628 -0.005423 0.010944 0.142737 0.989685
1654520055.298264 114.662304 3.837117 1.001801 8.314897 -0.005595 0.013284 0.141127 0.989887
1654520055.398006 114.762046 3.830669 1.003994 8.310227 -0.005299 0.015978 0.139931 0.990018
1654520055.499204 114.863244 3.825599 1.010238 8.309005 -0.004180 0.017997 0.139132 0.990101
1654520055.598618 114.962658 3.819799 1.014689 8.304016 -0.002749 0.018588 0.139034 0.990109
1654520055.698037 115.062077 3.819632 1.023557 8.299782 0.000370 0.019516 0.139247 0.990065
1654520055.799196 115.163236 3.813250 1.026212 8.306554 0.002952 0.020966 0.139771 0.989957
1654520055.898258 115.262298 3.814631 1.027951 8.312662 -0.001203 0.022729 0.140866 0.989767
1654520055.998501 115.362541 3.816472 1.030402 8.313435 -0.004853 0.022737 0.143362 0.989397
1654520056.099175 115.463215 3.819771 1.040455 8.299703 -0.006335 0.021749 0.146335 0.988976
1654520056.198550 115.56259 3.822996 1.055581 8.294488 -0.002737 0.022247 0.149843 0.988456
1654520056.297890 115.66193 3.829370 1.069091 8.292004 0.002048 0.020658 0.154470 0.987779
1654520056.399772 115.763812 3.838140 1.080353 8.282078 0.009019 0.015685 0.161557 0.986698
1654520056.498205 115.862245 3.845038 1.093461 8.281253 0.016067 0.010799 0.170347 0.985194
1654520056.599324 115.963364 3.850220 1.101037 8.277412 0.020094 0.007979 0.181549 0.983144
1654520056.698273 116.062313 3.851262 1.105719 8.281768 0.020319 0.006715 0.194744 0.980621
1654520056.798642 116.162682 3.854636 1.110848 8.277348 0.017551 0.005133 0.211265 0.977258
1654520056.898415 116.262455 3.855911 1.105860 8.277033 0.014727 0.003416 0.229330 0.973231
1654520056.998489 116.362529 3.855199 1.099050 8.274386 0.010954 0.003829 0.249179 0.968388
1654520057.098387 116.462427 3.852113 1.096856 8.271231 0.007861 0.006339 0.270217 0.962747
1654520057.199264 116.563304 3.848932 1.094725 8.262177 0.004917 0.009421 0.290801 0.956724
1654520057.300773 116.664813 3.841874 1.091606 8.260767 0.002571 0.011150 0.310606 0.950470
1654520057.399187 116.763227 3.837008 1.086757 8.254207 0.002060 0.013145 0.328982 0.944242
1654520057.501654 116.865694 3.824774 1.081965 8.253287 0.003603 0.015942 0.344558 0.938623
1654520057.600397 116.964437 3.817880 1.079967 8.248286 0.005984 0.018968 0.356872 0.933941
1654520057.700746 117.064786 3.817786 1.077108 8.248152 0.008279 0.021061 0.366479 0.930151
1654520057.800898 117.164938 3.813865 1.067599 8.248236 0.008439 0.023751 0.373182 0.927416
1654520057.900872 117.264912 3.814522 1.060900 8.252352 0.007417 0.026741 0.377791 0.925475
1654520058.001481 117.365521 3.821050 1.060707 8.252101 0.007090 0.027057 0.380343 0.924422
1654520058.099379 117.463419 3.827050 1.058519 8.253144 0.005179 0.024087 0.380538 0.924437
1654520058.200671 117.564711 3.835381 1.052931 8.245474 0.001140 0.021206 0.378499 0.925358
1654520058.298931 117.662971 3.842800 1.055299 8.241384 -0.001169 0.018965 0.375443 0.926651
1654520058.400043 117.764083 3.851281 1.060953 8.235654 -0.000908 0.015850 0.370906 0.928535
1654520058.499006 117.863046 3.860070 1.070597 8.232362 -0.000347 0.012774 0.365471 0.930735
1654520058.598788 117.962828 3.869167 1.080747 8.230604 -0.002000 0.010315 0.359746 0.932991
1654520058.698640 118.06268 3.872500 1.090049 8.223811 -0.003591 0.007427 0.353827 0.935275
1654520058.799046 118.163086 3.872824 1.104266 8.217494 -0.001793 0.004851 0.347302 0.937739
1654520058.898553 118.262593 3.873670 1.117948 8.213619 0.003147 0.002395 0.340537 0.940223
1654520059.000942 118.364982 3.871113 1.128033 8.215285 0.007471 0.000721 0.333581 0.942692
1654520059.098708 118.462748 3.864996 1.138694 8.21683 0.010629 0.001233 0.327101 0.944929
1654520059.198389 118.562429 3.862177 1.143322 8.219261 0.013550 0.002993 0.320840 0.947032
1654520059.298348 118.662388 3.853701 1.146706 8.221568 0.015896 0.005115 0.315282 0.948851
1654520059.398269 118.762309 3.845624 1.145741 8.224637 0.018923 0.007601 0.310537 0.950343
1654520059.498261 118.862301 3.838101 1.144507 8.228327 0.019490 0.010902 0.306170 0.951715
1654520059.598286 118.962326 3.831361 1.139497 8.231362 0.020513 0.012546 0.302635 0.952803
1654520059.698427 119.062467 3.825014 1.133496 8.230672 0.020812 0.014962 0.300423 0.953462
1654520059.798333 119.162373 3.820211 1.123980 8.235197 0.018577 0.018535 0.299284 0.953803
1654520059.898327 119.262367 3.819723 1.116532 8.235656 0.014310 0.021885 0.299460 0.953750
1654520059.998489 119.362529 3.822169 1.107544 8.236731 0.009868 0.024671 0.300797 0.953318
1654520060.098453 119.462493 3.825784 1.098433 8.23419 0.005316 0.024521 0.303176 0.952604
1654520060.198574 119.562614 3.827726 1.092941 8.227106 -0.000028 0.022775 0.305827 0.951815
1654520060.298616 119.662656 3.833542 1.091022 8.208133 -0.006120 0.020095 0.308771 0.950904
1654520060.398583 119.762623 3.838905 1.087109 8.187639 -0.009713 0.018290 0.311193 0.950121
1654520060.499135 119.863175 3.842358 1.087530 8.156959 -0.011258 0.016364 0.313639 0.949334
1654520060.598788 119.962828 3.843216 1.090821 8.12531 -0.009592 0.015124 0.315494 0.948759
1654520060.698489 120.062529 3.847709 1.096078 8.092032 -0.006704 0.014607 0.316920 0.948316
1654520060.798823 120.162863 3.848539 1.105214 8.046796 -0.004446 0.014804 0.317847 0.948016
1654520060.899704 120.263744 3.850850 1.116030 7.999436 0.000505 0.014577 0.318630 0.947767
1654520060.998922 120.362962 3.849676 1.124522 7.951653 0.005466 0.013499 0.319044 0.947628
1654520061.098417 120.462457 3.849469 1.135232 7.903056 0.010836 0.012225 0.319227 0.947538
1654520061.198277 120.562317 3.849652 1.139591 7.852167 0.015010 0.010734 0.318968 0.947586
1654520061.298396 120.662436 3.848138 1.146433 7.798876 0.015987 0.010282 0.318763 0.947644
1654520061.398300 120.76234 3.846901 1.152006 7.750312 0.017592 0.010449 0.318785 0.947606
1654520061.499099 120.863139 3.851121 1.154574 7.701152 0.023663 0.006812 0.318410 0.947633
1654520061.598700 120.96274 3.846871 1.150505 7.659272 0.031033 0.003067 0.317604 0.947710
1654520061.698397 121.062437 3.845557 1.140938 7.625402 0.034909 0.002850 0.316350 0.947996
1654520061.798886 121.162926 3.843608 1.122446 7.604965 0.032081 0.003385 0.314903 0.948575
1654520061.898992 121.263032 3.841695 1.096378 7.583488 0.023780 0.005974 0.313273 0.949347
1654520061.999202 121.363242 3.839523 1.073841 7.566528 0.010440 0.010398 0.311273 0.950206
1654520062.098357 121.462397 3.837540 1.052293 7.547249 -0.001988 0.015292 0.309558 0.950756
1654520062.198279 121.562319 3.836640 1.029821 7.537629 -0.011742 0.017974 0.307280 0.951377
1654520062.298119 121.662159 3.837877 1.013176 7.527397 -0.017150 0.019044 0.305068 0.951986
1654520062.398154 121.762194 3.835145 1.004200 7.522912 -0.019206 0.018733 0.302288 0.952839
1654520062.498264 121.862304 3.832932 1.001694 7.520141 -0.018933 0.017347 0.299680 0.953694
1654520062.598014 121.962054 3.833605 1.006586 7.518194 -0.014923 0.015961 0.297827 0.954370
1654520062.698178 122.062218 3.828440 1.012116 7.522364 -0.008777 0.015547 0.295981 0.955027
1654520062.798292 122.162332 3.827551 1.018077 7.529552 -0.001092 0.016557 0.294986 0.955358
1654520062.898317 122.262357 3.825533 1.025122 7.541785 0.005321 0.017589 0.294782 0.955388
1654520062.998374 122.362414 3.823969 1.033189 7.549948 0.011925 0.017231 0.295346 0.955161
1654520063.098255 122.462295 3.824361 1.038048 7.559007 0.018168 0.017026 0.295955 0.954877
1654520063.198446 122.562486 3.825529 1.041846 7.568835 0.019089 0.016636 0.297076 0.954518
1654520063.299305 122.663345 3.829707 1.040071 7.572963 0.017403 0.016841 0.298563 0.954082
1654520063.399898 122.763938 3.834439 1.036772 7.576694 0.016293 0.017099 0.300206 0.953582
1654520063.498699 122.862739 3.842262 1.031778 7.579963 0.013871 0.016324 0.301655 0.953177
1654520063.598640 122.96268 3.851766 1.028654 7.582831 0.010585 0.015088 0.303085 0.952785
1654520063.698519 123.062559 3.859330 1.024331 7.585261 0.006934 0.013426 0.304652 0.952344
1654520063.798446 123.162486 3.864984 1.019543 7.589287 0.003095 0.011286 0.306293 0.951865
1654520063.898318 123.262358 3.872119 1.015763 7.585903 -0.001192 0.009767 0.307556 0.951479
1654520063.998272 123.362312 3.877250 1.012335 7.583863 -0.001369 0.008262 0.308869 0.951068
1654520064.098261 123.462301 3.880718 1.010336 7.583971 -0.000847 0.007832 0.309991 0.950707
1654520064.198530 123.56257 3.883326 1.007972 7.58824 0.000257 0.008594 0.310905 0.950402
1654520064.298073 123.662113 3.884034 1.007090 7.589905 0.001085 0.009882 0.311996 0.950032
1654520064.398101 123.762141 3.884293 1.008875 7.589963 0.003225 0.009749 0.312941 0.949717
1654520064.498203 123.862243 3.884200 1.009046 7.59318 0.004979 0.009518 0.313622 0.949487
1654520064.598116 123.962156 3.882931 1.006492 7.596424 0.005149 0.010018 0.313998 0.949357
1654520064.698129 124.062169 3.882170 0.999160 7.594659 0.005298 0.010528 0.314457 0.949199
1654520064.798083 124.162123 3.878947 0.994939 7.596621 0.004871 0.011428 0.314445 0.949194
1654520064.898452 124.262492 3.879970 0.986400 7.597215 0.002718 0.012941 0.314451 0.949182
1654520064.997990 124.36203 3.879826 0.981285 7.595994 -0.000278 0.013735 0.314373 0.949200
1654520065.098329 124.462369 3.879837 0.982912 7.593982 -0.000113 0.012025 0.314120 0.949307
1654520065.197992 124.562032 3.881863 0.986835 7.591724 0.004088 0.002413 0.313330 0.949632
1654520065.298131 124.662171 3.874308 0.980387 7.587214 0.010029 -0.008991 0.311312 0.950212
1654520065.398377 124.762417 3.866484 0.977364 7.579095 0.016811 -0.012515 0.308457 0.951007
1654520065.498527 124.862567 3.855117 0.968197 7.577159 0.024082 -0.011104 0.304621 0.952104
1654520065.600995 124.965035 3.841742 0.951988 7.573851 0.031070 -0.004027 0.299385 0.953618
1654520065.699098 125.063138 3.826716 0.927994 7.581258 0.035467 0.006400 0.292326 0.955639
1654520065.798847 125.162887 3.816767 0.902564 7.587534 0.037830 0.014504 0.283344 0.958162
1654520065.898775 125.262815 3.807407 0.867396 7.59633 0.038006 0.018636 0.271279 0.961569
1654520065.999140 125.36318 3.801521 0.831920 7.595265 0.036509 0.019595 0.256883 0.965554
1654520066.098508 125.462548 3.800925 0.785223 7.600898 0.034524 0.018668 0.239281 0.970157
1654520066.198316 125.562356 3.799800 0.735982 7.598278 0.028701 0.016634 0.218693 0.975230
1654520066.298359 125.662399 3.797385 0.689734 7.59938 0.016414 0.014210 0.195215 0.980520
1654520066.398330 125.76237 3.793767 0.638046 7.599044 0.002038 0.011089 0.170165 0.985351
1654520066.498388 125.862428 3.799727 0.586904 7.587931 -0.012449 0.010476 0.144178 0.989418
1654520066.598345 125.962385 3.802529 0.542916 7.577098 -0.025736 0.010478 0.117916 0.992635
1654520066.698260 126.0623 3.800785 0.504213 7.567942 -0.032143 0.010414 0.092230 0.995164
1654520066.798584 126.162624 3.796834 0.474692 7.558842 -0.034344 0.009419 0.067729 0.997068
1654520066.898522 126.262562 3.796659 0.453228 7.554464 -0.032453 0.008643 0.045748 0.998388
1654520066.998859 126.362899 3.789796 0.437735 7.551135 -0.031085 0.008334 0.025981 0.999144
1654520067.097336 126.461376 3.784103 0.423602 7.548276 -0.024806 0.009725 0.009533 0.999600
1654520067.198313 126.562353 3.777473 0.419278 7.547945 -0.017226 0.011353 -0.004520 0.999777
1654520067.297665 126.661705 3.768567 0.417188 7.555194 -0.009536 0.012951 -0.015863 0.999745
1654520067.397477 126.761517 3.759361 0.413663 7.563889 -0.005719 0.013880 -0.024822 0.999579
1654520067.497844 126.861884 3.750896 0.410729 7.568626 -0.004826 0.014260 -0.030917 0.999409
1654520067.597962 126.962002 3.745983 0.407343 7.574039 -0.004824 0.015144 -0.034652 0.999273
1654520067.698066 127.062106 3.741730 0.403138 7.571694 -0.002651 0.017676 -0.036457 0.999175
1654520067.798060 127.1621 3.739895 0.405993 7.571304 0.003950 0.018968 -0.036906 0.999131
1654520067.898664 127.262704 3.734533 0.400758 7.577752 0.010323 0.018682 -0.037021 0.999087
1654520067.999308 127.363348 3.731518 0.393659 7.57484 0.016124 0.019142 -0.036024 0.999037
1654520068.099061 127.463101 3.729206 0.380844 7.580393 0.018237 0.018830 -0.034655 0.999055
1654520068.199168 127.563208 3.725033 0.363164 7.579977 0.016876 0.018232 -0.032561 0.999161
1654520068.298132 127.662172 3.724922 0.337334 7.585336 0.013172 0.017974 -0.030580 0.999284
1654520068.398033 127.762073 3.719589 0.311472 7.59272 0.003338 0.017628 -0.028160 0.999442
1654520068.498545 127.862585 3.717316 0.288647 7.594479 -0.009812 0.018359 -0.026449 0.999433
1654520068.598588 127.962628 3.718059 0.267971 7.591027 -0.023141 0.018296 -0.023750 0.999283
1654520068.698265 128.062305 3.721127 0.251909 7.584625 -0.033682 0.018196 -0.020811 0.999050
1654520068.799437 128.163477 3.723293 0.244419 7.579367 -0.039301 0.018490 -0.017783 0.998898
1654520068.902868 128.266908 3.723993 0.243716 7.574629 -0.040894 0.018032 -0.014990 0.998888
1654520069.001022 128.365062 3.728474 0.251718 7.568872 -0.039605 0.017275 -0.012558 0.998987
1654520069.099456 128.463496 3.732959 0.266542 7.562977 -0.033500 0.015143 -0.009865 0.999275
1654520069.200808 128.564848 3.736947 0.283841 7.554987 -0.023815 0.012905 -0.006661 0.999611
1654520069.299588 128.663628 3.737005 0.307364 7.553527 -0.010704 0.011989 -0.003801 0.999864
1654520069.399305 128.763345 3.739548 0.331089 7.560187 0.002279 0.010137 -0.001485 0.999945
1654520069.500134 128.864174 3.740915 0.348942 7.563984 0.011378 0.008105 0.001033 0.999902
1654520069.600832 128.964872 3.742048 0.366849 7.56837 0.016986 0.008175 0.003247 0.999817
1654520069.699490 129.06353 3.740425 0.380748 7.571731 0.020910 0.009154 0.005131 0.999726
1654520069.800381 129.164421 3.736927 0.388559 7.581409 0.024965 0.010090 0.006151 0.999618
1654520069.901522 129.265562 3.733533 0.388512 7.586888 0.026092 0.012095 0.006988 0.999562
1654520070.000353 129.364393 3.727589 0.381166 7.591027 0.023527 0.013356 0.007319 0.999607
1654520070.101727 129.465767 3.723825 0.369812 7.590688 0.019365 0.014973 0.007059 0.999675
1654520070.199365 129.563405 3.720691 0.353969 7.594101 0.011784 0.017319 0.006230 0.999761
1654520070.299159 129.663199 3.720127 0.337064 7.589504 0.001786 0.019870 0.005511 0.999786
1654520070.399142 129.763182 3.721513 0.322820 7.578679 -0.006431 0.021117 0.003716 0.999749
1654520070.499567 129.863607 3.720380 0.308471 7.569408 -0.009265 0.013874 0.001726 0.999859
1654520070.600028 129.964068 3.725877 0.299664 7.561956 -0.008889 0.002960 0.000346 0.999956
1654520070.699061 130.063101 3.715775 0.288688 7.554023 -0.010644 -0.007720 -0.001321 0.999913
1654520070.800287 130.164327 3.705793 0.281221 7.538085 -0.014173 -0.013210 -0.002228 0.999810
1654520070.899158 130.263198 3.695965 0.273583 7.524909 -0.017586 -0.015522 -0.002711 0.999721
1654520070.999476 130.363516 3.677512 0.272386 7.505546 -0.022157 -0.017655 -0.003341 0.999593
1654520071.100250 130.46429 3.650871 0.271845 7.475508 -0.024399 -0.017980 -0.003858 0.999533
1654520071.198894 130.562934 3.622210 0.282646 7.446619 -0.024251 -0.018004 -0.003937 0.999536
1654520071.301369 130.665409 3.583874 0.293566 7.409596 -0.020830 -0.018364 -0.003996 0.999606
1654520071.399798 130.763838 3.540780 0.308776 7.367709 -0.014459 -0.017540 -0.003607 0.999735
1654520071.499732 130.863772 3.489594 0.319912 7.321416 -0.006362 -0.013002 -0.002718 0.999892
1654520071.600497 130.964537 3.436589 0.336067 7.272989 0.003486 -0.001945 -0.001461 0.999991
1654520071.698934 131.062974 3.380247 0.351129 7.225754 0.010910 0.010540 -0.000423 0.999885
1654520071.798653 131.162693 3.324922 0.361014 7.178847 0.015349 0.022616 0.000922 0.999626
1654520071.898566 131.262606 3.269801 0.368023 7.130061 0.016532 0.033732 0.002508 0.999291
1654520072.000204 131.364244 3.222963 0.375279 7.080379 0.018382 0.042384 0.004120 0.998924
1654520072.098702 131.462742 3.180938 0.377524 7.032008 0.020736 0.046327 0.006260 0.998691
1654520072.198699 131.562739 3.146898 0.374116 6.984553 0.021161 0.047109 0.008627 0.998628
1654520072.300033 131.664073 3.121212 0.368365 6.936739 0.019948 0.046457 0.011090 0.998659
1654520072.398935 131.762975 3.094870 0.357875 6.887364 0.016655 0.043194 0.012879 0.998845
1654520072.499006 131.863046 3.081089 0.346154 6.834656 0.012344 0.033851 0.014458 0.999246
1654520072.600536 131.964576 3.064749 0.326737 6.784546 0.008634 0.021029 0.016123 0.999612
1654520072.699217 132.063257 3.048790 0.309493 6.738902 0.002784 0.009744 0.017194 0.999801
1654520072.802035 132.166075 3.036494 0.290859 6.692488 -0.001830 0.002805 0.017499 0.999841
1654520072.900185 132.264225 3.016681 0.272029 6.654995 -0.005987 -0.005522 0.017518 0.999813
1654520072.999298 132.363338 2.992459 0.252607 6.617906 -0.010121 -0.011261 0.017730 0.999728
1654520073.098776 132.462816 2.967110 0.235616 6.585237 -0.013192 -0.010253 0.016863 0.999718
1654520073.198735 132.562775 2.937358 0.222526 6.55247 -0.014293 -0.006322 0.015347 0.999760
1654520073.298720 132.66276 2.901358 0.212532 6.527295 -0.016154 -0.003045 0.013703 0.999771
1654520073.400315 132.764355 2.866065 0.203921 6.495283 -0.018815 0.001256 0.011923 0.999751
1654520073.499040 132.86308 2.828905 0.199884 6.467637 -0.020455 0.007766 0.009822 0.999712
1654520073.599801 132.963841 2.790089 0.200024 6.438004 -0.019705 0.015644 0.007305 0.999657
1654520073.698910 133.06295 2.752708 0.205978 6.413923 -0.016315 0.018360 0.004581 0.999688
1654520073.801265 133.165305 2.717105 0.210733 6.389772 -0.012715 0.019331 0.002597 0.999729
1654520073.899854 133.263894 2.682561 0.216137 6.361247 -0.008370 0.022111 0.001160 0.999720
1654520073.998819 133.362859 2.650051 0.224125 6.328518 -0.002719 0.026241 -0.000619 0.999652
1654520074.098513 133.462553 2.620849 0.234638 6.30474 0.002313 0.025674 -0.001839 0.999666
1654520074.199853 133.563893 2.596425 0.237361 6.274341 0.005478 0.024160 -0.001982 0.999691
1654520074.298316 133.662356 2.573435 0.241018 6.245346 0.008223 0.024510 -0.001764 0.999664
1654520074.397896 133.761936 2.553017 0.242939 6.214773 0.012143 0.025032 -0.001554 0.999612
1654520074.499840 133.86388 2.529648 0.243076 6.191964 0.013714 0.021579 -0.000786 0.999673
1654520074.599895 133.963935 2.510904 0.234710 6.15825 0.012070 0.015733 0.000748 0.999803
1654520074.698858 134.062898 2.492714 0.223023 6.125462 0.009537 0.012698 0.002139 0.999872
1654520074.797537 134.161577 2.472169 0.211704 6.095513 0.007117 0.012227 0.003167 0.999895
1654520074.898895 134.262935 2.454818 0.199566 6.064603 0.003754 0.010551 0.004206 0.999928
1654520075.000395 134.364435 2.436751 0.184204 6.031119 -0.001799 0.007343 0.005368 0.999957
1654520075.098624 134.462664 2.413774 0.170442 5.994471 -0.006966 0.005992 0.006560 0.999936
1654520075.197901 134.561941 2.394587 0.160190 5.958719 -0.011015 0.006850 0.007233 0.999890
1654520075.298607 134.662647 2.372000 0.151784 5.927262 -0.013045 0.006558 0.007325 0.999867
1654520075.403010 134.76705 2.346926 0.143444 5.897233 -0.014923 0.004499 0.007611 0.999850
1654520075.502848 134.866888 2.321904 0.137627 5.865026 -0.017929 0.004632 0.007633 0.999799
1654520075.601243 134.965283 2.293439 0.137104 5.835785 -0.018679 0.005562 0.007062 0.999785
1654520075.698780 135.06282 2.262998 0.139591 5.806471 -0.017389 0.003941 0.006107 0.999822
1654520075.798953 135.162993 2.231602 0.142706 5.778547 -0.014949 0.001406 0.005541 0.999872
1654520075.899148 135.263188 2.201029 0.146153 5.744304 -0.013396 0.003757 0.004856 0.999891
1654520076.000544 135.364584 2.167881 0.155260 5.709206 -0.008728 0.009092 0.003240 0.999915
1654520076.103542 135.467582 2.131944 0.164343 5.687133 -0.003288 0.011445 0.001597 0.999928
1654520076.198496 135.562536 2.097355 0.172390 5.658494 0.002034 0.012798 0.000246 0.999916
1654520076.298161 135.662201 2.066069 0.177941 5.627468 0.006643 0.014260 -0.000854 0.999876
1654520076.398224 135.762264 2.033973 0.182859 5.600519 0.009951 0.015936 -0.001843 0.999822
1654520076.497993 135.862033 2.000019 0.184012 5.572387 0.011740 0.015899 -0.002819 0.999801
1654520076.598067 135.962107 1.968399 0.180382 5.544097 0.013065 0.016390 -0.003370 0.999775
1654520076.799376 136.163416 1.906740 0.162266 5.486094 0.007157 0.019872 -0.004414 0.999767
1654520076.898412 136.262452 1.875820 0.151719 5.456156 0.002733 0.020323 -0.005164 0.999776
1654520076.999303 136.363343 1.849188 0.137631 5.420612 -0.000278 0.019621 -0.005999 0.999789
1654520077.099020 136.46306 1.824113 0.122705 5.39212 -0.003871 0.019635 -0.006940 0.999776
1654520077.200025 136.564065 1.802978 0.111105 5.359503 -0.009708 0.021182 -0.007545 0.999700
1654520077.303476 136.667516 1.779016 0.099291 5.329147 -0.014229 0.020524 -0.009081 0.999647
1654520077.398694 136.762734 1.758483 0.090605 5.296657 -0.018138 0.017297 -0.009892 0.999637
1654520077.498427 136.862467 1.739324 0.081761 5.267095 -0.018972 0.014754 -0.010485 0.999656
1654520077.599695 136.963735 1.719865 0.081357 5.236468 -0.018341 0.011978 -0.011039 0.999699
1654520077.698209 137.062249 1.702693 0.082765 5.206078 -0.017216 0.007629 -0.011160 0.999760
1654520077.798937 137.162977 1.681492 0.085028 5.175144 -0.015202 0.004630 -0.010705 0.999816
1654520077.900150 137.26419 1.659104 0.088137 5.144819 -0.013616 0.005455 -0.010324 0.999839
1654520078.002398 137.366438 1.634648 0.096954 5.116564 -0.011045 0.007673 -0.010043 0.999859
1654520078.099351 137.463391 1.610031 0.106559 5.090231 -0.007450 0.007483 -0.009580 0.999898
1654520078.198757 137.562797 1.583641 0.114898 5.059434 -0.004102 0.005797 -0.008374 0.999940
1654520078.299353 137.663393 1.557638 0.119461 5.026408 0.000115 0.006676 -0.007408 0.999950
1654520078.400943 137.764983 1.531025 0.127512 4.991705 0.004826 0.008956 -0.006340 0.999928
1654520078.500552 137.864592 1.498641 0.132621 4.963004 0.007367 0.009139 -0.005198 0.999918
1654520078.604668 137.968708 1.469521 0.134892 4.93187 0.009294 0.008942 -0.003642 0.999910
1654520078.699801 138.063841 1.441612 0.133510 4.90685 0.009762 0.009494 -0.001784 0.999906
1654520078.799149 138.163189 1.410790 0.131923 4.878759 0.009899 0.011406 -0.000151 0.999886
1654520078.899239 138.263279 1.377955 0.127192 4.854509 0.010192 0.011094 0.001494 0.999885
1654520078.999853 138.363893 1.349351 0.116691 4.824599 0.007838 0.009748 0.003237 0.999917
1654520079.101194 138.465234 1.320744 0.105458 4.789905 0.004664 0.011652 0.004333 0.999912
1654520079.199032 138.563072 1.292799 0.097156 4.758103 0.002379 0.015187 0.004542 0.999872
1654520079.299209 138.663249 1.261853 0.083272 4.727526 -0.000781 0.016521 0.004215 0.999854
1654520079.403188 138.767228 1.232783 0.072185 4.694516 -0.003967 0.017434 0.003681 0.999833
1654520079.498678 138.862718 1.208761 0.062199 4.667811 -0.006625 0.018033 0.002994 0.999811
1654520079.600326 138.964366 1.184468 0.053341 4.633619 -0.009331 0.018939 0.001750 0.999776
1654520079.698534 139.062574 1.159603 0.044885 4.603307 -0.011582 0.017537 0.000053 0.999779
1654520079.798998 139.163038 1.135518 0.038138 4.574178 -0.012992 0.013561 -0.001537 0.999822
1654520079.898852 139.262892 1.117048 0.030155 4.539263 -0.013063 0.011766 -0.002936 0.999841
1654520079.998879 139.362919 1.091813 0.028981 4.510675 -0.012223 0.012312 -0.003918 0.999842
1654520080.099347 139.463387 1.068093 0.027512 4.485463 -0.011796 0.011148 -0.004117 0.999860
1654520080.199714 139.563754 1.045036 0.029191 4.456251 -0.012957 0.008960 -0.003550 0.999870
1654520080.299418 139.663458 1.022312 0.030324 4.420455 -0.014761 0.009025 -0.001877 0.999849
1654520080.400553 139.764593 0.998220 0.036612 4.391986 -0.012908 0.011368 0.000289 0.999852
1654520080.500470 139.86451 0.972470 0.045405 4.364035 -0.008583 0.011553 0.002776 0.999893
1654520080.602918 139.966958 0.948443 0.050522 4.338649 -0.004571 0.011084 0.005866 0.999911
1654520080.700252 140.064292 0.925688 0.058638 4.303459 -0.000122 0.012393 0.008735 0.999885
1654520080.801000 140.16504 0.899441 0.066709 4.272946 0.004132 0.013398 0.011345 0.999837
1654520080.901449 140.265489 0.872042 0.074181 4.241502 0.007791 0.011450 0.013828 0.999808
1654520081.001207 140.365247 0.847485 0.075228 4.207984 0.010600 0.009067 0.016271 0.999770
1654520081.100137 140.464177 0.822544 0.075037 4.169621 0.012315 0.009890 0.018096 0.999711
1654520081.202266 140.566306 0.800954 0.072591 4.140342 0.015224 0.013157 0.018523 0.999626
1654520081.301475 140.665515 0.775164 0.068254 4.123686 0.015284 0.013013 0.018807 0.999622
1654520081.400553 140.764593 0.751113 0.059839 4.09396 0.011721 0.011520 0.018796 0.999688
1654520081.500922 140.864962 0.727546 0.047503 4.060282 0.007870 0.011609 0.017946 0.999741
1654520081.603605 140.967645 0.703293 0.037625 4.025447 0.003875 0.012789 0.016514 0.999774
1654520081.700723 141.064763 0.681492 0.023099 3.999066 0.000535 0.011730 0.014691 0.999823
1654520081.804127 141.168167 0.657771 0.010303 3.968482 -0.003394 0.009735 0.013027 0.999862
1654520081.999203 141.363243 0.611620 -0.015620 3.899691 -0.010059 0.011379 0.009035 0.999844
1654520082.100932 141.464972 0.585228 -0.025650 3.879255 -0.010477 0.010853 0.006328 0.999866
1654520082.203243 141.567283 0.565145 -0.035837 3.847651 -0.010420 0.007907 0.004489 0.999904
1654520082.299081 141.663121 0.542254 -0.044579 3.816508 -0.010583 0.008059 0.002349 0.999909
1654520082.400527 141.764567 0.519054 -0.049114 3.78982 -0.010515 0.009452 0.000398 0.999900
1654520082.500614 141.864654 0.495975 -0.053003 3.763418 -0.009124 0.009326 -0.001212 0.999914
1654520082.602041 141.966081 0.471436 -0.054909 3.731242 -0.007890 0.007835 -0.002357 0.999935
1654520082.701644 142.065684 0.449327 -0.060132 3.698891 -0.006515 0.007585 -0.003319 0.999944
1654520082.799275 142.163315 0.423752 -0.063289 3.670019 -0.005858 0.009465 -0.004528 0.999928
1654520082.902375 142.266415 0.400319 -0.067104 3.62858 -0.005088 0.013463 -0.006370 0.999876
1654520083.002240 142.36628 0.373743 -0.069356 3.603343 -0.005415 0.015955 -0.008801 0.999819
1654520083.102653 142.466693 0.350615 -0.070575 3.581158 -0.006552 0.015603 -0.011468 0.999791
1654520083.201416 142.565456 0.328286 -0.072911 3.554953 -0.006741 0.014152 -0.014174 0.999777
1654520083.304144 142.668184 0.308330 -0.073103 3.530816 -0.005583 0.012346 -0.016973 0.999764
1654520083.400603 142.764643 0.291482 -0.073651 3.504224 -0.004759 0.010668 -0.019954 0.999733
1654520083.500232 142.864272 0.271316 -0.075245 3.484664 -0.004892 0.009024 -0.023169 0.999679
1654520083.600486 142.964526 0.252638 -0.076465 3.456815 -0.007292 0.007040 -0.025748 0.999617
1654520083.701414 143.065454 0.229790 -0.075620 3.432123 -0.008850 0.004171 -0.027961 0.999561
1654520083.801158 143.165198 0.207608 -0.076501 3.402476 -0.008398 0.001418 -0.029603 0.999525
1654520083.901285 143.265325 0.184947 -0.076609 3.371074 -0.007308 -0.000548 -0.030460 0.999509
1654520084.000076 143.364116 0.161466 -0.077602 3.343212 -0.003899 -0.000717 -0.030694 0.999521
1654520084.101542 143.465582 0.133193 -0.075743 3.314132 0.000253 0.000559 -0.029570 0.999563
1654520084.199673 143.563713 0.105347 -0.075426 3.288638 0.000923 0.000781 -0.026514 0.999648
1654520084.300407 143.664447 0.075654 -0.073957 3.261849 -0.000430 0.000725 -0.021631 0.999766
1654520084.400735 143.764775 0.043122 -0.074219 3.238101 -0.003666 0.000069 -0.014837 0.999883
1654520084.502557 143.866597 0.011129 -0.076776 3.203567 -0.005528 0.000648 -0.006918 0.999961
1654520084.601184 143.965224 -0.024716 -0.078222 3.160494 -0.005988 0.003492 0.002077 0.999974
1654520084.702517 144.066557 -0.057930 -0.077902 3.098659 -0.004251 0.010218 0.010874 0.999880
1654520084.802736 144.166776 -0.090081 -0.077652 3.049787 -0.001481 0.019526 0.019457 0.999619
1654520085.001090 144.36513 -0.156993 -0.080250 2.994198 -0.000909 0.035234 0.033154 0.998829
1654520085.102920 144.46696 -0.183342 -0.080407 2.97237 -0.003323 0.035898 0.037353 0.998652
1654520085.202924 144.566964 -0.201254 -0.083085 2.94889 -0.004601 0.034433 0.039803 0.998603
1654520085.302679 144.666719 -0.211966 -0.084249 2.928244 -0.005217 0.035238 0.039990 0.998565
1654520085.403915 144.767955 -0.217853 -0.083842 2.921742 -0.007421 0.037049 0.038576 0.998541
1654520085.501675 144.865715 -0.227225 -0.081514 2.919554 -0.008240 0.033796 0.035641 0.998759
1654520085.603620 144.96766 -0.224601 -0.079210 2.912312 -0.008915 0.022988 0.031262 0.999207
1654520085.801442 145.165482 -0.216222 -0.069206 2.899851 -0.007743 0.002026 0.020634 0.999755
1654520085.902035 145.266075 -0.213026 -0.062340 2.899444 -0.006111 -0.000861 0.014775 0.999872
1654520086.099092 145.463132 -0.212575 -0.046978 2.901157 -0.003686 0.000349 0.004778 0.999982
1654520086.199055 145.563095 -0.215728 -0.039540 2.900783 -0.003141 0.000141 0.002299 0.999992
1654520086.299460 145.6635 -0.219742 -0.032473 2.900948 -0.002708 0.000407 0.001560 0.999995
1654520086.399467 145.763507 -0.224872 -0.026393 2.901075 -0.001512 0.001379 0.002056 0.999996
1654520086.501822 145.865862 -0.232621 -0.019477 2.902518 0.001984 0.004161 0.003220 0.999984
1654520086.600837 145.964877 -0.243020 -0.014323 2.915254 0.004942 0.006693 0.004903 0.999953
1654520086.700939 146.064979 -0.257575 -0.012207 2.918719 0.006001 0.008527 0.006196 0.999926
1654520086.799872 146.163912 -0.269618 -0.010789 2.920624 0.006456 0.010378 0.006593 0.999904
1654520086.899802 146.263842 -0.281423 -0.011079 2.925551 0.007678 0.012955 0.006399 0.999866
1654520087.002733 146.366773 -0.294905 -0.012802 2.926631 0.008455 0.016203 0.005118 0.999820
1654520087.100336 146.464376 -0.307372 -0.016130 2.931739 0.007800 0.020828 0.002876 0.999748
1654520087.203051 146.567091 -0.315118 -0.022602 2.935869 0.005778 0.023316 0.000242 0.999711
1654520087.301205 146.665245 -0.319042 -0.032545 2.940836 0.000818 0.024598 -0.002369 0.999694
1654520087.398954 146.762994 -0.321675 -0.041506 2.939653 -0.003250 0.025287 -0.005176 0.999662
1654520087.500050 146.86409 -0.323910 -0.050009 2.946507 -0.004766 0.024924 -0.009083 0.999637
1654520087.602744 146.966784 -0.327058 -0.058213 2.961235 -0.006575 0.022245 -0.013182 0.999644
1654520087.702207 147.066247 -0.324408 -0.065879 2.973972 -0.007766 0.017922 -0.016944 0.999666
1654520087.800213 147.164253 -0.317220 -0.073930 2.99407 -0.008713 0.014484 -0.019899 0.999659
1654520087.898913 147.262953 -0.306943 -0.081036 3.017911 -0.009278 0.013531 -0.022558 0.999611
1654520087.998960 147.363 -0.303562 -0.085622 3.039719 -0.008694 0.012935 -0.024957 0.999567
1654520088.202396 147.566436 -0.289365 -0.091972 3.085676 -0.010581 0.010535 -0.028548 0.999481
1654520088.301597 147.665637 -0.284649 -0.094588 3.101575 -0.012018 0.008198 -0.029514 0.999459
1654520088.400857 147.764897 -0.280210 -0.096727 3.111371 -0.011308 0.007103 -0.030746 0.999438
1654520088.503429 147.867469 -0.274748 -0.098605 3.121335 -0.009209 0.007444 -0.032101 0.999415
1654520088.601583 147.965623 -0.272115 -0.098879 3.126469 -0.008462 0.008240 -0.032893 0.999389
1654520088.700827 148.064867 -0.271529 -0.096539 3.129506 -0.007932 0.009168 -0.033376 0.999369
1654520088.899801 148.263841 -0.271696 -0.091101 3.135625 -0.006554 0.009050 -0.032565 0.999407
1654520088.999290 148.36333 -0.268209 -0.089011 3.131482 -0.005508 0.008644 -0.031280 0.999458
1654520089.198971 148.563011 -0.273283 -0.085427 3.129 -0.003897 0.009456 -0.028140 0.999552
1654520089.301622 148.665662 -0.276538 -0.082766 3.127919 -0.001917 0.010181 -0.026428 0.999597
1654520089.399096 148.763136 -0.282472 -0.083288 3.122262 0.000821 0.010864 -0.025043 0.999627
1654520089.502078 148.866118 -0.284821 -0.083276 3.117986 0.002303 0.013236 -0.023935 0.999623
1654520089.602372 148.966412 -0.287328 -0.083285 3.102553 0.000555 0.016571 -0.023281 0.999591
1654520089.800321 149.164361 -0.292498 -0.084212 3.06439 -0.005910 0.022139 -0.022760 0.999478
1654520089.899282 149.263322 -0.291388 -0.086232 3.03658 -0.005367 0.022448 -0.022665 0.999477
1654520089.999581 149.363621 -0.288504 -0.089542 3.017177 -0.005132 0.021275 -0.022498 0.999507
1654520090.101779 149.465819 -0.284109 -0.088047 2.992189 -0.006918 0.020576 -0.021853 0.999525
1654520090.202202 149.566242 -0.279790 -0.086000 2.964934 -0.008637 0.020164 -0.021428 0.999530
1654520090.299153 149.663193 -0.272871 -0.085140 2.94816 -0.008971 0.018894 -0.021638 0.999547
1654520090.401653 149.765693 -0.266389 -0.081757 2.926687 -0.007080 0.016339 -0.022439 0.999590
1654520090.502152 149.866192 -0.255568 -0.077526 2.909062 -0.003734 0.012420 -0.023764 0.999633
1654520090.599230 149.96327 -0.249171 -0.076469 2.892607 -0.001475 0.010031 -0.024889 0.999639
1654520090.702247 150.066287 -0.239328 -0.070350 2.88103 0.000247 0.009084 -0.025989 0.999621
1654520090.799293 150.163333 -0.230184 -0.066870 2.86239 0.001084 0.008854 -0.026872 0.999599
1654520090.898981 150.263021 -0.220134 -0.063530 2.847716 0.001821 0.008478 -0.027637 0.999580
1654520091.098766 150.462806 -0.212016 -0.057377 2.804785 0.004452 0.004200 -0.028810 0.999566
1654520091.299719 150.663759 -0.209127 -0.059034 2.759335 0.003257 0.001358 -0.027820 0.999607
1654520091.398855 150.762895 -0.206846 -0.060422 2.736453 0.001382 0.001613 -0.026153 0.999656
1654520091.598721 150.962761 -0.214292 -0.065744 2.690197 0.001831 0.006376 -0.019835 0.999781
1654520091.798675 151.162715 -0.228830 -0.071442 2.643068 -0.003274 0.009640 -0.009509 0.999903
1654520091.898753 151.262793 -0.240812 -0.073504 2.610115 -0.006089 0.010828 -0.003525 0.999917
1654520091.999572 151.363612 -0.246520 -0.074925 2.583082 -0.007497 0.013106 0.002178 0.999884
1654520092.101204 151.465244 -0.254786 -0.077961 2.554179 -0.007120 0.015930 0.007629 0.999819
1654520092.199194 151.563234 -0.261167 -0.080022 2.525864 -0.005460 0.019879 0.011778 0.999718
1654520092.301533 151.665573 -0.266877 -0.078218 2.501846 -0.003488 0.021894 0.014651 0.999647
1654520092.399804 151.763844 -0.272968 -0.075155 2.480923 -0.004560 0.022354 0.016174 0.999609
1654520092.500205 151.864245 -0.277661 -0.072055 2.454635 -0.006503 0.021895 0.016333 0.999606
1654520092.600416 151.964456 -0.281149 -0.070422 2.423159 -0.006322 0.021257 0.014999 0.999642
1654520092.700868 152.064908 -0.282876 -0.066119 2.393203 -0.001217 0.021363 0.011620 0.999704
1654520092.800581 152.164621 -0.282330 -0.064602 2.360152 0.003785 0.021439 0.007618 0.999734
1654520092.902646 152.266686 -0.279006 -0.061007 2.333324 0.006064 0.020198 0.002902 0.999773
1654520092.999683 152.363723 -0.270357 -0.058655 2.301681 0.008522 0.018150 -0.003194 0.999794
1654520093.099811 152.463851 -0.269268 -0.058360 2.275259 0.010534 0.016451 -0.009297 0.999766
1654520093.201262 152.565302 -0.262045 -0.062585 2.250602 0.012873 0.014502 -0.015921 0.999685
1654520093.400674 152.764714 -0.248018 -0.082350 2.19391 0.012832 0.010290 -0.029478 0.999430
1654520093.499095 152.863135 -0.237522 -0.090777 2.116225 0.007770 0.015058 -0.033181 0.999306
1654520093.599032 152.963072 -0.227677 -0.100048 2.008447 0.005169 0.025605 -0.034975 0.999047
1654520093.699211 153.063251 -0.226893 -0.111345 1.865205 0.002887 0.035996 -0.035607 0.998713
1654520093.798458 153.162498 -0.225505 -0.118197 1.704621 -0.000192 0.040866 -0.035495 0.998534
1654520093.898424 153.262464 -0.218722 -0.129079 1.540875 -0.002552 0.038832 -0.034581 0.998644
1654520093.998753 153.362793 -0.205545 -0.140316 1.371209 -0.002834 0.031747 -0.032888 0.998951
1654520094.098764 153.462804 -0.190501 -0.152570 1.224803 -0.008056 0.023329 -0.028387 0.999292
1654520094.199013 153.563053 -0.171402 -0.167667 1.089615 -0.007982 0.015523 -0.023421 0.999573
1654520094.300357 153.664397 -0.146212 -0.181816 0.992727 -0.001178 0.010004 -0.018065 0.999786
1654520094.399304 153.763344 -0.118222 -0.194967 0.92913 0.001802 0.006258 -0.011431 0.999913
1654520094.499930 153.86397 -0.095181 -0.202915 0.890221 0.000814 0.005187 -0.005661 0.999970
1654520094.600094 153.964134 -0.074849 -0.216218 0.884242 -0.000966 0.004196 -0.002030 0.999989
1654520094.700199 154.064239 -0.069332 -0.224501 0.912234 -0.002471 0.001423 -0.000981 0.999995
1654520094.800349 154.164389 -0.060793 -0.237337 0.973932 -0.014324 -0.012112 -0.001177 0.999823
1654520094.900374 154.264414 -0.064370 -0.244148 1.05157 -0.022900 -0.041184 -0.004332 0.998880
1654520095.000089 154.364129 -0.072712 -0.247567 1.130899 -0.025368 -0.073388 -0.006989 0.996956
1654520095.099925 154.463965 -0.069495 -0.257286 1.184914 -0.024157 -0.090068 -0.008988 0.995602
1654520095.200018 154.564058 -0.089540 -0.261550 1.225478 -0.020181 -0.069794 -0.011110 0.997295
1654520095.300475 154.664515 -0.125937 -0.247821 1.267332 -0.014837 -0.030149 -0.013202 0.999348
1654520095.400402 154.764442 -0.171898 -0.244669 1.285108 -0.009391 0.002992 -0.016129 0.999821
1654520095.501136 154.865176 -0.222310 -0.235278 1.297374 -0.002877 0.031327 -0.018831 0.999328
1654520095.600175 154.964215 -0.292447 -0.219887 1.281376 0.000179 0.049011 -0.021793 0.998560
1654520095.700283 155.064323 -0.346223 -0.212693 1.241518 0.000078 0.053828 -0.024844 0.998241
1654520095.801978 155.166018 -0.391904 -0.207759 1.177271 -0.002592 0.052686 -0.027885 0.998218
1654520095.900343 155.264383 -0.436450 -0.201014 1.092576 -0.004441 0.048859 -0.031739 0.998291
1654520096.000545 155.364585 -0.463924 -0.191954 1.001573 -0.007268 0.041646 -0.035604 0.998471
1654520096.100763 155.464803 -0.487206 -0.183054 0.925677 -0.010699 0.033146 -0.038780 0.998641
1654520096.200864 155.564904 -0.508477 -0.177726 0.857983 -0.011750 0.025231 -0.040384 0.998797
1654520096.300995 155.665035 -0.514537 -0.172361 0.810264 -0.010649 0.023319 -0.039854 0.998877
1654520096.401073 155.765113 -0.510557 -0.162531 0.777134 -0.009647 0.030965 -0.037380 0.998775
1654520096.502035 155.866075 -0.517000 -0.148702 0.744058 -0.008589 0.045268 -0.033912 0.998362
1654520096.600390 155.96443 -0.531652 -0.128249 0.739057 -0.004723 0.052567 -0.030794 0.998131
1654520096.700165 156.064205 -0.540962 -0.114835 0.716701 -0.001651 0.048739 -0.026128 0.998468
1654520096.800432 156.164472 -0.539380 -0.101944 0.666726 0.007131 0.041774 -0.022160 0.998856
1654520096.899380 156.26342 -0.529332 -0.092087 0.63046 0.024051 0.033248 -0.018876 0.998979
1654520097.000831 156.364871 -0.511485 -0.090533 0.580153 0.039371 0.025030 -0.015325 0.998794
1654520097.098664 156.462704 -0.488621 -0.100415 0.54893 0.038684 0.016615 -0.010369 0.999060
1654520097.200857 156.564897 -0.462535 -0.112710 0.516574 0.028492 0.012801 -0.006849 0.999489
1654520097.299739 156.663779 -0.444605 -0.130743 0.501471 0.015832 0.013385 -0.004911 0.999773
1654520097.401742 156.765782 -0.422386 -0.156473 0.481515 -0.001069 0.016594 -0.004203 0.999853
1654520097.500507 156.864547 -0.404105 -0.178496 0.452233 -0.023854 0.020645 -0.004391 0.999493
1654520097.601496 156.965536 -0.401594 -0.193205 0.434792 -0.045851 0.018684 -0.006364 0.998753
1654520097.702286 157.066326 -0.395154 -0.201483 0.410106 -0.058334 0.006062 -0.008336 0.998244
1654520097.802074 157.166114 -0.379265 -0.208128 0.380563 -0.063566 -0.001247 -0.009204 0.997934
1654520097.901678 157.265718 -0.360585 -0.194443 0.359158 -0.057446 0.002772 -0.011327 0.998280
1654520098.000109 157.364149 -0.341319 -0.175066 0.335362 -0.040719 0.011766 -0.013502 0.999010
1654520098.100976 157.465016 -0.333744 -0.149218 0.311133 -0.021428 0.021308 -0.014959 0.999431
1654520098.198718 157.562758 -0.328670 -0.113301 0.290418 0.004342 0.028158 -0.015495 0.999474
1654520098.298062 157.662102 -0.317812 -0.090392 0.280248 0.032834 0.028785 -0.014515 0.998941
1654520098.397830 157.76187 -0.302199 -0.067765 0.269076 0.054497 0.025760 -0.010556 0.998126
1654520098.497858 157.861898 -0.286868 -0.056189 0.262372 0.066696 0.019233 -0.005448 0.997573
1654520098.598358 157.962398 -0.265227 -0.055877 0.251864 0.066824 0.005240 -0.000521 0.997751
1654520098.698511 158.062551 -0.220853 -0.078695 0.222365 0.053410 -0.004860 0.003491 0.998555
1654520098.798855 158.162895 -0.179798 -0.101501 0.189073 0.027673 -0.002741 0.004331 0.999604
1654520098.900230 158.26427 -0.149827 -0.123563 0.170943 0.004001 0.006939 0.003882 0.999960
1654520099.000663 158.364703 -0.136545 -0.161445 0.16239 -0.017262 0.016996 -0.000157 0.999707
1654520099.100689 158.464729 -0.111829 -0.190146 0.153022 -0.031496 0.025316 -0.005617 0.999167
1654520099.199124 158.563164 -0.090506 -0.212207 0.136963 -0.043031 0.031499 -0.011065 0.998516
1654520099.298656 158.662696 -0.063160 -0.223933 0.111129 -0.045371 0.035753 -0.014324 0.998227
1654520099.399210 158.76325 -0.069530 -0.230411 0.085263 -0.008286 0.035366 -0.017266 0.999191
1654520099.497974 158.862014 -0.037288 -0.248868 0.084798 0.003086 0.028106 -0.009717 0.999553
1654520099.598475 158.962515 -0.017990 -0.252416 0.068297 0.001608 0.025861 -0.014511 0.999559
1654520099.698707 159.062747 -0.007097 -0.258806 0.069142 0.002314 0.024935 -0.018389 0.999517
1654520099.799248 159.163288 -0.019434 -0.257274 0.067594 0.001699 0.023028 -0.019047 0.999552
1654520099.899348 159.263388 -0.020496 -0.256773 0.069505 0.000524 0.021631 -0.018558 0.999594
1654520099.999291 159.363331 -0.017969 -0.257678 0.063329 0.000489 0.020972 -0.018701 0.999605
1654520100.100162 159.464202 -0.014216 -0.258813 0.066854 0.000745 0.020886 -0.018801 0.999605
1654520100.200394 159.564434 -0.015649 -0.256548 0.069187 0.000753 0.020555 -0.018700 0.999614
1654520100.299342 159.663382 -0.014311 -0.257276 0.068693 0.000300 0.020383 -0.018678 0.999618
1654520100.399098 159.763138 -0.016331 -0.255535 0.064964 0.000107 0.019824 -0.018492 0.999632
1654520100.499239 159.863279 -0.022024 -0.249302 0.065005 -0.000669 0.019178 -0.018282 0.999649
1654520100.599158 159.963198 -0.027211 -0.252972 0.065258 -0.001253 0.013807 -0.018728 0.999728
1654520100.698252 160.062292 -0.016189 -0.256712 0.056273 -0.001380 0.010430 -0.018676 0.999770
1654520100.798219 160.162259 -0.011306 -0.255916 0.057397 -0.001347 0.013245 -0.018102 0.999748
1654520100.898646 160.262686 -0.015432 -0.254341 0.063454 -0.001442 0.014550 -0.018512 0.999722
1654520100.999123 160.363163 -0.021477 -0.254964 0.059002 -0.001554 0.012717 -0.018812 0.999741
1654520101.098603 160.462643 -0.013804 -0.257173 0.054623 -0.001390 0.011531 -0.018431 0.999763
1654520101.199993 160.564033 -0.012313 -0.256762 0.060777 -0.001658 0.013366 -0.018449 0.999739
1654520101.299104 160.663144 -0.016962 -0.254844 0.063985 -0.001250 0.013811 -0.018581 0.999731
1654520101.398811 160.762851 -0.019290 -0.253436 0.058341 -0.001313 0.012487 -0.018806 0.999744
1654520101.498516 160.862556 -0.023598 -0.258217 0.052582 -0.001550 0.010810 -0.018722 0.999765
1654520101.598343 160.962383 -0.018641 -0.261120 0.049799 -0.001844 0.009510 -0.018591 0.999780
1654520101.698554 161.062594 -0.016080 -0.261969 0.049803 -0.001966 0.009976 -0.018464 0.999778
1654520101.798878 161.162918 -0.018521 -0.261389 0.050642 -0.001759 0.010285 -0.018678 0.999771
1654520101.898218 161.262258 -0.017549 -0.261422 0.047417 -0.001806 0.009606 -0.018579 0.999780
1654520101.998363 161.362403 -0.017661 -0.260938 0.051108 -0.001835 0.009495 -0.018599 0.999780
1654520102.098832 161.462872 -0.015838 -0.264091 0.052857 -0.002242 0.009711 -0.018558 0.999778
1654520102.198865 161.562905 -0.017612 -0.265132 0.049301 -0.002246 0.009601 -0.018552 0.999779
1654520102.298742 161.662782 -0.018424 -0.264691 0.045881 -0.002259 0.009441 -0.018654 0.999779
1654520102.398623 161.762663 -0.016845 -0.265093 0.048475 -0.002418 0.009724 -0.018635 0.999776
1654520102.499057 161.863097 -0.017622 -0.264441 0.052095 -0.002324 0.009583 -0.018643 0.999778
1654520102.599084 161.963124 -0.016769 -0.267470 0.048862 -0.002559 0.009223 -0.018599 0.999781
1654520102.698339 162.062379 -0.014993 -0.265576 0.047998 -0.002346 0.009503 -0.018579 0.999779
1654520102.798338 162.162378 -0.018706 -0.266651 0.046695 -0.002550 0.009683 -0.018579 0.999777
1654520102.898766 162.262806 -0.019964 -0.265425 0.04394 -0.002556 0.009528 -0.018636 0.999778
1654520102.998926 162.362966 -0.016621 -0.263729 0.045858 -0.002108 0.009382 -0.018666 0.999780
1654520103.099179 162.463219 -0.018366 -0.264335 0.049327 -0.002292 0.009534 -0.018629 0.999778
1654520103.199444 162.563484 -0.019160 -0.264428 0.045463 -0.002118 0.009454 -0.018691 0.999778
1654520103.300373 162.664413 -0.017356 -0.264870 0.047409 -0.002208 0.009353 -0.018649 0.999780
1654520103.399579 162.763619 -0.020134 -0.267168 0.049745 -0.002483 0.009413 -0.018668 0.999778
1654520103.499259 162.863299 -0.019196 -0.267429 0.049233 -0.002443 0.009314 -0.018590 0.999781
1654520103.598990 162.96303 -0.018431 -0.265879 0.047413 -0.002327 0.009369 -0.018733 0.999778
1654520103.699056 163.063096 -0.019015 -0.265978 0.047649 -0.002201 0.009382 -0.018632 0.999780
1654520103.799107 163.163147 -0.020311 -0.265444 0.049408 -0.002375 0.009337 -0.018824 0.999776
1654520103.898417 163.262457 -0.020569 -0.266973 0.048386 -0.002423 0.009478 -0.018775 0.999776
1654520103.998368 163.362408 -0.020488 -0.265611 0.050032 -0.002466 0.009532 -0.018762 0.999775
1654520104.098393 163.462433 -0.019534 -0.266103 0.047866 -0.002421 0.009497 -0.018776 0.999776
1654520104.198758 163.562798 -0.018358 -0.264585 0.048407 -0.002438 0.009384 -0.018773 0.999777
1654520104.298744 163.662784 -0.018748 -0.265607 0.048004 -0.002463 0.009444 -0.018874 0.999774
1654520104.399004 163.763044 -0.017235 -0.266794 0.049169 -0.002599 0.009240 -0.018852 0.999776
1654520104.499349 163.863389 -0.015746 -0.265543 0.048762 -0.002303 0.009230 -0.018783 0.999778
1654520104.599887 163.963927 -0.017033 -0.266177 0.051226 -0.002374 0.009373 -0.018785 0.999777
1654520104.700036 164.064076 -0.020036 -0.265486 0.048903 -0.002356 0.009439 -0.018690 0.999778
1654520104.800174 164.164214 -0.019325 -0.264369 0.050634 -0.002290 0.009356 -0.018638 0.999780
1654520104.900026 164.264066 -0.016431 -0.265467 0.051429 -0.002351 0.009387 -0.018783 0.999777
1654520104.999939 164.363979 -0.018235 -0.265399 0.051882 -0.002291 0.009378 -0.018826 0.999776
1654520105.099398 164.463438 -0.017664 -0.267655 0.050014 -0.002654 0.009374 -0.018747 0.999777
1654520105.199094 164.563134 -0.017697 -0.267618 0.049707 -0.002561 0.009460 -0.018726 0.999777
1654520105.298810 164.66285 -0.017134 -0.266908 0.048443 -0.002453 0.009420 -0.018642 0.999779
1654520105.398824 164.762864 -0.019059 -0.267706 0.049214 -0.002379 0.009447 -0.018608 0.999779
1654520105.498939 164.862979 -0.017710 -0.268392 0.050726 -0.002545 0.009430 -0.018693 0.999778
1654520105.598687 164.962727 -0.018652 -0.267488 0.049014 -0.002543 0.009370 -0.018741 0.999777
1654520105.698820 165.06286 -0.020067 -0.265056 0.048524 -0.002388 0.009397 -0.018746 0.999777
1654520105.799016 165.163056 -0.017943 -0.268087 0.048771 -0.002620 0.009461 -0.018706 0.999777
1654520105.899107 165.263147 -0.019288 -0.268486 0.046327 -0.002785 0.009353 -0.018735 0.999777
1654520105.998827 165.362867 -0.019522 -0.268316 0.048301 -0.002774 0.009384 -0.018643 0.999778
1654520106.098796 165.462836 -0.021681 -0.269042 0.048057 -0.002767 0.009464 -0.018707 0.999776
1654520106.198848 165.562888 -0.022483 -0.270955 0.046124 -0.002844 0.009494 -0.018667 0.999777
1654520106.298757 165.662797 -0.020352 -0.271011 0.049009 -0.002872 0.009554 -0.018641 0.999776
1654520106.398792 165.762832 -0.021265 -0.272590 0.048255 -0.003109 0.009470 -0.018617 0.999777
1654520106.498956 165.862996 -0.021877 -0.272790 0.048999 -0.003124 0.009609 -0.018630 0.999775
1654520106.598897 165.962937 -0.023121 -0.274967 0.050035 -0.003189 0.009511 -0.018639 0.999776
1654520106.698667 166.062707 -0.021849 -0.273831 0.04973 -0.003193 0.009495 -0.018635 0.999776
1654520106.799220 166.16326 -0.023962 -0.274680 0.048308 -0.003221 0.009584 -0.018523 0.999777
1654520106.898027 166.262067 -0.021299 -0.274167 0.049298 -0.003200 0.009534 -0.018539 0.999778
1654520106.998155 166.362195 -0.022884 -0.273888 0.048026 -0.003061 0.009591 -0.018611 0.999776
1654520107.098063 166.462103 -0.022999 -0.272297 0.04887 -0.002868 0.009656 -0.018555 0.999777
1654520107.197969 166.562009 -0.021573 -0.275073 0.04789 -0.003054 0.009605 -0.018522 0.999778
1654520107.297883 166.661923 -0.023074 -0.271029 0.04795 -0.002758 0.009627 -0.018716 0.999775
1654520107.397671 166.761711 -0.022285 -0.271736 0.047978 -0.002800 0.009616 -0.018649 0.999776
1654520107.497757 166.861797 -0.023563 -0.273458 0.048893 -0.003035 0.009649 -0.018678 0.999774
1654520107.598056 166.962096 -0.022746 -0.274648 0.048151 -0.003158 0.009690 -0.018588 0.999775
1654520107.698357 167.062397 -0.019561 -0.275073 0.047868 -0.003197 0.009601 -0.018597 0.999776
1654520107.798755 167.162795 -0.021258 -0.275508 0.046462 -0.003302 0.009673 -0.018518 0.999776
1654520107.898714 167.262754 -0.022228 -0.274831 0.046725 -0.003378 0.009766 -0.018566 0.999774
1654520107.998601 167.362641 -0.021943 -0.272095 0.046726 -0.003155 0.009746 -0.018659 0.999773
1654520108.098361 167.462401 -0.019104 -0.271234 0.046902 -0.003180 0.009601 -0.018803 0.999772
1654520108.198196 167.562236 -0.020681 -0.270014 0.044286 -0.002945 0.009730 -0.018690 0.999774
1654520108.298040 167.66208 -0.019021 -0.271568 0.045229 -0.003117 0.009615 -0.018657 0.999775
1654520108.397952 167.761992 -0.018171 -0.269098 0.044953 -0.002846 0.009520 -0.018744 0.999775
1654520108.497921 167.861961 -0.020958 -0.269064 0.0454 -0.002835 0.009509 -0.018758 0.999775
1654520108.597948 167.961988 -0.019538 -0.270576 0.044946 -0.002855 0.009528 -0.018641 0.999777
1654520108.698002 168.062042 -0.021332 -0.271101 0.044266 -0.002957 0.009537 -0.018644 0.999776
1654520108.798089 168.162129 -0.022709 -0.267920 0.045954 -0.002633 0.009702 -0.018591 0.999777
1654520108.898185 168.262225 -0.019611 -0.268517 0.047203 -0.002706 0.009503 -0.018665 0.999777
1654520108.998450 168.36249 -0.020702 -0.267318 0.047244 -0.002491 0.009464 -0.018613 0.999779
1654520109.098296 168.462336 -0.021576 -0.268897 0.046413 -0.002609 0.009554 -0.018658 0.999777
1654520109.199343 168.563383 -0.020544 -0.267404 0.046739 -0.002470 0.009713 -0.018569 0.999777
1654520109.298753 168.662793 -0.019427 -0.269634 0.047039 -0.002730 0.009743 -0.018557 0.999777
1654520109.399025 168.763065 -0.019781 -0.267699 0.047242 -0.002433 0.009735 -0.018602 0.999777
1654520109.499119 168.863159 -0.018551 -0.269857 0.04798 -0.002790 0.009571 -0.018641 0.999777
1654520109.599058 168.963098 -0.018940 -0.267910 0.048734 -0.002497 0.009644 -0.018626 0.999777
1654520109.698784 169.062824 -0.017691 -0.267820 0.048758 -0.002521 0.009622 -0.018520 0.999779
1654520109.798555 169.162595 -0.019109 -0.268905 0.048909 -0.002554 0.009632 -0.018668 0.999776
1654520109.898023 169.262063 -0.017809 -0.267964 0.047038 -0.002542 0.009667 -0.018664 0.999776
1654520109.997826 169.361866 -0.018271 -0.269297 0.048428 -0.002661 0.009743 -0.018686 0.999774
1654520110.097659 169.461699 -0.017255 -0.269203 0.048818 -0.002601 0.009723 -0.018661 0.999775
1654520110.197901 169.561941 -0.016471 -0.268964 0.048622 -0.002579 0.009598 -0.018639 0.999777
1654520110.298845 169.662885 -0.017006 -0.269179 0.047519 -0.002848 0.009707 -0.018636 0.999775
1654520110.398064 169.762104 -0.016897 -0.269564 0.047873 -0.002756 0.009642 -0.018637 0.999776
1654520110.498386 169.862426 -0.018268 -0.267568 0.047638 -0.002648 0.009641 -0.018682 0.999775
1654520110.598779 169.962819 -0.019141 -0.268057 0.04818 -0.002778 0.009626 -0.018768 0.999774
1654520110.699001 170.063041 -0.020861 -0.267450 0.047414 -0.002655 0.009764 -0.018775 0.999773
1654520110.799176 170.163216 -0.019269 -0.268327 0.048532 -0.002618 0.009688 -0.018683 0.999775
1654520110.899122 170.263162 -0.018431 -0.268073 0.047581 -0.002757 0.009760 -0.018702 0.999774
1654520110.999082 170.363122 -0.021078 -0.267784 0.046974 -0.002607 0.009760 -0.018778 0.999773
1654520111.098702 170.462742 -0.020775 -0.268267 0.045732 -0.002776 0.009755 -0.018741 0.999773
1654520111.198568 170.562608 -0.020217 -0.269660 0.045288 -0.002803 0.009675 -0.018806 0.999772
1654520111.298518 170.662558 -0.019664 -0.269128 0.046253 -0.002886 0.009568 -0.018862 0.999772
1654520111.398437 170.762477 -0.017920 -0.268569 0.046468 -0.002724 0.009617 -0.018803 0.999773
1654520111.499309 170.863349 -0.019751 -0.269655 0.047729 -0.002863 0.009683 -0.018699 0.999774
1654520111.599179 170.963219 -0.020073 -0.268727 0.047842 -0.002827 0.009635 -0.018675 0.999775
1654520111.698208 171.062248 -0.021453 -0.269475 0.047224 -0.002942 0.009695 -0.018696 0.999774
1654520111.798613 171.162653 -0.019265 -0.268241 0.04638 -0.002823 0.009619 -0.018689 0.999775
1654520111.898380 171.26242 -0.020494 -0.270465 0.046523 -0.003068 0.009610 -0.018570 0.999777
1654520111.998556 171.362596 -0.019506 -0.268582 0.046348 -0.002889 0.009585 -0.018680 0.999775
1654520112.098732 171.462772 -0.019561 -0.269800 0.046372 -0.002923 0.009622 -0.018648 0.999776
1654520112.199060 171.5631 -0.021098 -0.270339 0.047871 -0.003030 0.009626 -0.018571 0.999777
1654520112.299231 171.663271 -0.018407 -0.269642 0.047958 -0.002854 0.009445 -0.018692 0.999777
1654520112.399464 171.763504 -0.019902 -0.267955 0.048126 -0.002819 0.009530 -0.018599 0.999778
1654520112.500601 171.864641 -0.019136 -0.268069 0.046612 -0.002779 0.009577 -0.018654 0.999776
1654520112.599841 171.963881 -0.019899 -0.269937 0.045502 -0.002978 0.009523 -0.018658 0.999776
1654520112.699477 172.063517 -0.018335 -0.270736 0.045971 -0.002928 0.009507 -0.018757 0.999775
1654520112.799239 172.163279 -0.020785 -0.269770 0.046893 -0.002825 0.009637 -0.018749 0.999774
1654520112.898962 172.263002 -0.021526 -0.270919 0.047989 -0.002908 0.009620 -0.018674 0.999775
1654520112.998917 172.362957 -0.020218 -0.269569 0.045859 -0.002832 0.009625 -0.018607 0.999777
1654520113.098745 172.462785 -0.020736 -0.271888 0.046222 -0.003148 0.009618 -0.018523 0.999777
1654520113.198725 172.562765 -0.020587 -0.270797 0.045127 -0.003124 0.009669 -0.018613 0.999775
1654520113.298791 172.662831 -0.021578 -0.268902 0.04608 -0.002929 0.009609 -0.018663 0.999775
1654520113.399041 172.763081 -0.019552 -0.271516 0.045404 -0.003182 0.009531 -0.018652 0.999776
1654520113.499188 172.863228 -0.021457 -0.268751 0.044654 -0.002948 0.009658 -0.018589 0.999776
1654520113.599127 172.963167 -0.018930 -0.270120 0.047972 -0.003051 0.009377 -0.018636 0.999778
1654520113.699243 173.063283 -0.020142 -0.268604 0.047831 -0.002897 0.009476 -0.018670 0.999777
1654520113.799538 173.163578 -0.019292 -0.269355 0.047607 -0.002927 0.009376 -0.018719 0.999777
1654520113.899882 173.263922 -0.018470 -0.270268 0.048634 -0.002964 0.009382 -0.018646 0.999778
1654520113.999921 173.363961 -0.020051 -0.268750 0.047136 -0.002966 0.009463 -0.018734 0.999775
1654520114.099690 173.46373 -0.019817 -0.270881 0.049001 -0.002995 0.009490 -0.018599 0.999778
1654520114.199427 173.563467 -0.021877 -0.269706 0.049785 -0.002725 0.009511 -0.018675 0.999777
1654520114.299286 173.663326 -0.019731 -0.269459 0.045027 -0.002956 0.009502 -0.018674 0.999776
1654520114.399148 173.763188 -0.019034 -0.270563 0.047067 -0.003088 0.009459 -0.018585 0.999778
1654520114.498833 173.862873 -0.018844 -0.270655 0.046372 -0.003097 0.009420 -0.018644 0.999777
1654520114.598560 173.9626 -0.018760 -0.269716 0.047023 -0.003054 0.009356 -0.018678 0.999777
1654520114.698351 174.062391 -0.018315 -0.271059 0.046231 -0.003119 0.009490 -0.018639 0.999776
1654520114.798479 174.162519 -0.018958 -0.268575 0.045184 -0.002973 0.009465 -0.018712 0.999776
1654520114.898703 174.262743 -0.021140 -0.268966 0.044973 -0.002785 0.009563 -0.018700 0.999776
1654520114.999083 174.363123 -0.019571 -0.270505 0.046135 -0.002819 0.009410 -0.018589 0.999779
1654520115.099366 174.463406 -0.018708 -0.268862 0.046591 -0.002694 0.009468 -0.018613 0.999778
1654520115.199608 174.563648 -0.019136 -0.270745 0.047638 -0.003032 0.009411 -0.018642 0.999777
1654520115.299403 174.663443 -0.020454 -0.271034 0.046839 -0.002968 0.009432 -0.018666 0.999777
1654520115.399084 174.763124 -0.018290 -0.271300 0.047031 -0.002998 0.009372 -0.018712 0.999776
1654520115.498435 174.862475 -0.020148 -0.269976 0.04787 -0.002849 0.009394 -0.018631 0.999778
1654520115.598023 174.962063 -0.020438 -0.269673 0.047412 -0.003058 0.009421 -0.018778 0.999775
1654520115.697751 175.061791 -0.018838 -0.271708 0.047315 -0.003164 0.009307 -0.018786 0.999775
1654520115.798181 175.162221 -0.021624 -0.269752 0.048417 -0.002961 0.009378 -0.018707 0.999777
1654520115.898998 175.263038 -0.020004 -0.269629 0.047658 -0.003004 0.009475 -0.018606 0.999777
1654520115.998315 175.362355 -0.020588 -0.269964 0.048485 -0.003023 0.009476 -0.018698 0.999776
1654520116.098521 175.462561 -0.019455 -0.269967 0.046686 -0.002890 0.009518 -0.018687 0.999776
1654520116.198917 175.562957 -0.020250 -0.268586 0.047274 -0.002880 0.009495 -0.018686 0.999776
1654520116.299266 175.663306 -0.018042 -0.267780 0.047113 -0.002665 0.009314 -0.018732 0.999778
1654520116.399341 175.763381 -0.020829 -0.268437 0.047844 -0.002786 0.009397 -0.018678 0.999778
1654520116.499727 175.863767 -0.018293 -0.269828 0.049136 -0.002811 0.009350 -0.018659 0.999778
1654520116.599561 175.963601 -0.020078 -0.269531 0.047869 -0.002844 0.009399 -0.018577 0.999779
1654520116.699331 176.063371 -0.019421 -0.271297 0.049008 -0.003072 0.009494 -0.018614 0.999777
1654520116.799022 176.163062 -0.018592 -0.268662 0.049566 -0.002879 0.009427 -0.018663 0.999777
1654520116.898643 176.262683 -0.016961 -0.268763 0.049261 -0.002832 0.009380 -0.018596 0.999779
1654520116.998591 176.362631 -0.018234 -0.268829 0.049768 -0.002752 0.009396 -0.018509 0.999781
1654520117.097972 176.462012 -0.016598 -0.266290 0.047754 -0.002650 0.009423 -0.018594 0.999779
1654520117.198034 176.562074 -0.018518 -0.267000 0.048108 -0.002677 0.009342 -0.018613 0.999780
1654520117.297991 176.662031 -0.018586 -0.268889 0.047117 -0.002727 0.009380 -0.018613 0.999779
1654520117.398173 176.762213 -0.019186 -0.267265 0.048425 -0.002534 0.009463 -0.018596 0.999779
1654520117.498047 176.862087 -0.020343 -0.268352 0.048713 -0.002583 0.009474 -0.018482 0.999781
1654520117.598120 176.96216 -0.022031 -0.269361 0.046908 -0.002638 0.009544 -0.018517 0.999780
1654520117.698104 177.062144 -0.020643 -0.268015 0.046886 -0.002453 0.009564 -0.018611 0.999778
1654520117.798244 177.162284 -0.020597 -0.268481 0.048262 -0.002644 0.009407 -0.018548 0.999780
1654520117.898568 177.262608 -0.019872 -0.268110 0.047143 -0.002765 0.009422 -0.018619 0.999778
1654520117.998508 177.362548 -0.020248 -0.269055 0.047549 -0.002734 0.009510 -0.018645 0.999777
1654520118.098512 177.462552 -0.020747 -0.268810 0.046186 -0.002616 0.009583 -0.018603 0.999778
1654520118.198512 177.562552 -0.020555 -0.269083 0.047596 -0.002710 0.009594 -0.018648 0.999776
1654520118.298406 177.662446 -0.020638 -0.269421 0.046432 -0.002833 0.009513 -0.018546 0.999779
1654520118.398263 177.762303 -0.020490 -0.270343 0.047619 -0.002996 0.009487 -0.018615 0.999777
1654520118.497979 177.862019 -0.021309 -0.268942 0.045969 -0.002775 0.009575 -0.018605 0.999777
1654520118.598370 177.96241 -0.021375 -0.267676 0.046303 -0.002567 0.009621 -0.018637 0.999777
1654520118.698244 178.062284 -0.020041 -0.268879 0.04618 -0.002673 0.009511 -0.018632 0.999778
1654520118.798485 178.162525 -0.020678 -0.267876 0.047861 -0.002664 0.009536 -0.018668 0.999777
1654520118.898401 178.262441 -0.020664 -0.267355 0.04646 -0.002530 0.009523 -0.018689 0.999777
1654520118.998598 178.362638 -0.021515 -0.268580 0.046336 -0.002721 0.009566 -0.018616 0.999777
1654520119.098448 178.462488 -0.021695 -0.269007 0.046553 -0.002761 0.009512 -0.018676 0.999777
1654520119.199685 178.563725 -0.021432 -0.267723 0.047026 -0.002627 0.009554 -0.018645 0.999777
1654520119.298867 178.662907 -0.021724 -0.268555 0.047617 -0.002845 0.009567 -0.018742 0.999775
1654520119.399005 178.763045 -0.020132 -0.269171 0.047018 -0.002920 0.009635 -0.018622 0.999776
1654520119.498762 178.862802 -0.020608 -0.268913 0.048098 -0.002713 0.009622 -0.018614 0.999777
1654520119.598550 178.96259 -0.020808 -0.268338 0.047382 -0.002643 0.009605 -0.018635 0.999777
1654520119.698399 179.062439 -0.021661 -0.269696 0.046765 -0.002773 0.009610 -0.018557 0.999778
1654520119.798469 179.162509 -0.021536 -0.269291 0.045737 -0.002654 0.009612 -0.018634 0.999777
1654520119.898198 179.262238 -0.021182 -0.268111 0.045849 -0.002700 0.009499 -0.018676 0.999777
1654520119.997779 179.361819 -0.021970 -0.269501 0.048822 -0.002699 0.009596 -0.018546 0.999778
1654520120.097686 179.461726 -0.023232 -0.269932 0.045299 -0.002809 0.009681 -0.018594 0.999776
1654520120.197997 179.562037 -0.022353 -0.270123 0.047639 -0.002885 0.009528 -0.018708 0.999775
1654520120.298222 179.662262 -0.022621 -0.270913 0.04763 -0.002744 0.009639 -0.018572 0.999777
1654520120.398673 179.762713 -0.021384 -0.268587 0.046626 -0.002619 0.009614 -0.018600 0.999777
1654520120.498937 179.862977 -0.020873 -0.268745 0.048768 -0.002610 0.009520 -0.018687 0.999777
1654520120.599085 179.963125 -0.021041 -0.269860 0.047296 -0.002784 0.009599 -0.018517 0.999779
1654520120.699103 180.063143 -0.021677 -0.270039 0.047762 -0.002826 0.009584 -0.018563 0.999778
1654520120.800330 180.16437 -0.020163 -0.268998 0.046583 -0.002715 0.009577 -0.018498 0.999779
1654520120.899113 180.263153 -0.022372 -0.267550 0.047565 -0.002811 0.009562 -0.018528 0.999779
1654520120.999089 180.363129 -0.021423 -0.270301 0.045917 -0.002958 0.009689 -0.018610 0.999776
1654520121.098721 180.462761 -0.022779 -0.268241 0.046017 -0.002786 0.009555 -0.018586 0.999778
1654520121.198569 180.562609 -0.020818 -0.268832 0.048486 -0.002875 0.009467 -0.018647 0.999777
1654520121.298462 180.662502 -0.019321 -0.267852 0.046997 -0.002595 0.009493 -0.018699 0.999777
1654520121.398387 180.762427 -0.021553 -0.268642 0.047734 -0.002740 0.009483 -0.018680 0.999777
1654520121.498236 180.862276 -0.020371 -0.268978 0.049617 -0.002822 0.009501 -0.018746 0.999775
1654520121.598310 180.96235 -0.021275 -0.270958 0.047165 -0.002997 0.009548 -0.018609 0.999777
1654520121.698396 181.062436 -0.021750 -0.269924 0.04628 -0.002833 0.009608 -0.018551 0.999778
1654520121.798278 181.162318 -0.021839 -0.269963 0.04644 -0.002845 0.009517 -0.018699 0.999776
1654520121.898036 181.262076 -0.021169 -0.269263 0.045992 -0.002902 0.009582 -0.018640 0.999776
1654520121.997918 181.361958 -0.020735 -0.269857 0.044628 -0.002863 0.009600 -0.018606 0.999777
1654520122.097917 181.461957 -0.020063 -0.269927 0.047036 -0.002800 0.009561 -0.018613 0.999777
1654520122.198150 181.56219 -0.019293 -0.270298 0.045722 -0.002835 0.009573 -0.018553 0.999778
1654520122.298425 181.662465 -0.019410 -0.266922 0.04625 -0.002542 0.009530 -0.018573 0.999779
1654520122.398628 181.762668 -0.023353 -0.267142 0.045655 -0.002598 0.009693 -0.018445 0.999780
1654520122.498909 181.862949 -0.021251 -0.268020 0.046213 -0.002656 0.009653 -0.018677 0.999775


==> fig/norm_res/data_figure_5/trajectory_errors_kazatelna_sim.txt <==
t_ros pos_error
246.436000 0.013694
246.636000 0.023004
246.836000 0.027382
247.036000 0.028737
247.236000 0.020656
247.436000 0.018219
247.636000 0.033605
247.836000 0.037515
248.036000 0.043878
248.236000 0.032867
248.436000 0.031034
248.636000 0.026669
248.836000 0.027484
249.036000 0.023629
249.236000 0.022572
249.436000 0.021364
249.636000 0.019668
249.836000 0.017973
250.036000 0.018223
250.236000 0.018432
250.436000 0.019563
250.636000 0.018218
250.836000 0.020010
251.036000 0.019100
251.236000 0.016744
251.436000 0.017145
251.636000 0.017031
251.836000 0.019216
252.036000 0.017600
252.236000 0.017846
252.436000 0.017598
252.636000 0.018030
252.836000 0.016300
253.036000 0.017544
253.236000 0.017869
253.436000 0.017473
253.636000 0.018182
253.836000 0.017006
254.036000 0.017367
254.236000 0.017680
254.436000 0.016790
254.636000 0.016819
254.836000 0.019186
255.036000 0.017869
255.236000 0.017842
255.436000 0.016712
255.636000 0.014674
255.836000 0.014488
256.036000 0.015119
256.236000 0.015462
256.436000 0.016308
256.636000 0.015347
256.836000 0.016152
257.036000 0.013517
257.236000 0.013047
257.436000 0.013928
257.636000 0.015075
257.836000 0.016301
258.036000 0.016163
258.236000 0.015466
258.436000 0.015743
258.636000 0.014855
258.836000 0.014967
259.036000 0.014089
259.236000 0.015123
259.436000 0.014822
259.636000 0.015646
259.836000 0.016447
260.036000 0.016351
260.236000 0.017122
260.436000 0.016813
260.636000 0.017469
260.836000 0.017013
261.036000 0.017670
261.236000 0.017607
261.436000 0.014942
261.636000 0.015581
261.836000 0.017631
262.036000 0.017218
262.236000 0.017564
262.436000 0.019099
262.636000 0.019279
262.836000 0.023021
263.036000 0.025440
263.236000 0.026591
263.436000 0.025184
263.636000 0.028109
263.836000 0.027758
264.036000 0.027821
264.236000 0.030773
264.436000 0.028776
264.636000 0.030793
264.836000 0.034420
265.036000 0.036194
265.236000 0.034991
265.436000 0.035995
265.636000 0.038468
265.836000 0.041039
266.036000 0.044266
266.236000 0.042899
266.436000 0.043515
266.636000 0.044498
266.836000 0.047657
267.036000 0.049185
267.236000 0.051244
267.436000 0.053098
267.636000 0.056313
267.836000 0.055631
268.036000 0.060591
268.236000 0.060355
268.436000 0.062414
268.636000 0.064846
268.836000 0.065999
269.036000 0.066234
269.236000 0.065565
269.436000 0.065316
269.636000 0.065605
269.836000 0.065810
270.036000 0.066580
270.236000 0.067798
270.436000 0.067759
270.636000 0.069264
270.836000 0.068609
271.036000 0.069167
271.236000 0.069877
271.436000 0.070233
271.636000 0.070255
271.836000 0.071346
272.036000 0.071597
272.236000 0.071157
272.436000 0.072900
272.636000 0.073519
272.836000 0.072764
273.036000 0.072778
273.236000 0.074237
273.436000 0.073438
273.636000 0.073151
273.836000 0.073888
274.036000 0.074743
274.236000 0.074151
274.436000 0.074789
274.636000 0.075736
274.836000 0.074431
275.036000 0.075169
275.236000 0.075791
275.436000 0.075777
275.636000 0.075742
275.836000 0.074323
276.036000 0.071672
276.236000 0.072128
276.436000 0.069591
276.636000 0.066684
276.836000 0.065304
277.036000 0.065988
277.236000 0.069086
277.436000 0.071684
277.636000 0.073340
277.836000 0.074811
278.036000 0.077191
278.236000 0.077393
278.436000 0.078261
278.636000 0.078932
278.836000 0.080805
279.036000 0.080776
279.236000 0.079714
279.436000 0.081108
279.636000 0.080154
279.836000 0.079836
280.036000 0.079081
280.236000 0.080049
280.436000 0.079022
280.636000 0.081041
280.836000 0.079531
281.036000 0.078197
281.236000 0.079567
281.436000 0.081553
281.636000 0.085310
281.836000 0.087331
282.036000 0.090458
282.236000 0.090813
282.436000 0.091298
282.636000 0.092067
282.836000 0.093135
283.036000 0.092526
283.236000 0.093141
283.436000 0.094003
283.636000 0.094401
283.836000 0.094052
284.036000 0.095094
284.236000 0.095391
284.436000 0.094087
284.636000 0.095592
284.836000 0.093826
285.036000 0.094327
285.236000 0.095722
285.436000 0.093021
285.636000 0.088091
285.836000 0.086940
286.036000 0.087096
286.236000 0.088625
286.436000 0.088915
286.636000 0.090873
286.836000 0.092216
287.036000 0.093077
287.236000 0.096422
287.436000 0.096419
287.636000 0.097438
287.836000 0.095669
288.036000 0.095627
288.236000 0.095646
288.436000 0.095568
288.636000 0.096979
288.836000 0.096408
289.036000 0.097411
289.236000 0.095317
289.436000 0.095904
289.636000 0.095690
289.836000 0.096537
290.036000 0.094519
290.236000 0.097754
290.436000 0.095235
290.636000 0.094255
290.836000 0.095176
291.036000 0.096256
291.236000 0.097766
291.436000 0.100567
291.636000 0.102222
291.836000 0.104794
292.036000 0.106167
292.236000 0.107089
292.436000 0.105541
292.636000 0.106500
292.836000 0.105436
293.036000 0.105650
293.236000 0.104566
293.436000 0.105446
293.636000 0.106085
293.836000 0.105862
294.036000 0.107390
294.236000 0.104884
294.436000 0.105007
294.636000 0.106891
294.836000 0.106253
295.036000 0.105293
295.236000 0.107585
295.436000 0.108332
295.636000 0.108045
295.836000 0.109679
296.036000 0.111364
296.236000 0.112974
296.436000 0.113878
296.636000 0.113006
296.836000 0.113539
297.036000 0.114638
297.236000 0.114090
297.436000 0.115218
297.636000 0.114531
297.836000 0.113917
298.036000 0.112208
298.236000 0.114186
298.436000 0.114215
298.636000 0.115476
298.836000 0.110820
299.036000 0.109382
299.236000 0.112656
299.436000 0.112604
299.636000 0.112752
299.836000 0.108127
300.036000 0.110165
300.236000 0.111867
300.436000 0.114849
300.636000 0.115847
300.836000 0.117485
301.036000 0.117940
301.236000 0.118695
301.436000 0.118553
301.636000 0.119783
301.836000 0.119443
302.036000 0.119432
302.236000 0.119707
302.436000 0.119658
302.636000 0.119937
302.836000 0.119819
303.036000 0.120637
303.236000 0.119683
303.436000 0.119268
303.636000 0.119776
303.836000 0.120845
304.036000 0.122942
304.236000 0.123311
304.436000 0.124568
304.636000 0.126241
304.836000 0.124797
305.036000 0.126530
305.236000 0.126591
305.436000 0.126223
305.636000 0.127252
305.836000 0.126939
306.036000 0.128182
306.236000 0.127769
306.436000 0.128027
306.636000 0.128837
306.836000 0.130779
307.036000 0.130414
307.236000 0.131049
307.436000 0.132559
307.636000 0.129880
307.836000 0.131949
308.036000 0.133471
308.236000 0.133213
308.436000 0.131997
308.636000 0.134673
308.836000 0.130412
309.036000 0.130998
309.236000 0.128656
309.436000 0.126939
309.636000 0.128287
309.836000 0.127378
310.036000 0.127897
310.236000 0.127799
310.436000 0.127238
310.636000 0.127323
310.836000 0.127270
311.036000 0.127009
311.236000 0.126230
311.436000 0.126214
311.636000 0.124609
311.836000 0.123037
312.036000 0.122738
312.236000 0.124107
312.436000 0.123643
312.636000 0.122500
312.836000 0.121532
313.036000 0.122032
313.236000 0.121462
313.436000 0.121653
313.636000 0.120563
313.836000 0.120674
314.036000 0.118936
314.236000 0.119070
314.436000 0.118225
314.636000 0.119425
314.836000 0.117033
315.036000 0.115373
315.236000 0.111777
315.436000 0.112393
315.636000 0.109050
315.836000 0.109030
316.036000 0.106599
316.236000 0.106478
316.436000 0.103592
316.636000 0.102460
316.836000 0.101033
317.036000 0.099213
317.236000 0.097985
317.436000 0.093885
317.636000 0.092799
317.836000 0.091795
318.036000 0.089468
318.236000 0.089750
318.436000 0.086979
318.636000 0.086699
318.836000 0.084608
319.036000 0.084518
319.236000 0.083795
319.436000 0.083813
319.636000 0.082259
319.836000 0.082424
320.036000 0.081860
320.236000 0.083120
320.436000 0.081988
320.636000 0.082618
320.836000 0.082928
321.036000 0.082364
321.236000 0.082313
321.436000 0.083165
321.636000 0.083646
321.836000 0.083665
322.036000 0.084073
322.236000 0.084547
322.436000 0.083989
322.636000 0.084818
322.836000 0.085850
323.036000 0.084945
323.236000 0.084979
323.436000 0.084779
323.636000 0.085573
323.836000 0.084239
324.036000 0.084469
324.236000 0.083885
324.436000 0.084848
324.636000 0.084989
324.836000 0.086620
325.036000 0.088241
325.236000 0.090225
325.436000 0.091474
325.636000 0.091915
325.836000 0.092249
326.036000 0.093510
326.236000 0.093600
326.436000 0.093238
326.636000 0.093260
326.836000 0.093626
327.036000 0.093961
327.236000 0.093869
327.436000 0.093792
327.636000 0.092736
327.836000 0.093110
328.036000 0.093329
328.236000 0.092688
328.436000 0.093031
328.636000 0.094414
328.836000 0.094245
329.036000 0.094905
329.236000 0.096238
329.436000 0.097905
329.636000 0.100226
329.836000 0.102087
330.036000 0.101881
330.236000 0.103738
330.436000 0.104115
330.636000 0.103870
330.836000 0.103374
331.036000 0.104057
331.236000 0.103808
331.436000 0.104270
331.636000 0.104120
331.836000 0.102941
332.036000 0.102699
332.236000 0.102547
332.436000 0.101955
332.636000 0.102779
332.836000 0.102585
333.036000 0.102321
333.236000 0.102178
333.436000 0.103065
333.636000 0.104005
333.836000 0.107813
334.036000 0.110498
334.236000 0.110237
334.436000 0.110596
334.636000 0.111090
334.836000 0.111246
335.036000 0.111013
335.236000 0.110739
335.436000 0.111295
335.636000 0.111338
335.836000 0.112896
336.036000 0.112338
336.236000 0.112327
336.436000 0.111250
336.636000 0.110678
336.836000 0.110422
337.036000 0.111120
337.236000 0.112387
337.436000 0.111688
337.636000 0.111628
337.836000 0.112268
338.036000 0.114904
338.236000 0.116423
338.436000 0.117736
338.636000 0.119537
338.836000 0.121733
339.036000 0.123291
339.236000 0.124014
339.436000 0.124495
339.636000 0.124384
339.836000 0.124366
340.036000 0.123075
340.236000 0.123898
340.436000 0.123390
340.636000 0.123881
340.836000 0.123368
341.036000 0.121884
341.236000 0.122574
341.436000 0.122513
341.636000 0.121293
341.836000 0.121484
342.036000 0.122097
342.236000 0.122459
342.436000 0.123205
342.636000 0.123172
342.836000 0.124604
343.036000 0.126832
343.236000 0.129380
343.436000 0.132091
343.636000 0.132405
343.836000 0.133927
344.036000 0.133830
344.236000 0.134988
344.436000 0.135193
344.636000 0.134365
344.836000 0.132897
345.036000 0.134373
345.236000 0.133959
345.436000 0.134141
345.636000 0.133572
345.836000 0.135169
346.036000 0.134241
346.236000 0.133545
346.436000 0.134371
346.636000 0.134275
346.836000 0.135020
347.036000 0.134181
347.236000 0.135146
347.436000 0.137575
347.636000 0.139929
347.836000 0.142294
348.036000 0.144359
348.236000 0.144490
348.436000 0.146169
348.636000 0.146617
348.836000 0.147353
349.036000 0.149397
349.236000 0.148375
349.436000 0.148219
349.636000 0.148604
349.836000 0.148649
350.036000 0.148752
350.236000 0.148378
350.436000 0.147770
350.636000 0.146809
350.836000 0.146571
351.036000 0.146151
351.236000 0.146021
351.436000 0.146791
351.636000 0.147639
351.836000 0.148608
352.036000 0.147554
352.236000 0.150843
352.436000 0.153974
352.636000 0.154919
352.836000 0.155974
353.036000 0.157409
353.236000 0.157063
353.436000 0.159189
353.636000 0.159214
353.836000 0.158408
354.036000 0.158764
354.236000 0.158367
354.436000 0.159442
354.636000 0.159508
354.836000 0.159716
355.036000 0.160536
355.236000 0.160703
355.436000 0.158962
355.636000 0.157128
355.836000 0.156865
356.036000 0.157914
356.236000 0.158887
356.436000 0.155812
356.636000 0.154849
356.836000 0.152709
357.036000 0.153073
357.236000 0.154325
357.436000 0.151011
357.636000 0.147253
357.836000 0.143866
358.036000 0.143570
358.236000 0.143089
358.436000 0.146171
358.636000 0.146457
358.836000 0.146877
359.036000 0.145553
359.236000 0.145576
359.436000 0.148100
359.636000 0.146340
359.836000 0.144251
360.036000 0.144034
360.236000 0.144406
360.436000 0.144255
360.636000 0.147144
360.836000 0.143646
361.036000 0.143082
361.236000 0.141050
361.436000 0.143224
361.636000 0.145841
361.836000 0.144300
362.036000 0.144633
362.236000 0.144069
362.436000 0.142087
362.636000 0.140801
362.836000 0.140453
363.036000 0.141086
363.236000 0.141569
363.436000 0.142045
363.636000 0.144423
363.836000 0.143176
364.036000 0.142960
364.236000 0.142582
364.436000 0.143618
364.636000 0.143076
364.836000 0.145246
365.036000 0.143435
365.236000 0.144220
365.436000 0.143977
365.636000 0.143723
365.836000 0.143158
366.036000 0.143898
366.236000 0.145080
366.436000 0.145632
366.636000 0.138832
366.836000 0.140299
367.036000 0.141469
367.236000 0.140135
367.436000 0.139532
367.636000 0.132023
367.836000 0.129074
368.036000 0.130956
368.236000 0.130861
368.436000 0.131283
368.636000 0.131117
368.836000 0.130792
369.036000 0.129147
369.236000 0.128926
369.436000 0.130350
369.636000 0.130095
369.836000 0.128995
370.036000 0.129077
370.236000 0.129496
370.436000 0.129464
370.636000 0.130095
370.836000 0.131225
371.036000 0.131795
371.236000 0.132684
371.436000 0.132905
371.636000 0.131899
371.836000 0.132696
372.036000 0.130582
372.236000 0.128425
372.436000 0.124989
372.636000 0.124686
372.836000 0.119221
373.036000 0.117090
373.236000 0.116586
373.436000 0.115622
373.636000 0.117463
373.836000 0.118378
374.036000 0.116155
374.236000 0.116402
374.436000 0.115852
374.636000 0.115337
374.836000 0.115629
375.036000 0.115239
375.236000 0.115069
375.436000 0.115527
375.636000 0.115825
375.836000 0.115748
376.036000 0.116822
376.236000 0.118543
376.436000 0.117687
376.636000 0.118249
376.836000 0.117747
377.036000 0.117628
377.236000 0.117922
377.436000 0.117501
377.636000 0.114045
377.836000 0.109957
378.036000 0.108630
378.236000 0.109492
378.436000 0.109186
378.636000 0.107765
378.836000 0.108528
379.036000 0.105965
379.236000 0.106924
379.436000 0.106736
379.636000 0.106018
379.836000 0.106055
380.036000 0.107045
380.236000 0.106179
380.436000 0.106464
380.636000 0.106780
380.836000 0.107852
381.036000 0.106815
381.236000 0.107455
381.436000 0.109634
381.636000 0.110142
381.836000 0.110296
382.036000 0.109723
382.236000 0.110343
382.436000 0.109369
382.636000 0.106147
382.836000 0.105793
383.036000 0.103257
383.236000 0.103370
383.436000 0.103517
383.636000 0.103852
383.836000 0.104043
384.036000 0.103190
384.236000 0.103035
384.436000 0.102965
384.636000 0.103046
384.836000 0.102949
385.036000 0.103521
385.236000 0.104500
385.436000 0.104134
385.636000 0.105416
385.836000 0.107286
386.036000 0.108025
386.236000 0.108681
386.436000 0.106218
386.636000 0.104288
386.836000 0.101832
387.036000 0.100298
387.236000 0.099399
387.436000 0.097878
387.636000 0.098324
387.836000 0.096436
388.036000 0.096199
388.236000 0.095529
388.436000 0.095226
388.636000 0.094520
388.836000 0.095421
389.036000 0.094782
389.236000 0.094739
389.436000 0.094666
389.636000 0.095189
389.836000 0.095143
390.036000 0.096282
390.236000 0.097765
390.436000 0.098920
390.636000 0.099034
390.836000 0.099009
391.036000 0.094963
391.236000 0.093950
391.436000 0.093062
391.636000 0.089241
391.836000 0.089054
392.036000 0.086651
392.236000 0.084559
392.436000 0.084833
392.636000 0.084727
392.836000 0.085245
393.036000 0.084230
393.236000 0.083818
393.436000 0.083460
393.636000 0.083308
393.836000 0.083671
394.036000 0.083578
394.236000 0.083078
394.436000 0.084388
394.636000 0.083474
394.836000 0.081573
395.036000 0.082176
395.236000 0.082656
395.436000 0.083828
395.636000 0.078578
395.836000 0.076723
396.036000 0.075552
396.236000 0.074513
396.436000 0.074788
396.636000 0.070628
396.836000 0.069433
397.036000 0.068190
397.236000 0.068405
397.436000 0.063572
397.636000 0.061052
397.836000 0.060497
398.036000 0.057938
398.236000 0.059588
398.436000 0.056749
398.636000 0.054729
398.836000 0.051476
399.036000 0.053058
399.236000 0.053762
399.436000 0.051669
399.636000 0.052550
399.836000 0.051936
400.036000 0.048810
400.236000 0.048480
400.436000 0.048254
400.636000 0.048045
400.836000 0.044237
401.036000 0.043092
401.236000 0.042551
401.436000 0.040707
401.636000 0.039333
401.836000 0.037348
402.036000 0.035155
402.236000 0.034693
402.436000 0.037340
402.636000 0.034450
402.836000 0.031142
403.036000 0.030097
403.236000 0.027135
403.436000 0.027494
403.636000 0.025759
403.836000 0.025432
404.036000 0.023647
404.236000 0.021815
404.436000 0.021122
404.636000 0.020115
404.836000 0.019467
405.036000 0.019745
405.236000 0.019179
405.436000 0.018254
405.636000 0.019433
405.836000 0.020114
406.036000 0.019672
406.236000 0.020541
406.436000 0.021408
406.636000 0.020940
406.836000 0.022122
407.036000 0.022493
407.236000 0.022798
407.436000 0.025315
407.636000 0.024534
407.836000 0.023444
408.036000 0.023849
408.236000 0.022693
408.436000 0.022276
408.636000 0.022026
408.836000 0.022925
409.036000 0.025424
409.236000 0.026723
409.436000 0.027597
409.636000 0.027701
409.836000 0.023344
410.036000 0.025519
410.236000 0.024168
410.436000 0.019899
410.636000 0.017876
410.836000 0.020564
411.036000 0.020720
411.236000 0.017842
411.436000 0.016887
411.636000 0.019149
411.836000 0.019512
412.036000 0.018251
412.236000 0.017211
412.436000 0.018914
412.636000 0.017665
412.836000 0.018087
413.036000 0.018809
413.236000 0.018576
413.436000 0.019535
413.636000 0.021727
413.836000 0.023517
414.036000 0.023293
414.236000 0.025278
414.436000 0.027093
414.636000 0.027216
414.836000 0.028229
415.036000 0.028054
415.236000 0.028970
415.436000 0.031424
415.636000 0.030042
415.836000 0.030981
416.036000 0.031780
416.236000 0.034463
416.436000 0.035035
416.636000 0.036505
416.836000 0.036782
417.036000 0.037486


==> fig/norm_res/data_figure_5/trajectory_errors_oltar.txt <==
t_ros t traj_len pos_error x y z heading gt_x gt_y gt_z gt_heading err_x err_y err_z err_heading
1654519940.704390 0.068430 0.000000 0.000000 13.783860 -0.240860 -0.736440 -0.016118 13.783860 -0.240860 -0.736440 -0.016118 0.000000 0.000000 0.000000 0.000000
1654519944.205330 3.569370 0.012733 0.004744 13.766960 -0.239330 -0.737570 -0.016166 13.771520 -0.238690 -0.738710 -0.016719 0.004560 0.000640 -0.001140 0.000535
1654519944.405940 3.769980 0.029550 0.010946 13.745050 -0.241880 -0.741670 -0.016507 13.755570 -0.239850 -0.743910 -0.017184 0.010520 0.002030 -0.002240 0.000658
1654519944.504620 3.868660 0.037666 0.022007 13.728560 -0.240540 -0.743750 -0.016288 13.749740 -0.238710 -0.749440 -0.016945 0.021180 0.001830 -0.005690 0.000637
1654519944.805540 4.169580 0.056858 0.025411 13.745120 -0.240250 -0.739500 -0.016020 13.768900 -0.239000 -0.748370 -0.016834 0.023780 0.001250 -0.008870 0.000796
1654519945.005160 4.369200 0.069013 0.032530 13.725890 -0.242210 -0.738720 -0.016098 13.756760 -0.239560 -0.748630 -0.017018 0.030870 0.002650 -0.009910 0.000898
1654519945.105270 4.469310 0.073330 0.041374 13.713900 -0.244130 -0.737040 -0.016268 13.752810 -0.239640 -0.750370 -0.017368 0.038910 0.004490 -0.013330 0.001072
1654519945.204990 4.569030 0.080188 0.050683 13.700280 -0.247620 -0.737480 -0.016699 13.747930 -0.242750 -0.754050 -0.017997 0.047650 0.004870 -0.016570 0.001269
1654519945.505080 4.869120 0.091379 0.053246 13.687480 -0.241850 -0.736110 -0.018081 13.737440 -0.238860 -0.754280 -0.019628 0.049960 0.002990 -0.018170 0.001527
1654519945.605020 4.969060 0.107013 0.055841 13.670050 -0.243400 -0.735390 -0.018145 13.721940 -0.240250 -0.755780 -0.019850 0.051890 0.003150 -0.020390 0.001674
1654519945.704040 5.068080 0.135042 0.062608 13.636710 -0.243680 -0.733600 -0.018452 13.694060 -0.240980 -0.758570 -0.020425 0.057350 0.002700 -0.024970 0.001947
1654519945.803920 5.167960 0.155524 0.080591 13.604050 -0.255710 -0.729270 -0.018759 13.675360 -0.245710 -0.765460 -0.021283 0.071310 0.010000 -0.036190 0.002508
1654519945.903980 5.268020 0.170556 0.088437 13.590030 -0.269550 -0.722810 -0.020096 13.665500 -0.256930 -0.767150 -0.022450 0.075470 0.012620 -0.044340 0.002345
1654519946.004130 5.368170 0.185072 0.081321 13.598830 -0.282860 -0.714170 -0.021343 13.665520 -0.268550 -0.758450 -0.023705 0.066690 0.014310 -0.044280 0.002346
1654519946.104460 5.468500 0.217742 0.050519 13.604400 -0.275940 -0.703720 -0.022257 13.640370 -0.265960 -0.737760 -0.025124 0.035970 0.009980 -0.034040 0.002835
1654519946.204260 5.568300 0.278627 0.014861 13.593780 -0.266770 -0.694880 -0.023070 13.587170 -0.267280 -0.708180 -0.026926 -0.006610 -0.000510 -0.013300 0.003808
1654519946.304330 5.668370 0.335244 0.016597 13.550720 -0.261450 -0.680590 -0.024011 13.535350 -0.265400 -0.685450 -0.028082 -0.015370 -0.003950 -0.004860 0.004025
1654519946.404440 5.768480 0.398427 0.014896 13.491300 -0.267150 -0.662340 -0.024777 13.477380 -0.272350 -0.661300 -0.028818 -0.013920 -0.005200 0.001040 0.004003
1654519946.504560 5.868600 0.441861 0.015266 13.456850 -0.285030 -0.644050 -0.024946 13.442520 -0.285180 -0.638790 -0.028576 -0.014330 -0.000150 0.005260 0.003620
1654519946.604270 5.968310 0.473767 0.028589 13.447970 -0.306510 -0.633210 -0.025047 13.425170 -0.300700 -0.616970 -0.027317 -0.022800 0.005810 0.016240 0.002272
1654519946.704220 6.068260 0.547097 0.032607 13.419870 -0.309480 -0.571230 -0.024652 13.394250 -0.309480 -0.551060 -0.026263 -0.025620 0.000000 0.020170 0.001613
1654519946.804120 6.168160 0.661180 0.031073 13.380400 -0.304920 -0.461180 -0.021775 13.355460 -0.311330 -0.443790 -0.023050 -0.024940 -0.006410 0.017390 0.001287
1654519946.903560 6.267600 0.704323 0.033979 13.366920 -0.301030 -0.416250 -0.019584 13.337800 -0.314030 -0.404520 -0.020476 -0.029120 -0.013000 0.011730 0.000910
1654519947.003130 6.367170 0.750357 0.036005 13.336800 -0.302390 -0.379850 -0.017408 13.304930 -0.317430 -0.372470 -0.018036 -0.031870 -0.015040 0.007380 0.000657
1654519947.103010 6.467050 0.792905 0.037792 13.320440 -0.311240 -0.338700 -0.016673 13.286010 -0.326480 -0.335450 -0.016985 -0.034430 -0.015240 0.003250 0.000345
1654519947.203060 6.567100 0.841812 0.035900 13.297450 -0.327440 -0.293020 -0.015913 13.262360 -0.335010 -0.293500 -0.015858 -0.035090 -0.007570 -0.000480 -0.000016
1654519947.302930 6.666970 0.891888 0.031426 13.270840 -0.331800 -0.243940 -0.015377 13.240110 -0.336380 -0.248660 -0.015228 -0.030730 -0.004580 -0.004720 -0.000102
1654519947.404400 6.768440 0.931139 0.035686 13.294310 -0.326240 -0.204430 -0.015253 13.261250 -0.333540 -0.215710 -0.014781 -0.033060 -0.007300 -0.011280 -0.000413
1654519947.504020 6.868060 0.953004 0.033378 13.274340 -0.331350 -0.190170 -0.013883 13.244030 -0.337360 -0.202790 -0.013512 -0.030310 -0.006010 -0.012620 -0.000304
1654519947.603890 6.967930 0.981844 0.031999 13.285870 -0.331240 -0.164910 -0.014003 13.256670 -0.336530 -0.176880 -0.013659 -0.029200 -0.005290 -0.011970 -0.000290
1654519947.703650 7.067690 1.010018 0.029360 13.295440 -0.334530 -0.141050 -0.014155 13.268700 -0.340340 -0.151690 -0.013921 -0.026740 -0.005810 -0.010640 -0.000190
1654519947.804320 7.168360 1.036722 0.025525 13.309670 -0.343060 -0.123620 -0.014722 13.286110 -0.347060 -0.132590 -0.014618 -0.023560 -0.004000 -0.008970 -0.000070
1654519947.904380 7.268420 1.066109 0.021287 13.329000 -0.349310 -0.108400 -0.014662 13.308820 -0.352020 -0.114610 -0.014763 -0.020180 -0.002710 -0.006210 0.000130
1654519948.005040 7.369080 1.110593 0.014622 13.351660 -0.346790 -0.078090 -0.015163 13.337900 -0.350810 -0.080970 -0.015468 -0.013760 -0.004020 -0.002880 0.000328
1654519948.105480 7.469520 1.163473 0.009555 13.380140 -0.345080 -0.037860 -0.014795 13.372210 -0.349560 -0.040750 -0.015398 -0.007930 -0.004480 -0.002890 0.000614
1654519948.205850 7.569890 1.215321 0.005780 13.415310 -0.347790 -0.004160 -0.015284 13.412930 -0.350510 -0.008670 -0.016128 -0.002380 -0.002720 -0.004510 0.000843
1654519948.304520 7.668560 1.266273 0.006338 13.451990 -0.351990 0.028810 -0.015516 13.453090 -0.352710 0.022610 -0.016654 0.001100 -0.000720 -0.006200 0.001124
1654519948.404820 7.768860 1.316053 0.006458 13.492310 -0.352830 0.057390 -0.016209 13.493890 -0.352970 0.051130 -0.017644 0.001580 -0.000140 -0.006260 0.001404
1654519948.505530 7.869570 1.370161 0.007551 13.524660 -0.352030 0.099750 -0.016877 13.528080 -0.351490 0.093040 -0.018399 0.003420 0.000540 -0.006710 0.001485
1654519948.605480 7.969520 1.415909 0.010351 13.548230 -0.352320 0.136410 -0.017333 13.555620 -0.350010 0.129540 -0.018999 0.007390 0.002310 -0.006870 0.001630
1654519948.704020 8.068060 1.468284 0.014724 13.573630 -0.347270 0.180150 -0.017677 13.585800 -0.345340 0.172090 -0.019335 0.012170 0.001930 -0.008060 0.001630
1654519948.803820 8.167860 1.521039 0.018736 13.600850 -0.346110 0.225220 -0.017500 13.616480 -0.344600 0.215000 -0.019314 0.015630 0.001510 -0.010220 0.001785
1654519948.904910 8.268950 1.576212 0.020898 13.628810 -0.346340 0.273640 -0.017880 13.645860 -0.344480 0.261700 -0.019785 0.017050 0.001860 -0.011940 0.001878
1654519949.004660 8.368700 1.629134 0.020599 13.648530 -0.340220 0.320820 -0.018412 13.666240 -0.339740 0.310310 -0.020474 0.017710 0.000480 -0.010510 0.002041
1654519949.103640 8.467680 1.680085 0.019217 13.667810 -0.338100 0.366780 -0.019380 13.684670 -0.336490 0.357700 -0.021330 0.016860 0.001610 -0.009080 0.001950
1654519949.204080 8.568120 1.735418 0.018707 13.680630 -0.335710 0.418980 -0.019257 13.697540 -0.333120 0.411410 -0.021157 0.016910 0.002590 -0.007570 0.001919
1654519949.303630 8.667670 1.787570 0.018185 13.695950 -0.330690 0.467500 -0.019621 13.712710 -0.327870 0.461030 -0.021410 0.016760 0.002820 -0.006470 0.001815
1654519949.404180 8.768220 1.835966 0.015357 13.706670 -0.325830 0.512310 -0.019153 13.721200 -0.322760 0.508400 -0.021018 0.014530 0.003070 -0.003910 0.001891
1654519949.506210 8.870250 1.895235 0.013506 13.713980 -0.317540 0.570320 -0.019320 13.727010 -0.316220 0.567020 -0.021236 0.013030 0.001320 -0.003300 0.001937
1654519949.604270 8.968310 1.945927 0.014479 13.709830 -0.316740 0.620390 -0.019561 13.723730 -0.313850 0.617550 -0.021502 0.013900 0.002890 -0.002840 0.001956
1654519949.704820 9.068860 1.986226 0.014225 13.712120 -0.311160 0.660150 -0.019722 13.726080 -0.310150 0.657610 -0.021661 0.013960 0.001010 -0.002540 0.001947
1654519949.805540 9.169580 2.023335 0.015561 13.716450 -0.309140 0.698150 -0.019575 13.731450 -0.307750 0.694250 -0.021306 0.015000 0.001390 -0.003900 0.001732
1654519949.905840 9.269880 2.056287 0.015346 13.726470 -0.301720 0.728790 -0.019096 13.741200 -0.300130 0.724790 -0.021004 0.014730 0.001590 -0.004000 0.001909
1654519950.005150 9.369190 2.085237 0.013452 13.730970 -0.297140 0.754790 -0.019926 13.744170 -0.295130 0.753150 -0.021947 0.013200 0.002010 -0.001640 0.002023
1654519950.105270 9.469310 2.111282 0.012265 13.734290 -0.293220 0.779070 -0.020052 13.746430 -0.291490 0.778840 -0.022089 0.012140 0.001730 -0.000230 0.002040
1654519950.205000 9.569040 2.129674 0.012482 13.736550 -0.289950 0.795460 -0.019814 13.748650 -0.287090 0.796560 -0.021737 0.012100 0.002860 0.001100 0.001924
1654519950.304760 9.668800 2.141875 0.013335 13.743460 -0.287750 0.803120 -0.019109 13.755790 -0.283400 0.805740 -0.020800 0.012330 0.004350 0.002620 0.001690
1654519950.502950 9.866990 2.159040 0.014359 13.756210 -0.282350 0.810670 -0.017814 13.769070 -0.277600 0.814940 -0.019382 0.012860 0.004750 0.004270 0.001566
1654519950.603420 9.967460 2.170607 0.015535 13.766250 -0.279380 0.812090 -0.017273 13.779850 -0.274650 0.817920 -0.018707 0.013600 0.004730 0.005830 0.001430
1654519950.804300 10.168340 2.187675 0.017306 13.781520 -0.277020 0.806460 -0.016625 13.796330 -0.272370 0.814110 -0.017948 0.014810 0.004650 0.007650 0.001315
1654519951.005290 10.369330 2.207628 0.018633 13.798740 -0.271420 0.803860 -0.015517 13.815840 -0.269550 0.811020 -0.016725 0.017100 0.001870 0.007160 0.001196
1654519951.205150 10.569190 2.225928 0.020713 13.814190 -0.277410 0.803080 -0.015558 13.833560 -0.273860 0.809500 -0.016633 0.019370 0.003550 0.006420 0.001063
1654519951.405530 10.769570 2.239222 0.022739 13.824750 -0.281140 0.802740 -0.015400 13.846110 -0.278220 0.809970 -0.016337 0.021360 0.002920 0.007230 0.000924
1654519951.703690 11.067730 2.258196 0.023944 13.841110 -0.279750 0.808230 -0.014611 13.863730 -0.282430 0.815610 -0.015468 0.022620 -0.002680 0.007380 0.000839
1654519951.902600 11.266640 2.269529 0.024299 13.848110 -0.281590 0.815890 -0.014669 13.870630 -0.286160 0.823790 -0.015472 0.022520 -0.004570 0.007900 0.000786
1654519952.205340 11.569380 2.281353 0.025877 13.845770 -0.287020 0.827120 -0.014281 13.870250 -0.289840 0.835020 -0.014773 0.024480 -0.002820 0.007900 0.000479
1654519952.405360 11.769400 2.292547 0.026295 13.852370 -0.283010 0.834880 -0.013756 13.877210 -0.286080 0.842940 -0.014030 0.024840 -0.003070 0.008060 0.000262
1654519952.603670 11.967710 2.307107 0.026825 13.850560 -0.274620 0.844790 -0.013263 13.875330 -0.277620 0.854640 -0.013388 0.024770 -0.003000 0.009850 0.000112
1654519952.703810 12.067850 2.318434 0.029799 13.839180 -0.271650 0.845350 -0.014325 13.865790 -0.273050 0.858690 -0.014291 0.026610 -0.001400 0.013340 -0.000042
1654519952.905210 12.269250 2.339652 0.037295 13.813770 -0.283930 0.852190 -0.021442 13.847080 -0.277470 0.867670 -0.019969 0.033310 0.006460 0.015480 -0.001450
1654519953.006220 12.370260 2.354510 0.044314 13.799680 -0.294680 0.863310 -0.028509 13.840300 -0.285290 0.878330 -0.024850 0.040620 0.009390 0.015020 -0.003627
1654519953.103830 12.467870 2.378166 0.039236 13.825910 -0.290010 0.856730 -0.030324 13.862520 -0.285930 0.870240 -0.025681 0.036610 0.004080 0.013510 -0.004643
1654519953.204260 12.568300 2.403634 0.038739 13.808010 -0.296570 0.864800 -0.044660 13.843340 -0.299200 0.880470 -0.036339 0.035330 -0.002630 0.015670 -0.008393
1654519953.305830 12.669870 2.428190 0.043644 13.782930 -0.302580 0.872090 -0.062755 13.823460 -0.313060 0.884430 -0.047763 0.040530 -0.010480 0.012340 -0.015263
1654519953.405830 12.769870 2.444620 0.053221 13.757190 -0.303120 0.879680 -0.074906 13.808930 -0.315320 0.877100 -0.056980 0.051740 -0.012200 -0.002580 -0.018231
1654519953.504760 12.868800 2.454191 0.050931 13.752020 -0.314430 0.888270 -0.085973 13.801490 -0.321230 0.878250 -0.070105 0.049470 -0.006800 -0.010020 -0.015989
1654519953.605700 12.969740 2.466411 0.040840 13.750930 -0.328940 0.880460 -0.099088 13.790260 -0.320420 0.873500 -0.089189 0.039330 0.008520 -0.006960 -0.009879
1654519953.703960 13.068000 2.485317 0.029128 13.748560 -0.333080 0.861890 -0.111514 13.771480 -0.318520 0.872430 -0.110735 0.022920 0.014560 0.010540 -0.000729
1654519953.805600 13.169640 2.510543 0.029673 13.724700 -0.329690 0.868810 -0.130061 13.747890 -0.315670 0.880900 -0.130924 0.023190 0.014020 0.012090 0.000894
1654519953.905300 13.269340 2.525615 0.030216 13.710240 -0.328700 0.875730 -0.144756 13.734770 -0.316310 0.888290 -0.147299 0.024530 0.012390 0.012560 0.002564
1654519954.003020 13.367060 2.534468 0.030440 13.704700 -0.329730 0.885140 -0.157615 13.730880 -0.318550 0.895920 -0.161510 0.026180 0.011180 0.010780 0.003922
1654519954.204360 13.568400 2.545844 0.029612 13.702820 -0.325980 0.896310 -0.176017 13.728900 -0.316900 0.907000 -0.181371 0.026080 0.009080 0.010690 0.005331
1654519954.305670 13.669710 2.561229 0.037524 13.684040 -0.324980 0.907120 -0.174356 13.717930 -0.311940 0.916580 -0.186365 0.033890 0.013040 0.009460 0.011949
1654519954.404450 13.768490 2.571457 0.034779 13.695430 -0.319340 0.906530 -0.184681 13.727620 -0.309150 0.914870 -0.196101 0.032190 0.010190 0.008340 0.011359
1654519954.506560 13.870600 2.590523 0.037925 13.675500 -0.320100 0.917540 -0.177196 13.711440 -0.310460 0.924870 -0.190307 0.035940 0.009640 0.007330 0.013042
1654519954.605440 13.969480 2.604354 0.034612 13.687650 -0.327030 0.921920 -0.185066 13.721260 -0.320080 0.926400 -0.196978 0.033610 0.006950 0.004480 0.011864
1654519954.704340 14.068380 2.617894 0.033640 13.677610 -0.331810 0.930070 -0.179186 13.710950 -0.327460 0.931150 -0.190799 0.033340 0.004350 0.001080 0.011572
1654519954.804960 14.169000 2.630663 0.034419 13.668130 -0.336560 0.938530 -0.173605 13.702480 -0.335030 0.936980 -0.185364 0.034350 0.001530 -0.001550 0.011733
1654519955.005880 14.369920 2.642992 0.029913 13.672840 -0.347200 0.939240 -0.175065 13.702710 -0.347340 0.937640 -0.184978 0.029870 -0.000140 -0.001600 0.009890
1654519955.106290 14.470330 2.661081 0.028451 13.659020 -0.351860 0.946230 -0.172041 13.687430 -0.353140 0.945390 -0.181001 0.028410 -0.001280 -0.000840 0.008920
1654519955.203660 14.567700 2.677751 0.027893 13.646880 -0.357340 0.952930 -0.170474 13.674550 -0.360850 0.952640 -0.178726 0.027670 -0.003510 -0.000290 0.008211
1654519955.303600 14.667640 2.692835 0.028205 13.639320 -0.365810 0.958630 -0.170100 13.666640 -0.372730 0.957520 -0.177726 0.027320 -0.006920 -0.001110 0.007592
1654519955.403330 14.767370 2.706589 0.028530 13.632740 -0.377350 0.964640 -0.169220 13.660490 -0.383760 0.962970 -0.176670 0.027750 -0.006410 -0.001670 0.007423
1654519955.502820 14.866860 2.719767 0.024467 13.641690 -0.391250 0.967780 -0.170911 13.665820 -0.395180 0.966820 -0.178092 0.024130 -0.003930 -0.000960 0.007142
1654519955.603080 14.967120 2.732676 0.021422 13.637410 -0.396070 0.978020 -0.171557 13.658660 -0.398580 0.977010 -0.178383 0.021250 -0.002510 -0.001010 0.006780
1654519955.702620 15.066660 2.746831 0.020626 13.627790 -0.402030 0.985700 -0.171259 13.648310 -0.404000 0.985000 -0.177937 0.020520 -0.001970 -0.000700 0.006623
1654519955.903060 15.267100 2.769529 0.021031 13.620880 -0.415790 1.002200 -0.169535 13.641690 -0.418610 1.001060 -0.175697 0.020810 -0.002820 -0.001140 0.006150
1654519956.002890 15.366930 2.779134 0.020723 13.620570 -0.421250 1.012480 -0.167706 13.641180 -0.421110 1.010320 -0.173499 0.020610 0.000140 -0.002160 0.005815
1654519956.103360 15.467400 2.795301 0.023605 13.609060 -0.415810 1.025370 -0.163461 13.632540 -0.415870 1.022940 -0.170062 0.023480 -0.000060 -0.002430 0.006616
1654519956.203030 15.567070 2.808280 0.021636 13.622580 -0.418030 1.029320 -0.167165 13.644180 -0.418350 1.028120 -0.173273 0.021600 -0.000320 -0.001200 0.006083
1654519956.403210 15.767250 2.828075 0.023436 13.612070 -0.416250 1.045360 -0.162393 13.635490 -0.416950 1.045850 -0.168595 0.023420 -0.000700 0.000490 0.006108
1654519956.603000 15.967040 2.849300 0.022881 13.621690 -0.421310 1.062860 -0.160550 13.644480 -0.422910 1.064130 -0.166187 0.022790 -0.001600 0.001270 0.005562
1654519956.702960 16.067000 2.862799 0.021123 13.626990 -0.421290 1.075320 -0.158716 13.648040 -0.421460 1.077070 -0.163828 0.021050 -0.000170 0.001750 0.005043
1654519956.803190 16.167230 2.875566 0.020686 13.621830 -0.417240 1.084930 -0.157156 13.642330 -0.417290 1.087700 -0.161972 0.020500 -0.000050 0.002770 0.004734
1654519956.904860 16.268900 2.886806 0.020335 13.621610 -0.416050 1.094870 -0.155541 13.641560 -0.415560 1.098780 -0.159962 0.019950 0.000490 0.003910 0.004349
1654519957.003050 16.367090 2.903543 0.020678 13.619730 -0.416670 1.112880 -0.153527 13.640180 -0.415000 1.115450 -0.157438 0.020450 0.001670 0.002570 0.003878
1654519957.203810 16.567850 2.929178 0.020039 13.623560 -0.409220 1.137110 -0.150062 13.643370 -0.408270 1.139980 -0.153321 0.019810 0.000950 0.002870 0.003240
1654519957.304450 16.668490 2.945734 0.020459 13.622160 -0.408130 1.152230 -0.148448 13.642010 -0.405140 1.156180 -0.150915 0.019850 0.002990 0.003950 0.002432
1654519957.404300 16.768340 2.958571 0.021934 13.618510 -0.406450 1.163500 -0.145541 13.639600 -0.403340 1.168660 -0.147350 0.021090 0.003110 0.005160 0.001781
1654519957.504510 16.868550 2.975771 0.025579 13.607360 -0.397850 1.177940 -0.144290 13.632190 -0.399790 1.183770 -0.145097 0.024830 -0.001940 0.005830 0.000773
1654519957.604000 16.968040 2.997553 0.023718 13.623140 -0.405630 1.193740 -0.139426 13.646320 -0.408020 1.198160 -0.139868 0.023180 -0.002390 0.004420 0.000391
1654519957.705280 17.069320 3.016155 0.026662 13.613370 -0.397200 1.210890 -0.138454 13.638520 -0.405140 1.214800 -0.138027 0.025150 -0.007940 0.003910 -0.000490
1654519957.805280 17.169320 3.035876 0.029202 13.612020 -0.399500 1.230820 -0.135430 13.639690 -0.408180 1.234250 -0.134538 0.027670 -0.008680 0.003430 -0.000963
1654519957.905110 17.269150 3.052621 0.029922 13.616320 -0.399070 1.246880 -0.131561 13.644230 -0.409290 1.250330 -0.130402 0.027910 -0.010220 0.003450 -0.001229
1654519958.003330 17.367370 3.075862 0.030376 13.618840 -0.400500 1.270870 -0.128992 13.647460 -0.410380 1.273320 -0.127832 0.028620 -0.009880 0.002450 -0.001228
1654519958.104070 17.468110 3.104485 0.029598 13.621980 -0.405460 1.299990 -0.126681 13.650150 -0.414410 1.301530 -0.125618 0.028170 -0.008950 0.001540 -0.001145
1654519958.202960 17.567000 3.136610 0.026756 13.629040 -0.412850 1.330920 -0.124502 13.655330 -0.417320 1.333100 -0.123445 0.026290 -0.004470 0.002180 -0.001146
1654519958.304160 17.668200 3.174409 0.026148 13.624870 -0.410320 1.368870 -0.123641 13.650760 -0.413630 1.370440 -0.122507 0.025890 -0.003310 0.001570 -0.001233
1654519958.404530 17.768570 3.209781 0.023393 13.633450 -0.415400 1.403280 -0.121409 13.656760 -0.415490 1.405250 -0.120114 0.023310 -0.000090 0.001970 -0.001395
1654519958.504660 17.868700 3.258352 0.025138 13.621430 -0.407960 1.450010 -0.122903 13.646480 -0.407310 1.452010 -0.120685 0.025050 0.000650 0.002000 -0.002305
1654519958.604570 17.968610 3.307663 0.026810 13.618110 -0.404220 1.498190 -0.121795 13.644740 -0.403210 1.501120 -0.119031 0.026630 0.001010 0.002930 -0.002861
1654519958.704210 18.068250 3.353461 0.028267 13.615420 -0.402950 1.543820 -0.121331 13.643410 -0.400370 1.546810 -0.117839 0.027990 0.002580 0.002990 -0.003592
1654519958.805500 18.169540 3.404969 0.029734 13.611020 -0.396120 1.596130 -0.121809 13.640640 -0.394180 1.597870 -0.117414 0.029620 0.001940 0.001740 -0.004482
1654519958.904790 18.268830 3.448314 0.029956 13.612360 -0.391040 1.640120 -0.121572 13.642270 -0.389590 1.640940 -0.116465 0.029910 0.001450 0.000820 -0.005180
1654519959.004550 18.368590 3.490717 0.028734 13.618150 -0.390490 1.681860 -0.117180 13.646490 -0.385880 1.682970 -0.112582 0.028340 0.004610 0.001110 -0.004662
1654519959.104240 18.468280 3.536311 0.027454 13.614310 -0.384750 1.725190 -0.118067 13.640810 -0.377960 1.727510 -0.113951 0.026500 0.006790 0.002320 -0.004169
1654519959.204720 18.568760 3.579042 0.027497 13.605040 -0.378240 1.765430 -0.121139 13.631430 -0.371220 1.768650 -0.117070 0.026390 0.007020 0.003220 -0.004120
1654519959.303950 18.667990 3.617478 0.026278 13.610590 -0.373990 1.802250 -0.120712 13.635320 -0.366220 1.806560 -0.117304 0.024730 0.007770 0.004310 -0.003448
1654519959.404590 18.768630 3.654569 0.026087 13.601290 -0.368250 1.836310 -0.124243 13.625720 -0.361100 1.842020 -0.121164 0.024430 0.007150 0.005710 -0.003113
1654519959.504450 18.868490 3.683342 0.023942 13.605160 -0.364550 1.864110 -0.124901 13.627370 -0.358420 1.870620 -0.122675 0.022210 0.006130 0.006510 -0.002258
1654519959.604160 18.968200 3.716892 0.022905 13.602790 -0.364360 1.897050 -0.127775 13.623930 -0.358920 1.903990 -0.126290 0.021140 0.005440 0.006940 -0.001516
1654519959.704070 19.068110 3.744840 0.022076 13.599300 -0.363670 1.923580 -0.130490 13.619560 -0.360060 1.931570 -0.129633 0.020260 0.003610 0.007990 -0.000891
1654519959.804620 19.168660 3.770707 0.023235 13.591750 -0.361160 1.947840 -0.133280 13.613260 -0.361440 1.956620 -0.132989 0.021510 -0.000280 0.008780 -0.000310
1654519959.903130 19.267170 3.795526 0.022588 13.598840 -0.367610 1.971850 -0.135263 13.619970 -0.367160 1.979820 -0.135635 0.021130 0.000450 0.007970 0.000367
1654519960.003420 19.367460 3.813863 0.023688 13.592580 -0.368560 1.987450 -0.137249 13.614190 -0.368750 1.997150 -0.138375 0.021610 -0.000190 0.009700 0.001122
1654519960.103400 19.467440 3.834279 0.023432 13.599090 -0.375900 2.004900 -0.140298 13.619740 -0.374620 2.015900 -0.142006 0.020650 0.001280 0.011000 0.001686
1654519960.203700 19.567740 3.845739 0.025712 13.588570 -0.373780 2.009850 -0.140507 13.610680 -0.375430 2.022870 -0.142950 0.022110 -0.001650 0.013020 0.002399
1654519960.304540 19.668580 3.861126 0.026870 13.593230 -0.380240 2.020550 -0.142666 13.616030 -0.384450 2.034130 -0.145338 0.022800 -0.004210 0.013580 0.002616
1654519960.404670 19.768710 3.876805 0.026307 13.602060 -0.392270 2.027790 -0.143767 13.624350 -0.395600 2.041360 -0.146271 0.022290 -0.003330 0.013570 0.002452
1654519960.604030 19.968070 3.889198 0.025165 13.608550 -0.403700 2.027580 -0.142295 13.628460 -0.407230 2.042560 -0.144298 0.019910 -0.003530 0.014980 0.001901
1654519960.803810 20.167850 3.901846 0.029041 13.594760 -0.401580 2.027290 -0.140430 13.616850 -0.412240 2.042840 -0.141445 0.022090 -0.010660 0.015550 0.000882
1654519960.904730 20.268770 3.915903 0.029134 13.601650 -0.413780 2.026650 -0.137812 13.624520 -0.423950 2.041560 -0.137904 0.022870 -0.010170 0.014910 -0.000033
1654519961.004790 20.368830 3.926554 0.026277 13.610240 -0.425220 2.030050 -0.134243 13.631380 -0.431630 2.044280 -0.133733 0.021140 -0.006410 0.014230 -0.000640
1654519961.105280 20.469320 3.937681 0.028270 13.599760 -0.419350 2.025160 -0.135560 13.621080 -0.429880 2.040450 -0.133774 0.021320 -0.010530 0.015290 -0.001916
1654519961.205220 20.569260 3.946672 0.025637 13.603300 -0.431520 2.025270 -0.129954 13.622610 -0.438740 2.040510 -0.127923 0.019310 -0.007220 0.015240 -0.002160
1654519961.505440 20.869480 3.965969 0.027129 13.584720 -0.428420 2.021170 -0.129574 13.603620 -0.439500 2.037170 -0.126397 0.018900 -0.011080 0.016000 -0.003208
1654519961.605320 20.969360 3.976094 0.023177 13.590210 -0.440210 2.028460 -0.124853 13.606660 -0.446930 2.043340 -0.122147 0.016450 -0.006720 0.014880 -0.002723
1654519961.804130 21.168170 3.991033 0.021315 13.578140 -0.437650 2.032080 -0.128162 13.592640 -0.443050 2.046740 -0.126233 0.014500 -0.005400 0.014660 -0.001952
1654519962.005540 21.369580 4.009247 0.022292 13.562220 -0.425810 2.028820 -0.132985 13.576780 -0.434890 2.043050 -0.131768 0.014560 -0.009080 0.014230 -0.001236
1654519962.804190 22.168230 4.024466 0.020294 13.574970 -0.433400 2.026190 -0.134303 13.590440 -0.439250 2.037950 -0.132386 0.015470 -0.005850 0.011760 -0.001778
1654519962.901960 22.266000 4.042439 0.018497 13.591720 -0.442230 2.032690 -0.130795 13.606330 -0.445510 2.043550 -0.127819 0.014610 -0.003280 0.010860 -0.002808
1654519963.003590 22.367630 4.055242 0.021183 13.598710 -0.438750 2.041880 -0.128710 13.613530 -0.448040 2.053830 -0.121826 0.014820 -0.009290 0.011950 -0.006695
1654519963.101740 22.465780 4.083215 0.021948 13.617120 -0.444030 2.061940 -0.120387 13.631680 -0.455380 2.073810 -0.111661 0.014560 -0.011350 0.011870 -0.008545
1654519963.202000 22.566040 4.116033 0.019126 13.636120 -0.454370 2.090300 -0.104536 13.650720 -0.462550 2.099560 -0.095462 0.014600 -0.008180 0.009260 -0.008895
1654519963.302210 22.666250 4.146899 0.016579 13.658530 -0.464680 2.113040 -0.097355 13.672660 -0.469840 2.120010 -0.086844 0.014130 -0.005160 0.006970 -0.010340
1654519963.403220 22.767260 4.180734 0.015126 13.684140 -0.464570 2.145700 -0.098620 13.695580 -0.474390 2.144480 -0.076813 0.011440 -0.009820 -0.001220 -0.021704
1654519963.505680 22.869720 4.226969 0.015282 13.716940 -0.470010 2.181140 -0.085943 13.728710 -0.478560 2.176460 -0.062819 0.011770 -0.008550 -0.004680 -0.022995
1654519963.603130 22.967170 4.279538 0.013655 13.751040 -0.468020 2.222180 -0.090583 13.760600 -0.476930 2.218220 -0.054725 0.009560 -0.008910 -0.003960 -0.035783
1654519963.703810 23.067850 4.334249 0.008402 13.790630 -0.473950 2.260520 -0.074129 13.798390 -0.475610 2.257760 -0.038034 0.007760 -0.001660 -0.002760 -0.036032
1654519963.803040 23.167080 4.395508 0.005684 13.825330 -0.468830 2.309860 -0.069812 13.829040 -0.464530 2.309630 -0.031541 0.003710 0.004300 -0.000230 -0.038241
1654519963.902890 23.266930 4.462065 0.011216 13.854650 -0.460320 2.366850 -0.047033 13.860430 -0.450710 2.366670 -0.015679 0.005780 0.009610 -0.000180 -0.031343
1654519964.003160 23.367200 4.529705 0.014519 13.897000 -0.453950 2.425710 -0.069932 13.904640 -0.444720 2.417510 -0.026341 0.007640 0.009230 -0.008200 -0.043586
1654519964.102680 23.466720 4.594488 0.020769 13.936020 -0.443690 2.478400 -0.059337 13.944250 -0.428960 2.466290 -0.016955 0.008230 0.014730 -0.012110 -0.042381
1654519964.203850 23.567890 4.653634 0.024044 13.978430 -0.429390 2.512600 -0.045056 13.982520 -0.406770 2.505550 -0.018942 0.004090 0.022620 -0.007050 -0.026111
1654519964.303930 23.667970 4.714315 0.024378 14.013660 -0.411500 2.557490 -0.050149 14.018680 -0.388610 2.550770 -0.026313 0.005020 0.022890 -0.006720 -0.023829
1654519964.405050 23.769090 4.782364 0.030799 14.051670 -0.407490 2.612430 -0.075375 14.057620 -0.378060 2.605570 -0.050082 0.005950 0.029430 -0.006860 -0.025271
1654519964.503610 23.867650 4.840363 0.035831 14.082480 -0.389880 2.655600 -0.079430 14.089340 -0.355430 2.648530 -0.054618 0.006860 0.034450 -0.007070 -0.024779
1654519964.603580 23.967620 4.899225 0.033115 14.117710 -0.362950 2.697000 -0.079967 14.128400 -0.333370 2.686640 -0.061827 0.010690 0.029580 -0.010360 -0.018117
1654519964.703270 24.067310 4.952235 0.035550 14.152830 -0.350220 2.734360 -0.089036 14.164400 -0.318700 2.722680 -0.074614 0.011570 0.031520 -0.011680 -0.014413
1654519964.803490 24.167530 5.005141 0.042836 14.187050 -0.346210 2.771230 -0.099849 14.198080 -0.305990 2.761450 -0.089083 0.011030 0.040220 -0.009780 -0.010761
1654519964.904020 24.268060 5.055398 0.045528 14.222840 -0.332120 2.796330 -0.107547 14.230740 -0.287310 2.794770 -0.103727 0.007900 0.044810 -0.001560 -0.003806
1654519965.004440 24.368480 5.105351 0.035285 14.251740 -0.307150 2.831090 -0.117765 14.260240 -0.272930 2.832430 -0.119074 0.008500 0.034220 0.001340 0.001333
1654519965.102700 24.466740 5.148488 0.028087 14.282850 -0.292880 2.856490 -0.132892 14.292220 -0.266740 2.860710 -0.138728 0.009370 0.026140 0.004220 0.005864
1654519965.203010 24.567050 5.201146 0.047430 14.309990 -0.308180 2.893800 -0.137172 14.328400 -0.264770 2.898920 -0.158996 0.018410 0.043410 0.005120 0.021862
1654519965.302960 24.667000 5.244687 0.035728 14.350690 -0.289160 2.910790 -0.165499 14.366980 -0.258190 2.918000 -0.187358 0.016290 0.030970 0.007210 0.021885
1654519965.402750 24.766790 5.294301 0.028419 14.386870 -0.293450 2.942950 -0.181104 14.401630 -0.270630 2.951260 -0.203544 0.014760 0.022820 0.008310 0.022465
1654519965.502640 24.866680 5.351843 0.037237 14.413620 -0.316970 2.980600 -0.172328 14.434560 -0.289500 2.994510 -0.214399 0.020940 0.027470 0.013910 0.042101
1654519965.603140 24.967180 5.402332 0.031837 14.453720 -0.327520 3.009150 -0.190607 14.473280 -0.306130 3.022320 -0.232983 0.019560 0.021390 0.013170 0.042391
1654519965.702870 25.066910 5.451821 0.029381 14.482830 -0.344370 3.042610 -0.193153 14.502170 -0.327190 3.056540 -0.237337 0.019340 0.017180 0.013930 0.044159
1654519965.802640 25.166680 5.507382 0.023807 14.520140 -0.358610 3.077250 -0.207473 14.538840 -0.351750 3.090290 -0.250777 0.018700 0.006860 0.013040 0.043280
1654519965.903020 25.267060 5.563695 0.021539 14.550810 -0.382770 3.114610 -0.211391 14.569210 -0.383180 3.125800 -0.253502 0.018400 -0.000410 0.011190 0.042085
1654519966.003860 25.367900 5.620082 0.021776 14.580040 -0.412440 3.150620 -0.205713 14.598560 -0.415230 3.161730 -0.247935 0.018520 -0.002790 0.011110 0.042165
1654519966.102120 25.466160 5.674561 0.022017 14.619670 -0.436270 3.175820 -0.227091 14.631220 -0.448160 3.190310 -0.251280 0.011550 -0.011890 0.014490 0.024103
1654519966.202420 25.566460 5.725434 0.022363 14.641830 -0.462520 3.213390 -0.210403 14.655500 -0.474420 3.226490 -0.235081 0.013670 -0.011900 0.013100 0.024600
1654519966.302670 25.666710 5.775630 0.023239 14.664330 -0.489500 3.249150 -0.200203 14.680820 -0.501350 3.260450 -0.226028 0.016490 -0.011850 0.011300 0.025741
1654519966.402590 25.766630 5.829353 0.022720 14.696250 -0.517450 3.283750 -0.198803 14.713580 -0.529000 3.292830 -0.223837 0.017330 -0.011550 0.009080 0.024949
1654519966.502500 25.866540 5.876122 0.020671 14.735650 -0.540150 3.303860 -0.203037 14.746820 -0.549740 3.318370 -0.218068 0.011170 -0.009590 0.014510 0.014962
1654519966.603120 25.967160 5.919610 0.021400 14.755540 -0.555320 3.338970 -0.190863 14.768990 -0.564930 3.352560 -0.205354 0.013450 -0.009610 0.013590 0.014424
1654519966.702810 26.066850 5.955975 0.021448 14.779250 -0.570690 3.361730 -0.184715 14.794120 -0.578860 3.374850 -0.198610 0.014870 -0.008170 0.013120 0.013835
1654519966.803420 26.167460 6.000528 0.021875 14.801210 -0.583720 3.399180 -0.177927 14.819480 -0.588680 3.410140 -0.191489 0.018270 -0.004960 0.010960 0.013508
1654519966.903210 26.267250 6.042867 0.022561 14.830100 -0.591130 3.428860 -0.173974 14.850070 -0.594290 3.438870 -0.186953 0.019970 -0.003160 0.010010 0.012940
1654519967.002990 26.367030 6.080208 0.023744 14.860460 -0.591810 3.448340 -0.170813 14.881860 -0.593710 3.458450 -0.182937 0.021400 -0.001900 0.010110 0.012106
1654519967.102910 26.466950 6.118994 0.024919 14.886850 -0.593260 3.475140 -0.167928 14.909390 -0.592920 3.485760 -0.179352 0.022540 0.000340 0.010620 0.011423
1654519967.204500 26.568540 6.167431 0.024740 14.923420 -0.590340 3.506170 -0.167471 14.944630 -0.587000 3.518460 -0.178187 0.021210 0.003340 0.012290 0.010720
1654519967.304080 26.668120 6.215926 0.024939 14.956270 -0.577240 3.538340 -0.168844 14.975860 -0.575220 3.553640 -0.178411 0.019590 0.002020 0.015300 0.009579
1654519967.404900 26.768940 6.260622 0.026577 14.970420 -0.574110 3.579430 -0.163074 14.991560 -0.571470 3.595320 -0.172610 0.021140 0.002640 0.015890 0.009560
1654519967.503160 26.867200 6.307804 0.026356 15.002300 -0.569930 3.614350 -0.163294 15.023310 -0.566200 3.629820 -0.172517 0.021010 0.003730 0.015470 0.009253
1654519967.603780 26.967820 6.354194 0.027568 15.028960 -0.568840 3.650850 -0.162643 15.049770 -0.562360 3.667730 -0.171807 0.020810 0.006480 0.016880 0.009196
1654519967.703930 27.067970 6.400535 0.027478 15.052830 -0.563500 3.689680 -0.162926 15.072390 -0.556860 3.707800 -0.171993 0.019560 0.006640 0.018120 0.009101
1654519967.803350 27.167390 6.443369 0.026534 15.080050 -0.558830 3.722940 -0.166016 15.098710 -0.555930 3.741580 -0.174170 0.018660 0.002900 0.018640 0.008182
1654519967.903560 27.267600 6.485629 0.026876 15.102460 -0.563900 3.757500 -0.164848 15.120270 -0.561550 3.777490 -0.172367 0.017810 0.002350 0.019990 0.007538
1654519968.003790 27.367830 6.528379 0.029811 15.112940 -0.568850 3.795790 -0.159733 15.132140 -0.565590 3.818360 -0.167701 0.019200 0.003260 0.022570 0.007980
1654519968.104590 27.468630 6.573605 0.032845 15.136300 -0.574120 3.829900 -0.159637 15.155730 -0.572460 3.856330 -0.167788 0.019430 0.001660 0.026430 0.008155
1654519968.204490 27.568530 6.617941 0.032834 15.162580 -0.579820 3.864230 -0.159775 15.180720 -0.582940 3.891420 -0.167675 0.018140 -0.003120 0.027190 0.007905
1654519968.305310 27.669350 6.663993 0.032485 15.186590 -0.591410 3.901970 -0.158669 15.203110 -0.595570 3.929630 -0.166490 0.016520 -0.004160 0.027660 0.007831
1654519968.404600 27.768640 6.707326 0.032044 15.206350 -0.604440 3.939150 -0.157732 15.221960 -0.606620 3.967050 -0.165809 0.015610 -0.002180 0.027900 0.008082
1654519968.505110 27.869150 6.750122 0.032018 15.230850 -0.612870 3.973540 -0.158121 15.244750 -0.614920 4.002310 -0.166316 0.013900 -0.002050 0.028770 0.008189
1654519968.604230 27.968270 6.786886 0.031894 15.249050 -0.619070 4.004840 -0.158181 15.263850 -0.621800 4.032960 -0.166598 0.014800 -0.002730 0.028120 0.008418
1654519968.703820 28.067860 6.828682 0.030771 15.284270 -0.628410 4.029000 -0.162401 15.296790 -0.630990 4.056990 -0.170515 0.012520 -0.002580 0.027990 0.008122
1654519968.804300 28.168340 6.865909 0.031507 15.304900 -0.634540 4.059100 -0.161047 15.316910 -0.633510 4.088210 -0.169717 0.012010 0.001030 0.029110 0.008672
1654519968.904340 28.268380 6.904832 0.034425 15.327240 -0.639010 4.087820 -0.159981 15.340040 -0.634740 4.119490 -0.169786 0.012800 0.004270 0.031670 0.009792
1654519969.003340 28.367380 6.944269 0.034990 15.354660 -0.636110 4.114850 -0.164108 15.368230 -0.634690 4.147070 -0.174150 0.013570 0.001420 0.032220 0.010040
1654519969.103400 28.467440 6.988922 0.035041 15.391020 -0.637490 4.141950 -0.168154 15.403050 -0.637710 4.174860 -0.177761 0.012030 -0.000220 0.032910 0.009611
1654519969.204040 28.568080 7.033050 0.036320 15.419070 -0.638340 4.175600 -0.169320 15.429020 -0.638430 4.210530 -0.178509 0.009950 -0.000090 0.034930 0.009188
1654519969.303670 28.667710 7.073972 0.038742 15.444380 -0.635290 4.205660 -0.170040 15.453260 -0.635500 4.243370 -0.178869 0.008880 -0.000210 0.037710 0.008818
1654519969.403390 28.767430 7.116395 0.038896 15.471470 -0.633130 4.237610 -0.169828 15.481270 -0.634650 4.275220 -0.178126 0.009800 -0.001520 0.037610 0.008286
1654519969.503030 28.867070 7.161481 0.038388 15.503160 -0.635100 4.270160 -0.168915 15.512930 -0.636900 4.307240 -0.176746 0.009770 -0.001800 0.037080 0.007823
1654519969.603110 28.967150 7.205324 0.038605 15.532060 -0.636570 4.303740 -0.168098 15.540370 -0.637460 4.341430 -0.175632 0.008310 -0.000890 0.037690 0.007520
1654519969.703550 29.067590 7.245624 0.039989 15.549490 -0.640150 4.338310 -0.164737 15.558860 -0.639500 4.377180 -0.172653 0.009370 0.000650 0.038870 0.007886
1654519969.803040 29.167080 7.287049 0.041230 15.570310 -0.643550 4.371720 -0.164377 15.582490 -0.642290 4.411090 -0.172259 0.012180 0.001260 0.039370 0.007860
1654519969.902860 29.266900 7.327575 0.043337 15.589950 -0.649070 4.403800 -0.162621 15.604750 -0.647760 4.444510 -0.170529 0.014800 0.001310 0.040710 0.007891
1654519970.002410 29.366450 7.371349 0.045272 15.618970 -0.654660 4.434230 -0.161589 15.633150 -0.654060 4.477220 -0.169661 0.014180 0.000600 0.042990 0.008045
1654519970.102940 29.466980 7.417054 0.046453 15.648200 -0.659770 4.468330 -0.162480 15.660640 -0.660990 4.513070 -0.170388 0.012440 -0.001220 0.044740 0.007861
1654519970.202510 29.566550 7.462773 0.047012 15.679870 -0.663850 4.501990 -0.164355 15.689470 -0.668260 4.547800 -0.171626 0.009600 -0.004410 0.045810 0.007218
1654519970.302440 29.666480 7.503460 0.047328 15.702470 -0.672110 4.535500 -0.163825 15.709730 -0.676820 4.582030 -0.170645 0.007260 -0.004710 0.046530 0.006757
1654519970.403360 29.767400 7.543097 0.047957 15.725080 -0.680250 4.567050 -0.163919 15.731370 -0.684060 4.614440 -0.170204 0.006290 -0.003810 0.047390 0.006213
1654519970.503490 29.867530 7.583351 0.049796 15.747630 -0.685900 4.598390 -0.163701 15.753420 -0.689020 4.647750 -0.169402 0.005790 -0.003120 0.049360 0.005625
1654519970.603890 29.967930 7.621810 0.048909 15.765220 -0.691150 4.631990 -0.160531 15.773700 -0.693710 4.680090 -0.165817 0.008480 -0.002560 0.048100 0.005245
1654519970.703010 30.067050 7.666062 0.047632 15.799900 -0.696800 4.661940 -0.160087 15.806870 -0.698160 4.709040 -0.164734 0.006970 -0.001360 0.047100 0.004642
1654519970.804660 30.168700 7.706352 0.050647 15.820460 -0.700470 4.694260 -0.158266 15.825770 -0.699110 4.744610 -0.162464 0.005310 0.001360 0.050350 0.004191
1654519970.902600 30.266640 7.752875 0.054004 15.848330 -0.695060 4.729440 -0.158071 15.851280 -0.695640 4.783360 -0.161517 0.002950 -0.000580 0.053920 0.003420
1654519971.002280 30.366320 7.794772 0.056220 15.867600 -0.691980 4.764710 -0.155763 15.870070 -0.694900 4.820800 -0.158471 0.002470 -0.002920 0.056090 0.002686
1654519971.103740 30.467780 7.840410 0.056246 15.896400 -0.696050 4.800530 -0.152989 15.898060 -0.697930 4.856720 -0.155007 0.001660 -0.001880 0.056190 0.002004
1654519971.203860 30.567900 7.880868 0.058169 15.921570 -0.695030 4.831020 -0.151198 15.922120 -0.695870 4.889180 -0.152631 0.000550 -0.000840 0.058160 0.001417
1654519971.304480 30.668520 7.921797 0.058618 15.942180 -0.691860 4.865900 -0.149170 15.942550 -0.692770 4.924510 -0.149990 0.000370 -0.000910 0.058610 0.000807
1654519971.403120 30.767160 7.956168 0.059917 15.954270 -0.697720 4.895230 -0.148595 15.958200 -0.695600 4.954980 -0.148481 0.003930 0.002120 0.059750 -0.000115
1654519971.503850 30.867890 7.999949 0.060018 15.981620 -0.697740 4.928000 -0.146799 15.987330 -0.692330 4.987500 -0.146030 0.005710 0.005410 0.059500 -0.000758
1654519971.602860 30.966900 8.042410 0.062543 16.008970 -0.698590 4.957570 -0.145914 16.015480 -0.690390 5.019230 -0.144641 0.006510 0.008200 0.061660 -0.001260
1654519971.702920 31.066960 8.088424 0.065703 16.041620 -0.689180 4.986720 -0.144188 16.046970 -0.682670 5.051880 -0.142930 0.005350 0.006510 0.065160 -0.001247
1654519971.802860 31.166900 8.127586 0.068304 16.062430 -0.687460 5.015590 -0.144208 16.070340 -0.683190 5.083300 -0.142728 0.007910 0.004270 0.067710 -0.001467
1654519971.902400 31.266440 8.184278 0.068978 16.104960 -0.682340 5.053670 -0.142697 16.111350 -0.679960 5.122310 -0.141676 0.006390 0.002380 0.068640 -0.001008
1654519972.003720 31.367760 8.229825 0.071678 16.136530 -0.679700 5.085520 -0.143751 16.140770 -0.679110 5.157070 -0.143342 0.004240 0.000590 0.071550 -0.000402
1654519972.102490 31.466530 8.270549 0.074813 16.156960 -0.686600 5.116890 -0.145427 16.162180 -0.683360 5.191450 -0.145976 0.005220 0.003240 0.074560 0.000540
1654519972.202180 31.566220 8.327055 0.074104 16.199930 -0.684130 5.153920 -0.148856 16.205410 -0.684530 5.227820 -0.150318 0.005480 -0.000400 0.073900 0.001450
1654519972.303430 31.667470 8.372499 0.073371 16.233220 -0.694250 5.184670 -0.152613 16.238210 -0.693820 5.257870 -0.155266 0.004990 0.000430 0.073200 0.002627
1654519972.403050 31.767090 8.415044 0.074905 16.262020 -0.701590 5.214470 -0.157871 16.266080 -0.700750 5.289260 -0.162000 0.004060 0.000840 0.074790 0.004076
1654519972.503260 31.867300 8.461987 0.075860 16.289530 -0.709870 5.250830 -0.164747 16.293020 -0.709850 5.326610 -0.170534 0.003490 0.000020 0.075780 0.005693
1654519972.602720 31.966760 8.505157 0.074472 16.313450 -0.721520 5.283130 -0.171892 16.318530 -0.726370 5.357270 -0.180279 0.005080 -0.004850 0.074140 0.008244
1654519972.703880 32.067920 8.547113 0.077012 16.330470 -0.738000 5.312280 -0.171580 16.339700 -0.744840 5.388430 -0.188230 0.009230 -0.006840 0.076150 0.016445
1654519972.804300 32.168340 8.588988 0.079102 16.354820 -0.754080 5.340620 -0.178244 16.363280 -0.761150 5.418950 -0.196506 0.008460 -0.007070 0.078330 0.018067
1654519972.903310 32.267350 8.630624 0.084273 16.375680 -0.766700 5.370570 -0.183711 16.380570 -0.774700 5.454320 -0.205258 0.004890 -0.008000 0.083750 0.021350
1654519973.002840 32.366880 8.678992 0.083308 16.400280 -0.782870 5.408880 -0.199585 16.404290 -0.795150 5.491180 -0.220355 0.004010 -0.012280 0.082300 0.020627
1654519973.103340 32.467380 8.712548 0.083098 16.413530 -0.797680 5.436730 -0.193891 16.419240 -0.805930 5.519220 -0.218141 0.005710 -0.008250 0.082490 0.024131
1654519973.203340 32.567380 8.753584 0.089641 16.429010 -0.812230 5.464880 -0.191123 16.437940 -0.817310 5.553930 -0.224364 0.008930 -0.005080 0.089050 0.033123
1654519973.303500 32.667540 8.795920 0.089423 16.463370 -0.821890 5.495160 -0.215108 16.460350 -0.838420 5.582990 -0.240343 -0.003020 -0.016530 0.087830 0.025168
1654519973.402130 32.766170 8.825660 0.086654 16.474460 -0.831410 5.521350 -0.199281 16.477020 -0.843050 5.607180 -0.230488 0.002560 -0.011640 0.085830 0.031150
1654519973.503110 32.867150 8.864432 0.085920 16.496470 -0.840170 5.551760 -0.207774 16.499730 -0.854640 5.636390 -0.238756 0.003260 -0.014470 0.084630 0.030950
1654519973.602400 32.966440 8.908858 0.094277 16.528050 -0.845860 5.580450 -0.220118 16.523140 -0.865770 5.672470 -0.244725 -0.004910 -0.019910 0.092020 0.024603
1654519973.702570 33.066610 8.947855 0.095108 16.546860 -0.849710 5.613760 -0.219253 16.541410 -0.868670 5.706800 -0.242324 -0.005450 -0.018960 0.093040 0.023059
1654519973.802950 33.166990 8.987480 0.093243 16.566600 -0.854070 5.649190 -0.217977 16.562210 -0.875630 5.739800 -0.237684 -0.004390 -0.021560 0.090610 0.019709
1654519973.902110 33.266150 9.024323 0.093068 16.588120 -0.863630 5.677780 -0.214441 16.583790 -0.883630 5.768570 -0.233077 -0.004330 -0.020000 0.090790 0.018642
1654519974.003270 33.367310 9.061416 0.094629 16.605170 -0.869310 5.707330 -0.202896 16.602600 -0.885890 5.800460 -0.222273 -0.002570 -0.016580 0.093130 0.019373
1654519974.102910 33.466950 9.104343 0.097041 16.630130 -0.876320 5.740330 -0.210172 16.625750 -0.894820 5.835490 -0.226182 -0.004380 -0.018500 0.095160 0.016007
1654519974.203080 33.567120 9.145524 0.097080 16.654950 -0.882260 5.771690 -0.204420 16.651640 -0.902540 5.866570 -0.219111 -0.003310 -0.020280 0.094880 0.014696
1654519974.303420 33.667460 9.185390 0.096570 16.679230 -0.890450 5.803050 -0.199285 16.675590 -0.910100 5.897530 -0.212742 -0.003640 -0.019650 0.094480 0.013468
1654519974.403580 33.767620 9.220612 0.097667 16.699220 -0.894470 5.830810 -0.189563 16.695370 -0.914230 5.926380 -0.202654 -0.003850 -0.019760 0.095570 0.013097
1654519974.502960 33.867000 9.261874 0.101540 16.726360 -0.899520 5.859500 -0.189131 16.720220 -0.923730 5.957920 -0.198876 -0.006140 -0.024210 0.098420 0.009753
1654519974.603720 33.967760 9.300668 0.103496 16.748130 -0.903070 5.888340 -0.180051 16.743680 -0.929970 5.988180 -0.186825 -0.004450 -0.026900 0.099840 0.006781
1654519974.702900 34.066940 9.341447 0.106030 16.772530 -0.907180 5.917170 -0.172841 16.769500 -0.936010 6.019160 -0.176053 -0.003030 -0.028830 0.101990 0.003215
1654519974.803240 34.167280 9.387119 0.103750 16.808210 -0.922210 5.950580 -0.163385 16.800400 -0.946140 6.051230 -0.163222 -0.007810 -0.023930 0.100650 -0.000159
1654519974.903360 34.267400 9.425848 0.105702 16.832890 -0.927570 5.977680 -0.153974 16.825350 -0.951460 6.080370 -0.152028 -0.007540 -0.023890 0.102690 -0.001953
1654519975.003080 34.367120 9.466562 0.108792 16.854460 -0.931720 6.007480 -0.149243 16.848660 -0.964890 6.110930 -0.138062 -0.005800 -0.033170 0.103450 -0.011228
1654519975.103220 34.467260 9.508204 0.107766 16.882160 -0.943720 6.037540 -0.139903 16.876030 -0.977290 6.139760 -0.127103 -0.006130 -0.033570 0.102220 -0.012857
1654519975.202320 34.566360 9.544654 0.105557 16.906650 -0.965760 6.060720 -0.124333 16.899750 -0.993180 6.162420 -0.111558 -0.006900 -0.027420 0.101700 -0.012866
1654519975.303620 34.667660 9.583430 0.106180 16.930780 -0.978570 6.088030 -0.117723 16.923910 -1.002840 6.191170 -0.104682 -0.006870 -0.024270 0.103140 -0.013164
1654519975.404090 34.768130 9.621227 0.106981 16.948690 -0.982570 6.119760 -0.119469 16.943030 -1.011140 6.222700 -0.103409 -0.005660 -0.028570 0.102940 -0.016189
1654519975.504460 34.868500 9.659892 0.107581 16.966760 -0.986310 6.153070 -0.120962 16.962230 -1.022220 6.254380 -0.100099 -0.004530 -0.035910 0.101310 -0.020953
1654519975.602800 34.966840 9.699200 0.105775 16.993130 -0.999580 6.182070 -0.112471 16.987780 -1.031570 6.282750 -0.092214 -0.005350 -0.031990 0.100680 -0.020339
1654519975.703150 35.067190 9.739063 0.104451 17.017590 -1.006510 6.215180 -0.112189 17.010350 -1.034890 6.315440 -0.092816 -0.007240 -0.028380 0.100260 -0.019468
1654519975.803080 35.167120 9.776808 0.104841 17.044390 -1.013410 6.244970 -0.107132 17.031190 -1.034090 6.346900 -0.093526 -0.013200 -0.020680 0.101930 -0.013717
1654519975.903270 35.267310 9.813266 0.105735 17.068450 -1.013600 6.272540 -0.111177 17.054370 -1.035590 6.375000 -0.098981 -0.014080 -0.021990 0.102460 -0.012321
1654519976.003210 35.367250 9.849591 0.107705 17.091050 -1.012990 6.298440 -0.114428 17.077800 -1.036320 6.402750 -0.103444 -0.013250 -0.023330 0.104310 -0.011099
1654519976.103800 35.467840 9.892379 0.110076 17.110850 -1.008560 6.331730 -0.120959 17.102700 -1.037900 6.437510 -0.110186 -0.008150 -0.029340 0.105780 -0.010833
1654519976.202150 35.566190 9.935891 0.106754 17.137550 -1.010380 6.366050 -0.118024 17.132300 -1.036680 6.469380 -0.108712 -0.005250 -0.026300 0.103330 -0.009338
1654519976.301720 35.665760 9.976760 0.107179 17.165450 -1.010500 6.395260 -0.119838 17.159900 -1.034930 6.499470 -0.110846 -0.005550 -0.024430 0.104210 -0.008981
1654519976.401570 35.765610 10.020139 0.114508 17.191790 -1.009930 6.425990 -0.119923 17.178350 -1.028440 6.538190 -0.111573 -0.013440 -0.018510 0.112200 -0.008341
1654519976.502170 35.866210 10.064393 0.122631 17.213000 -1.004870 6.458940 -0.125931 17.196720 -1.027130 6.578430 -0.115351 -0.016280 -0.022260 0.119490 -0.010599
1654519976.602710 35.966750 10.108412 0.123831 17.236440 -1.000370 6.494660 -0.124847 17.222170 -1.028950 6.614300 -0.112371 -0.014270 -0.028580 0.119640 -0.012511
1654519976.702420 36.066460 10.156266 0.121592 17.274290 -1.001370 6.525920 -0.116016 17.260010 -1.028470 6.643590 -0.103883 -0.014280 -0.027100 0.117670 -0.012183
1654519976.802880 36.166920 10.199549 0.121944 17.302570 -1.004330 6.558880 -0.114118 17.287270 -1.029610 6.677190 -0.102042 -0.015300 -0.025280 0.118310 -0.012157
1654519976.903440 36.267480 10.240736 0.123786 17.327720 -1.004930 6.589960 -0.110704 17.311940 -1.029900 6.710170 -0.098709 -0.015780 -0.024970 0.120210 -0.012113
1654519977.002050 36.366090 10.281447 0.124995 17.345290 -1.000180 6.624890 -0.108010 17.330930 -1.027210 6.746080 -0.095791 -0.014360 -0.027030 0.121190 -0.012365
1654519977.103040 36.467080 10.319929 0.124438 17.369990 -1.005780 6.652200 -0.105313 17.357790 -1.032370 6.773150 -0.092640 -0.012200 -0.026590 0.120950 -0.012854
1654519977.203110 36.567150 10.352790 0.125146 17.389310 -1.010420 6.675240 -0.102055 17.379740 -1.036750 6.797210 -0.088620 -0.009570 -0.026330 0.121970 -0.013659
1654519977.304660 36.668700 10.378991 0.128560 17.400170 -1.013470 6.695080 -0.106816 17.391290 -1.042860 6.819920 -0.088887 -0.008880 -0.029390 0.124840 -0.018096
1654519977.402320 36.766360 10.398445 0.128088 17.409250 -1.020110 6.711230 -0.096319 17.400930 -1.044130 6.836770 -0.079180 -0.008320 -0.024020 0.125540 -0.017344
1654519977.503750 36.867790 10.416041 0.126948 17.415530 -1.020990 6.727920 -0.096316 17.408460 -1.043480 6.852660 -0.079418 -0.007070 -0.022490 0.124740 -0.017092
1654519977.603230 36.967270 10.427763 0.125773 17.424700 -1.024390 6.736610 -0.094069 17.417060 -1.045520 6.860360 -0.077469 -0.007640 -0.021130 0.123750 -0.016774
1654519977.803930 37.167970 10.440467 0.125322 17.433310 -1.028770 6.746410 -0.092753 17.424550 -1.049940 6.869620 -0.076345 -0.008760 -0.021170 0.123210 -0.016515
1654519978.602810 37.966850 10.451836 0.127344 17.434630 -1.040930 6.740560 -0.093365 17.422620 -1.060480 6.865820 -0.078165 -0.012010 -0.019550 0.125260 -0.015372
1654519978.803150 38.167190 10.468134 0.127042 17.424460 -1.052320 6.738910 -0.101433 17.412870 -1.073360 6.863660 -0.089351 -0.011590 -0.021040 0.124750 -0.012254
1654519979.003580 38.367620 10.484103 0.127453 17.416130 -1.064830 6.737840 -0.114070 17.402150 -1.085170 6.862880 -0.107024 -0.013980 -0.020340 0.125040 -0.007189
1654519979.202550 38.566590 10.501370 0.127152 17.400790 -1.071000 6.735390 -0.129200 17.386920 -1.092740 6.859900 -0.123985 -0.013870 -0.021740 0.124510 -0.005340
1654519979.402820 38.766860 10.509753 0.122664 17.395800 -1.081490 6.732400 -0.143125 17.383450 -1.096850 6.853470 -0.142835 -0.012350 -0.015360 0.121070 -0.000370
1654519979.902670 39.266710 10.521304 0.125339 17.406210 -1.074840 6.725520 -0.163057 17.391970 -1.090410 6.849070 -0.163531 -0.014240 -0.015570 0.123550 0.000267
1654519980.102680 39.466720 10.533628 0.127216 17.412380 -1.059040 6.726900 -0.159639 17.396690 -1.079290 6.851510 -0.160044 -0.015690 -0.020250 0.124610 0.000228
1654519980.202590 39.566630 10.542425 0.129156 17.416420 -1.048280 6.726910 -0.156240 17.399840 -1.071200 6.852930 -0.156217 -0.016580 -0.022920 0.126020 -0.000157
1654519980.403290 39.767330 10.561012 0.130897 17.414990 -1.029930 6.733980 -0.148477 17.398780 -1.054730 6.861480 -0.147246 -0.016210 -0.024800 0.127500 -0.001330
1654519980.603320 39.967360 10.572003 0.129622 17.410700 -1.022110 6.743250 -0.138394 17.395160 -1.047930 6.869320 -0.135691 -0.015540 -0.025820 0.126070 -0.002766
1654519980.902580 40.266620 10.583374 0.128518 17.400590 -1.023540 6.749470 -0.126055 17.385110 -1.049660 6.874350 -0.122011 -0.015480 -0.026120 0.124880 -0.004094
1654519981.101840 40.465880 10.596077 0.126834 17.397160 -1.036460 6.747900 -0.121842 17.381500 -1.061440 6.871260 -0.117070 -0.015660 -0.024980 0.123360 -0.004830
1654519981.303730 40.667770 10.611805 0.127140 17.394290 -1.054000 6.740910 -0.122776 17.379130 -1.075780 6.865250 -0.118137 -0.015160 -0.021780 0.124340 -0.004727
1654519981.403770 40.767810 10.620746 0.125905 17.397090 -1.064210 6.738100 -0.124789 17.381990 -1.083430 6.861610 -0.120448 -0.015100 -0.019220 0.123510 -0.004450
1654519981.502940 40.866980 10.631218 0.125130 17.397730 -1.073930 6.732160 -0.127283 17.383670 -1.091570 6.855240 -0.123405 -0.014060 -0.017640 0.123080 -0.004006
1654519981.702750 41.066790 10.648201 0.125846 17.403720 -1.089430 6.721930 -0.133188 17.388690 -1.104850 6.845920 -0.130198 -0.015030 -0.015420 0.123990 -0.003172
1654519981.902380 41.266420 10.660037 0.125160 17.403920 -1.101590 6.714110 -0.140094 17.389270 -1.113480 6.837840 -0.138118 -0.014650 -0.011890 0.123730 -0.002183
1654519982.103250 41.467290 10.672773 0.123770 17.409060 -1.097750 6.704770 -0.146322 17.395230 -1.109930 6.827160 -0.145009 -0.013830 -0.012180 0.122390 -0.001494
1654519982.303130 41.667170 10.687634 0.123840 17.409800 -1.084110 6.701240 -0.150160 17.396070 -1.095480 6.823790 -0.149568 -0.013730 -0.011370 0.122550 -0.000740
1654519982.403650 41.767690 10.700492 0.123667 17.410670 -1.069480 6.704390 -0.151514 17.397020 -1.082960 6.826560 -0.151316 -0.013650 -0.013480 0.122170 -0.000322
1654519982.503480 41.867520 10.708092 0.122374 17.411290 -1.057420 6.704140 -0.151680 17.397220 -1.075700 6.824320 -0.151606 -0.014070 -0.018280 0.120180 -0.000156
1654519982.604090 41.968130 10.717546 0.122734 17.409820 -1.046730 6.706760 -0.151111 17.395690 -1.066770 6.827020 -0.150922 -0.014130 -0.020040 0.120260 -0.000245
1654519982.803110 42.167150 10.734328 0.122243 17.401820 -1.032580 6.715140 -0.149074 17.388260 -1.053860 6.834750 -0.148521 -0.013560 -0.021280 0.119610 -0.000603
1654519983.103750 42.467790 10.749201 0.122277 17.388250 -1.027360 6.715800 -0.145571 17.373960 -1.049790 6.835150 -0.144275 -0.014290 -0.022430 0.119350 -0.001352
1654519983.303190 42.667230 10.770603 0.121260 17.379640 -1.051800 6.715540 -0.140838 17.364540 -1.069000 6.834620 -0.138782 -0.015100 -0.017200 0.119080 -0.002134
1654519983.503720 42.867760 10.781113 0.122752 17.372290 -1.056050 6.709530 -0.137471 17.356200 -1.073400 6.829980 -0.133997 -0.016090 -0.017350 0.120450 -0.003557
1654519983.704750 43.068790 10.797669 0.122461 17.361530 -1.068130 6.710230 -0.131010 17.345500 -1.086030 6.830310 -0.126131 -0.016030 -0.017900 0.120080 -0.004938
1654519984.005070 43.369110 10.813237 0.122110 17.352600 -1.056140 6.709010 -0.121997 17.335810 -1.073960 6.828640 -0.116561 -0.016790 -0.017820 0.119630 -0.005477
1654519984.103180 43.467220 10.825896 0.122437 17.346200 -1.045200 6.706990 -0.120955 17.329320 -1.063230 6.826910 -0.115471 -0.016880 -0.018030 0.119920 -0.005521
1654519984.204080 43.568120 10.836736 0.122634 17.344870 -1.034500 6.709990 -0.121817 17.327680 -1.052970 6.830000 -0.116405 -0.017190 -0.018470 0.120010 -0.005445
1654519984.302170 43.666210 10.846534 0.121292 17.341150 -1.022430 6.710250 -0.122659 17.324830 -1.043710 6.828540 -0.117583 -0.016320 -0.021280 0.118290 -0.005095
1654519984.502920 43.866960 10.858355 0.121969 17.332190 -1.013470 6.707630 -0.132167 17.315160 -1.037400 6.826010 -0.127144 -0.017030 -0.023930 0.118380 -0.005018
1654519984.702820 44.066860 10.868040 0.121923 17.325250 -1.018870 6.701090 -0.145742 17.308700 -1.041110 6.819820 -0.140456 -0.016550 -0.022240 0.118730 -0.005282
1654519984.803300 44.167340 10.879555 0.125163 17.316560 -1.028020 6.694160 -0.160998 17.300050 -1.048000 6.816610 -0.154326 -0.016510 -0.019980 0.122450 -0.006691
1654519984.903210 44.267250 10.896677 0.127702 17.302950 -1.041650 6.698040 -0.170902 17.287080 -1.056490 6.823880 -0.163041 -0.015870 -0.014840 0.125840 -0.007931
1654519985.003320 44.367360 10.918735 0.128063 17.292930 -1.062030 6.698900 -0.188231 17.275590 -1.075280 6.825090 -0.179574 -0.017340 -0.013250 0.126190 -0.008685
1654519985.103050 44.467090 10.943360 0.129846 17.280760 -1.082950 6.693690 -0.208896 17.261900 -1.095440 6.821550 -0.199531 -0.018860 -0.012490 0.127860 -0.009356
1654519985.202470 44.566510 10.970645 0.130161 17.268110 -1.108060 6.690680 -0.234971 17.247610 -1.118520 6.818790 -0.224922 -0.020500 -0.010460 0.128110 -0.010048
1654519985.303920 44.667960 10.997906 0.131228 17.259000 -1.130160 6.682140 -0.265877 17.236500 -1.142120 6.810870 -0.255092 -0.022500 -0.011960 0.128730 -0.010870
1654519985.404430 44.768470 11.026964 0.131474 17.250930 -1.156570 6.673580 -0.297781 17.227120 -1.168270 6.802350 -0.286803 -0.023810 -0.011700 0.128770 -0.011200
1654519985.503240 44.867280 11.047953 0.131694 17.249630 -1.170360 6.666660 -0.342781 17.227360 -1.188020 6.795250 -0.329270 -0.022270 -0.017660 0.128590 -0.013767
1654519985.603790 44.967830 11.058959 0.129199 17.247700 -1.185450 6.660070 -0.369884 17.228800 -1.195670 6.787470 -0.359318 -0.018900 -0.010220 0.127400 -0.010875
1654519985.803240 45.167280 11.072667 0.127120 17.259440 -1.182740 6.657180 -0.446251 17.241530 -1.195440 6.782390 -0.442483 -0.017910 -0.012700 0.125210 -0.004092
1654519985.903440 45.267480 11.084330 0.126871 17.268070 -1.175410 6.657530 -0.479954 17.250720 -1.188260 6.782550 -0.480787 -0.017350 -0.012850 0.125020 0.000602
1654519986.004950 45.368990 11.098598 0.126306 17.274820 -1.162230 6.660730 -0.517551 17.257420 -1.175920 6.785080 -0.520570 -0.017400 -0.013690 0.124350 0.002844
1654519986.202220 45.566260 11.132463 0.135329 17.284000 -1.150380 6.668500 -0.558859 17.269970 -1.150140 6.803100 -0.582083 -0.014030 0.000240 0.134600 0.022999
1654519986.301990 45.666030 11.157209 0.137685 17.290780 -1.130220 6.685770 -0.590595 17.275270 -1.135680 6.822470 -0.612966 -0.015510 -0.005460 0.136700 0.022156
1654519986.403680 45.767720 11.174433 0.138425 17.296170 -1.124310 6.701920 -0.601461 17.278590 -1.132160 6.839000 -0.623006 -0.017580 -0.007850 0.137080 0.021348
1654519986.602360 45.966400 11.190551 0.138342 17.291310 -1.125380 6.716890 -0.608399 17.271950 -1.132610 6.853680 -0.628735 -0.019360 -0.007230 0.136790 0.020125
1654519986.802010 46.166050 11.210198 0.135776 17.280650 -1.133790 6.722090 -0.598039 17.256770 -1.144980 6.855280 -0.614737 -0.023880 -0.011190 0.133190 0.016413
1654519986.902810 46.266850 11.224262 0.135705 17.273190 -1.140650 6.714780 -0.587855 17.247350 -1.151970 6.847520 -0.602710 -0.025840 -0.011320 0.132740 0.014554
1654519987.103050 46.467090 11.243797 0.130013 17.261820 -1.150050 6.709670 -0.566268 17.234640 -1.161650 6.836280 -0.574414 -0.027180 -0.011600 0.126610 0.007944
1654519987.303360 46.667400 11.265443 0.130780 17.248810 -1.145880 6.693670 -0.546276 17.219980 -1.159350 6.820520 -0.548306 -0.028830 -0.013470 0.126850 0.001936
1654519987.505680 46.869720 11.280045 0.129368 17.245320 -1.133780 6.687570 -0.529766 17.217760 -1.146860 6.813290 -0.528511 -0.027560 -0.013080 0.125720 -0.001318
1654519987.702010 47.066050 11.299395 0.129616 17.255830 -1.113910 6.682120 -0.518149 17.227680 -1.131310 6.807440 -0.514244 -0.028150 -0.017400 0.125320 -0.003937
1654519987.902990 47.267030 11.314382 0.129026 17.264580 -1.101620 6.678530 -0.509201 17.236130 -1.119730 6.803070 -0.504198 -0.028450 -0.018110 0.124540 -0.005074
1654519988.102650 47.466690 11.333128 0.128677 17.282230 -1.096430 6.677780 -0.500175 17.253830 -1.113630 6.802100 -0.494078 -0.028400 -0.017200 0.124320 -0.006202
1654519988.303190 47.667230 11.346942 0.129964 17.292480 -1.101400 6.670020 -0.499116 17.265550 -1.117810 6.796100 -0.486654 -0.026930 -0.016410 0.126080 -0.012617
1654519988.602800 47.966840 11.359678 0.131314 17.300480 -1.113780 6.671810 -0.496270 17.274730 -1.125720 6.800020 -0.479211 -0.025750 -0.011940 0.128210 -0.017307
1654519988.803050 48.167090 11.368429 0.130388 17.291830 -1.121110 6.670350 -0.488350 17.266530 -1.128070 6.798070 -0.472079 -0.025300 -0.006960 0.127720 -0.016697
1654519989.003140 48.367180 11.384360 0.130418 17.275760 -1.113670 6.668810 -0.497282 17.252680 -1.120270 6.797000 -0.482327 -0.023080 -0.006600 0.128190 -0.015773
1654519989.103840 48.467880 11.392319 0.128777 17.272930 -1.106480 6.675850 -0.502427 17.251590 -1.114700 6.802580 -0.488533 -0.021340 -0.008220 0.126730 -0.014755
1654519989.203210 48.567250 11.406157 0.126355 17.264350 -1.093920 6.687340 -0.515419 17.245290 -1.106340 6.811630 -0.501161 -0.019060 -0.012420 0.124290 -0.014954
1654519989.302980 48.667020 11.427007 0.122559 17.254900 -1.078000 6.701730 -0.514637 17.237760 -1.090200 6.822470 -0.501891 -0.017140 -0.012200 0.120740 -0.013277
1654519989.405080 48.769120 11.451919 0.118751 17.244610 -1.056650 6.721540 -0.525317 17.228250 -1.073190 6.837990 -0.513522 -0.016360 -0.016540 0.116450 -0.012021
1654519989.504590 48.868630 11.484992 0.116226 17.232380 -1.031440 6.744130 -0.532293 17.215350 -1.049900 6.857610 -0.521903 -0.017030 -0.018460 0.113480 -0.010451
1654519989.602560 48.966600 11.529263 0.115815 17.219350 -1.004970 6.774190 -0.539325 17.200620 -1.020650 6.887400 -0.530651 -0.018730 -0.015680 0.113210 -0.008667
1654519989.702750 49.066790 11.579253 0.118200 17.199550 -0.974520 6.804910 -0.545913 17.180370 -0.989250 6.920610 -0.538670 -0.019180 -0.014730 0.115700 -0.007195
1654519989.802490 49.166530 11.635618 0.120091 17.184990 -0.944960 6.849790 -0.550662 17.166110 -0.961060 6.967290 -0.544674 -0.018880 -0.016100 0.117500 -0.005917
1654519989.901650 49.265690 11.688781 0.122197 17.173890 -0.927300 6.896910 -0.555297 17.155140 -0.944140 7.016480 -0.550270 -0.018750 -0.016840 0.119570 -0.004933
1654519990.002990 49.367030 11.748432 0.124987 17.164780 -0.912690 6.950710 -0.557386 17.146200 -0.928370 7.073310 -0.553252 -0.018580 -0.015680 0.122600 -0.004029
1654519990.103900 49.467940 11.808374 0.128547 17.157900 -0.905110 7.005750 -0.558762 17.138010 -0.919150 7.131970 -0.555178 -0.019890 -0.014040 0.126220 -0.003482
1654519990.203790 49.567830 11.869240 0.131164 17.149640 -0.905800 7.062960 -0.559184 17.128840 -0.916030 7.192060 -0.555953 -0.020800 -0.010230 0.129100 -0.003148
1654519990.302580 49.666620 11.927459 0.135810 17.147550 -0.902790 7.116480 -0.560271 17.123880 -0.911760 7.249910 -0.557211 -0.023670 -0.008970 0.133430 -0.003032
1654519990.402750 49.766790 11.990737 0.135717 17.131590 -0.909940 7.177320 -0.559242 17.107360 -0.919270 7.310530 -0.556432 -0.024230 -0.009330 0.133210 -0.002840
1654519990.503000 49.867040 12.042421 0.134458 17.124090 -0.917180 7.229220 -0.558861 17.098870 -0.926950 7.360930 -0.556292 -0.025220 -0.009770 0.131710 -0.002637
1654519990.603900 49.967940 12.091191 0.134322 17.116510 -0.926940 7.276400 -0.559043 17.090740 -0.937790 7.407780 -0.556870 -0.025770 -0.010850 0.131380 -0.002265
1654519990.702040 50.066080 12.133634 0.135490 17.110450 -0.939260 7.315490 -0.560824 17.083650 -0.949720 7.447890 -0.559086 -0.026800 -0.010460 0.132400 -0.001851
1654519990.802460 50.166500 12.177909 0.136006 17.103240 -0.946620 7.358120 -0.563273 17.076240 -0.955980 7.491090 -0.562080 -0.027000 -0.009360 0.132970 -0.001311
1654519990.903870 50.267910 12.213841 0.136614 17.104990 -0.945440 7.393490 -0.565619 17.077960 -0.956080 7.526980 -0.565063 -0.027030 -0.010640 0.133490 -0.000658
1654519991.004730 50.368770 12.243487 0.135565 17.104280 -0.945290 7.424430 -0.569629 17.076470 -0.957380 7.556560 -0.570021 -0.027810 -0.012090 0.132130 0.000304
1654519991.103440 50.467480 12.263416 0.134390 17.103100 -0.943440 7.445890 -0.574156 17.074140 -0.957660 7.576350 -0.575271 -0.028960 -0.014220 0.130460 0.001022
1654519991.203120 50.567160 12.279495 0.137249 17.104530 -0.938410 7.457770 -0.578451 17.076060 -0.952140 7.591330 -0.580470 -0.028470 -0.013730 0.133560 0.001904
1654519991.304160 50.668200 12.298453 0.137387 17.108930 -0.929280 7.473700 -0.582407 17.081570 -0.943980 7.607530 -0.585200 -0.027360 -0.014700 0.133830 0.002676
1654519991.402260 50.766300 12.314633 0.137060 17.122210 -0.924820 7.481700 -0.585301 17.094850 -0.938910 7.615260 -0.588753 -0.027360 -0.014090 0.133560 0.003352
1654519991.503480 50.867520 12.328243 0.136031 17.129380 -0.916950 7.484040 -0.584124 17.102800 -0.928000 7.616990 -0.588767 -0.026580 -0.011050 0.132950 0.004559
1654519991.602970 50.967010 12.346972 0.136559 17.139210 -0.900100 7.484600 -0.590357 17.111960 -0.911690 7.617910 -0.595288 -0.027250 -0.011590 0.133310 0.004826
1654519991.703150 51.067190 12.363051 0.137563 17.150620 -0.889190 7.478180 -0.590246 17.122760 -0.901150 7.612360 -0.595414 -0.027860 -0.011960 0.134180 0.005045
1654519991.803170 51.167210 12.377264 0.138662 17.162220 -0.880020 7.471600 -0.590040 17.132430 -0.892580 7.606440 -0.595269 -0.029790 -0.012560 0.134840 0.005102
1654519991.903090 51.267130 12.388801 0.139632 17.160890 -0.872510 7.464440 -0.588700 17.131660 -0.882660 7.600600 -0.593762 -0.029230 -0.010150 0.136160 0.004894
1654519992.003310 51.367350 12.400959 0.140521 17.168510 -0.866000 7.459180 -0.586612 17.139020 -0.873970 7.596340 -0.591460 -0.029490 -0.007970 0.137160 0.004632
1654519992.202240 51.566280 12.415877 0.139231 17.174250 -0.853670 7.452850 -0.581287 17.143330 -0.862140 7.588340 -0.585642 -0.030920 -0.008470 0.135490 0.004148
1654519992.401930 51.765970 12.426448 0.139687 17.167330 -0.857960 7.445870 -0.575272 17.135110 -0.862620 7.581710 -0.578690 -0.032220 -0.004660 0.135840 0.003228
1654519992.502170 51.866210 12.439951 0.137883 17.156140 -0.848730 7.449340 -0.571236 17.124120 -0.854940 7.583310 -0.574263 -0.032020 -0.006210 0.133970 0.002847
1654519992.702910 52.066950 12.460934 0.136328 17.137110 -0.853140 7.444790 -0.568753 17.104900 -0.860570 7.577050 -0.571197 -0.032210 -0.007430 0.132260 0.002371
1654519992.802190 52.166230 12.472356 0.135644 17.126050 -0.849670 7.446070 -0.567781 17.093680 -0.858480 7.577500 -0.569834 -0.032370 -0.008810 0.131430 0.002042
1654519993.004990 52.369030 12.489066 0.133530 17.109350 -0.849170 7.445580 -0.568555 17.077220 -0.859430 7.574780 -0.570273 -0.032130 -0.010260 0.129200 0.001800
1654519993.202060 52.566100 12.500137 0.133521 17.100260 -0.853060 7.438950 -0.569908 17.068870 -0.862840 7.568360 -0.571379 -0.031390 -0.009780 0.129410 0.001576
1654519993.503400 52.867440 12.512378 0.134096 17.109060 -0.861050 7.431590 -0.569743 17.077820 -0.868020 7.561810 -0.571639 -0.031240 -0.006970 0.130220 0.001802
1654519993.703290 53.067330 12.528928 0.134579 17.125100 -0.866420 7.428610 -0.570504 17.093930 -0.870990 7.559450 -0.572603 -0.031170 -0.004570 0.130840 0.001935
1654519993.804180 53.168220 12.539791 0.136136 17.134690 -0.862230 7.429590 -0.570536 17.103030 -0.865610 7.561950 -0.572761 -0.031660 -0.003380 0.132360 0.001996
1654519993.903450 53.267490 12.549285 0.134598 17.143330 -0.865020 7.434850 -0.570425 17.111140 -0.869060 7.565480 -0.572773 -0.032190 -0.004040 0.130630 0.002120
1654519994.103780 53.467820 12.559505 0.135319 17.152500 -0.860620 7.436400 -0.571147 17.120630 -0.866060 7.567800 -0.573310 -0.031870 -0.005440 0.131400 0.001999
1654519994.303380 53.667420 12.572838 0.137128 17.157050 -0.848170 7.441660 -0.571212 17.124330 -0.855230 7.574640 -0.573396 -0.032720 -0.007060 0.132980 0.002048
1654519994.603110 53.967150 12.587150 0.137887 17.144710 -0.841570 7.443900 -0.566603 17.112290 -0.848150 7.577760 -0.569499 -0.032420 -0.006580 0.133860 0.002620
1654519994.802810 54.166850 12.605242 0.139225 17.134130 -0.842560 7.458540 -0.552325 17.108000 -0.846310 7.595240 -0.556695 -0.026130 -0.003750 0.136700 0.004199
1654519994.904030 54.268070 12.614895 0.135540 17.131710 -0.845670 7.471210 -0.538929 17.104230 -0.848260 7.603910 -0.544330 -0.027480 -0.002590 0.132700 0.005364
1654519995.003050 54.367090 12.634274 0.134701 17.116310 -0.847350 7.473200 -0.521462 17.084870 -0.847460 7.604180 -0.529704 -0.031440 -0.000110 0.130980 0.008289
1654519995.101990 54.466030 12.651215 0.131530 17.101790 -0.850700 7.472820 -0.494593 17.068740 -0.850690 7.600130 -0.511408 -0.033050 0.000010 0.127310 0.016910
1654519995.202620 54.566660 12.665495 0.131879 17.086390 -0.853570 7.470900 -0.469844 17.056270 -0.857590 7.599230 -0.490259 -0.030120 -0.004020 0.128330 0.020523
1654519995.300490 54.664530 12.673219 0.133097 17.076670 -0.858920 7.466520 -0.436584 17.051120 -0.862930 7.597080 -0.462877 -0.025550 -0.004010 0.130560 0.026406
1654519995.502650 54.866690 12.682563 0.134098 17.072520 -0.869790 7.463250 -0.371588 17.045030 -0.869530 7.594500 -0.400007 -0.027490 0.000260 0.131250 0.028489
1654519995.703740 55.067780 12.689818 0.135232 17.078180 -0.858270 7.464290 -0.316306 17.046970 -0.876520 7.594600 -0.333500 -0.031210 -0.018250 0.130310 0.017217
1654519995.802740 55.166780 12.701625 0.133102 17.089100 -0.858550 7.463300 -0.282033 17.057010 -0.881170 7.590480 -0.293461 -0.032090 -0.022620 0.127180 0.011460
1654519996.603940 55.967980 12.715820 0.131692 17.095950 -0.863630 7.468610 -0.116303 17.069860 -0.881060 7.596510 -0.111145 -0.026090 -0.017430 0.127900 -0.005123
1654519997.203420 56.567460 12.740313 0.134206 17.104290 -0.857600 7.469250 -0.168453 17.083940 -0.861740 7.601840 -0.172102 -0.020350 -0.004140 0.132590 0.003654
1654519997.502650 56.866690 12.760897 0.135320 17.118810 -0.840890 7.472800 -0.195779 17.098080 -0.847480 7.606360 -0.200536 -0.020730 -0.006590 0.133560 0.004773
1654519998.004390 57.368430 12.775568 0.135468 17.119290 -0.850660 7.478080 -0.196693 17.097420 -0.861260 7.611350 -0.200505 -0.021870 -0.010600 0.133270 0.003830
1654519998.105760 57.469800 12.789058 0.135978 17.110960 -0.858490 7.476780 -0.192479 17.087820 -0.870670 7.610220 -0.195232 -0.023140 -0.012180 0.133440 0.002775
1654519998.204090 57.568130 12.801803 0.137480 17.101660 -0.865480 7.475250 -0.189126 17.076890 -0.877220 7.609970 -0.190826 -0.024770 -0.011740 0.134720 0.001722
1654519998.405190 57.769230 12.819374 0.135635 17.089450 -0.877640 7.473790 -0.180806 17.066110 -0.890720 7.606760 -0.181557 -0.023340 -0.013080 0.132970 0.000776
1654519998.604210 57.968250 12.836224 0.134380 17.070280 -0.884200 7.474860 -0.170617 17.049910 -0.895330 7.607220 -0.170975 -0.020370 -0.011130 0.132360 0.000362
1654519998.804340 58.168380 12.849258 0.132733 17.062850 -0.890770 7.472500 -0.164105 17.040120 -0.902670 7.602730 -0.164215 -0.022730 -0.011900 0.130230 0.000110
1654519999.304100 58.668140 12.868698 0.131216 17.068410 -0.886220 7.493130 -0.180771 17.043330 -0.898180 7.621370 -0.177421 -0.025080 -0.011960 0.128240 -0.003310
1654519999.405180 58.769220 12.884036 0.130842 17.066900 -0.882000 7.508350 -0.195398 17.041740 -0.894400 7.636150 -0.189108 -0.025160 -0.012400 0.127800 -0.006216
1654519999.505670 58.869710 12.907818 0.130690 17.074090 -0.874630 7.529730 -0.212600 17.048520 -0.886100 7.657380 -0.205358 -0.025570 -0.011470 0.127650 -0.007147
1654519999.605560 58.969600 12.940711 0.131259 17.077720 -0.862610 7.559800 -0.234933 17.052190 -0.874630 7.687990 -0.227133 -0.025530 -0.012020 0.128190 -0.007707
1654519999.705070 59.069110 12.973404 0.131360 17.078880 -0.857660 7.591960 -0.260721 17.053050 -0.869280 7.720230 -0.252866 -0.025830 -0.011620 0.128270 -0.007752
1654519999.803720 59.167760 13.016590 0.131602 17.074790 -0.854160 7.634610 -0.293479 17.049230 -0.866240 7.763140 -0.285572 -0.025560 -0.012080 0.128530 -0.007791
1654519999.905630 59.269670 13.065262 0.132226 17.068370 -0.847770 7.680810 -0.323443 17.044900 -0.856550 7.810640 -0.316477 -0.023470 -0.008780 0.129830 -0.006865
1654520000.004760 59.368800 13.114090 0.133763 17.069170 -0.843810 7.725850 -0.348838 17.047910 -0.844690 7.857910 -0.347651 -0.021260 -0.000880 0.132060 -0.001145
1654520000.105200 59.469240 13.163675 0.135429 17.064260 -0.830030 7.771820 -0.378821 17.043940 -0.832080 7.905700 -0.380970 -0.020320 -0.002050 0.133880 0.002177
1654520000.204200 59.568240 13.213454 0.140194 17.060420 -0.832200 7.815900 -0.401106 17.046410 -0.834030 7.955380 -0.411892 -0.014010 -0.001830 0.139480 0.010790
1654520000.304980 59.669020 13.259779 0.145871 17.057320 -0.837100 7.856300 -0.416851 17.044680 -0.836240 8.001620 -0.437276 -0.012640 0.000860 0.145320 0.020424
1654520000.403690 59.767730 13.303049 0.147138 17.059800 -0.837370 7.898420 -0.448695 17.043680 -0.840870 8.044630 -0.468745 -0.016120 -0.003500 0.146210 0.020055
1654520000.502810 59.866850 13.338193 0.149123 17.058430 -0.842890 7.931120 -0.451567 17.037610 -0.846820 8.078730 -0.474334 -0.020820 -0.003930 0.147610 0.022778
1654520000.603430 59.967470 13.374450 0.146259 17.052940 -0.852660 7.967360 -0.474029 17.029400 -0.859910 8.111530 -0.495403 -0.023540 -0.007250 0.144170 0.021385
1654520000.702110 60.066150 13.400163 0.146255 17.041870 -0.859320 7.988050 -0.477412 17.017750 -0.870480 8.131870 -0.497459 -0.024120 -0.011160 0.143820 0.020056
1654520000.802920 60.166960 13.425019 0.145917 17.036050 -0.875820 8.003010 -0.476942 17.013160 -0.890110 8.146410 -0.493744 -0.022890 -0.014290 0.143400 0.016813
1654520000.902860 60.266900 13.436665 0.145194 17.034940 -0.884620 8.011530 -0.465446 17.012310 -0.898670 8.154260 -0.481702 -0.022630 -0.014050 0.142730 0.016267
1654520001.003100 60.367140 13.451932 0.142978 17.037150 -0.898870 8.019850 -0.464195 17.012960 -0.912770 8.160080 -0.478480 -0.024190 -0.013900 0.140230 0.014294
1654520001.104000 60.468040 13.468724 0.140759 17.034910 -0.913380 8.016220 -0.451976 17.007920 -0.927440 8.153650 -0.464372 -0.026990 -0.014060 0.137430 0.012393
1654520001.204020 60.568060 13.491907 0.138572 17.029680 -0.929560 8.003270 -0.440498 17.000020 -0.942610 8.138000 -0.451024 -0.029660 -0.013050 0.134730 0.010505
1654520001.303880 60.667920 13.511907 0.135993 17.026190 -0.934240 7.988580 -0.428645 16.993620 -0.948150 8.119880 -0.433382 -0.032570 -0.013910 0.131300 0.004711
1654520001.404430 60.768470 13.529041 0.135564 17.022750 -0.936670 7.972170 -0.416143 16.992060 -0.952180 8.103300 -0.419262 -0.030690 -0.015510 0.131130 0.003092
1654520001.503810 60.867850 13.546522 0.131365 17.023120 -0.934850 7.959870 -0.406135 16.996290 -0.955850 8.086740 -0.404517 -0.026830 -0.021000 0.126870 -0.001617
1654520001.604750 60.968790 13.564313 0.129445 17.030480 -0.941960 7.946370 -0.394221 17.002820 -0.961730 8.071270 -0.391752 -0.027660 -0.019770 0.124900 -0.002456
1654520001.704060 61.068100 13.577633 0.130238 17.031400 -0.937550 7.933680 -0.386395 17.002760 -0.955610 8.059440 -0.383205 -0.028640 -0.018060 0.125760 -0.003171
1654520001.902440 61.266480 13.594944 0.131425 17.039200 -0.925070 7.921940 -0.376736 17.009950 -0.944150 8.048640 -0.373240 -0.029250 -0.019080 0.126700 -0.003467
1654520002.003050 61.367090 13.606402 0.133679 17.046430 -0.916930 7.917490 -0.374326 17.016670 -0.935110 8.046540 -0.370980 -0.029760 -0.018180 0.129050 -0.003311
1654520002.103060 61.467100 13.616967 0.134727 17.049220 -0.905380 7.919460 -0.374300 17.018080 -0.924950 8.049070 -0.371432 -0.031140 -0.019570 0.129610 -0.002825
1654520002.302550 61.666590 13.628541 0.135268 17.045740 -0.896510 7.924680 -0.378268 17.016090 -0.915400 8.055300 -0.376428 -0.029650 -0.018890 0.130620 -0.001806
1654520002.502480 61.866520 13.643976 0.135323 17.047100 -0.887160 7.935390 -0.383745 17.018830 -0.905140 8.066500 -0.383326 -0.028270 -0.017980 0.131110 -0.000399
1654520002.801410 62.165450 13.658206 0.136106 17.035640 -0.898460 7.940500 -0.393645 17.008330 -0.912080 8.073140 -0.395450 -0.027310 -0.013620 0.132640 0.001807
1654520002.902450 62.266490 13.668338 0.135338 17.032360 -0.909880 7.941470 -0.395574 17.005110 -0.921680 8.073510 -0.398304 -0.027250 -0.011800 0.132040 0.002721
1654520003.001670 62.365710 13.681061 0.134868 17.026560 -0.923700 7.938480 -0.398462 17.000750 -0.933250 8.070510 -0.401794 -0.025810 -0.009550 0.132030 0.003315
1654520003.202110 62.566150 13.699288 0.134207 17.022460 -0.942380 7.935760 -0.403039 16.996100 -0.950540 8.067100 -0.406801 -0.026360 -0.008160 0.131340 0.003739
1654520003.402120 62.766160 13.722897 0.134047 17.019670 -0.963260 7.927760 -0.405839 16.991970 -0.972180 8.058610 -0.409557 -0.027700 -0.008920 0.130850 0.003679
1654520003.601840 62.965880 13.732866 0.133774 17.018380 -0.972620 7.923940 -0.405789 16.989340 -0.980760 8.054270 -0.409345 -0.029040 -0.008140 0.130330 0.003506
1654520003.901560 63.265600 13.750925 0.133319 17.027060 -0.956080 7.923570 -0.401035 16.999420 -0.965790 8.053630 -0.404252 -0.027640 -0.009710 0.130060 0.003183
1654520004.002850 63.366890 13.765881 0.131923 17.034250 -0.941090 7.923440 -0.399043 17.005520 -0.952270 8.051710 -0.401821 -0.028730 -0.011180 0.128270 0.002775
1654520004.102110 63.466150 13.787165 0.133164 17.036850 -0.918200 7.919060 -0.396906 17.004820 -0.931390 8.047640 -0.399313 -0.032030 -0.013190 0.128580 0.002442
1654520004.202060 63.566100 13.801866 0.132799 17.033560 -0.906280 7.924540 -0.390178 17.001120 -0.918120 8.052770 -0.393116 -0.032440 -0.011840 0.128230 0.003029
1654520004.302050 63.666090 13.817303 0.136601 17.030400 -0.892220 7.922250 -0.386053 17.000140 -0.902880 8.055030 -0.389365 -0.030260 -0.010660 0.132780 0.003410
1654520004.401850 63.765890 13.843207 0.137825 17.025490 -0.877060 7.940230 -0.377434 17.000420 -0.886880 8.075400 -0.381276 -0.025070 -0.009820 0.135170 0.003907
1654520004.502780 63.866820 13.864988 0.137001 17.012270 -0.870040 7.958960 -0.358745 16.999420 -0.877730 8.095140 -0.367139 -0.012850 -0.007690 0.136180 0.008404
1654520004.602830 63.966870 13.888157 0.133396 17.008660 -0.859250 7.984570 -0.350081 16.996320 -0.870460 8.116920 -0.358930 -0.012340 -0.011210 0.132350 0.008866
1654520004.702100 64.066140 13.915303 0.133133 16.994360 -0.860730 8.007150 -0.331108 16.980830 -0.870800 8.139210 -0.340358 -0.013530 -0.010070 0.132060 0.009256
1654520004.802420 64.166460 13.947933 0.131337 16.974690 -0.856710 8.033500 -0.310232 16.959220 -0.867690 8.163460 -0.319834 -0.015470 -0.010980 0.129960 0.009614
1654520004.902780 64.266820 13.980604 0.132934 16.956780 -0.857420 8.054510 -0.278912 16.934770 -0.869300 8.185070 -0.291352 -0.022010 -0.011880 0.130560 0.012472
1654520005.003760 64.367800 14.009585 0.135656 16.939020 -0.859540 8.072380 -0.250901 16.914090 -0.872850 8.205060 -0.264382 -0.024930 -0.013310 0.132680 0.013532
1654520005.102390 64.466430 14.043790 0.137595 16.922490 -0.862590 8.093300 -0.237238 16.887620 -0.881030 8.225120 -0.246345 -0.034870 -0.018440 0.131820 0.009181
1654520005.202400 64.566440 14.070695 0.138394 16.903490 -0.870450 8.107630 -0.210637 16.868670 -0.893520 8.239570 -0.216481 -0.034820 -0.023070 0.131940 0.005916
1654520005.303200 64.667240 14.088977 0.135422 16.894820 -0.887020 8.114930 -0.185423 16.860820 -0.909400 8.244090 -0.187216 -0.034000 -0.022380 0.129160 0.001868
1654520005.402070 64.766110 14.099650 0.135382 16.887760 -0.895480 8.114460 -0.161044 16.851810 -0.915090 8.243500 -0.159232 -0.035950 -0.019610 0.129040 -0.001693
1654520005.503950 64.867990 14.112083 0.136549 16.882050 -0.907800 8.108520 -0.142399 16.845590 -0.924870 8.239000 -0.135655 -0.036460 -0.017070 0.130480 -0.006629
1654520005.601550 64.965590 14.126220 0.135828 16.882340 -0.915980 8.101980 -0.127299 16.845990 -0.936660 8.231210 -0.117283 -0.036350 -0.020680 0.129230 -0.009942
1654520005.702510 65.066550 14.144844 0.133364 16.889330 -0.917980 8.091660 -0.115699 16.855960 -0.945060 8.217910 -0.103027 -0.033370 -0.027080 0.126250 -0.012637
1654520005.802940 65.166980 14.159949 0.132296 16.892220 -0.923750 8.080920 -0.109268 16.862230 -0.952690 8.206480 -0.095519 -0.029990 -0.028940 0.125560 -0.013735
1654520005.903010 65.267050 14.180574 0.126473 16.900330 -0.925100 8.075090 -0.118323 16.880530 -0.952460 8.196970 -0.096693 -0.019800 -0.027360 0.121880 -0.021628
1654520006.002130 65.366170 14.200945 0.124650 16.912410 -0.930800 8.065110 -0.108133 16.897820 -0.946680 8.187880 -0.090910 -0.014590 -0.015880 0.122770 -0.017243
1654520006.103100 65.467140 14.214870 0.124435 16.920780 -0.920960 8.060800 -0.114634 16.906640 -0.936880 8.183400 -0.099119 -0.014140 -0.015920 0.122600 -0.015528
1654520006.302130 65.666170 14.243176 0.122291 16.947600 -0.906100 8.060450 -0.131261 16.933200 -0.927720 8.179950 -0.125193 -0.014400 -0.021620 0.119500 -0.006047
1654520006.401650 65.765690 14.255014 0.124240 16.954820 -0.896280 8.060870 -0.141993 16.938990 -0.917650 8.182230 -0.137621 -0.015830 -0.021370 0.121360 -0.004334
1654520006.502480 65.866520 14.269225 0.130227 16.963080 -0.888770 8.062170 -0.151006 16.945070 -0.907280 8.189810 -0.149761 -0.018010 -0.018510 0.127640 -0.001205
1654520006.603150 65.967190 14.281782 0.131161 16.971080 -0.879370 8.065970 -0.158777 16.952280 -0.898090 8.194420 -0.158650 -0.018800 -0.018720 0.128450 -0.000070
1654520006.803980 66.168020 14.292865 0.133592 16.978500 -0.872550 8.067080 -0.170063 16.958450 -0.889630 8.198050 -0.170388 -0.020050 -0.017080 0.130970 0.000394
1654520007.103330 66.467370 14.303194 0.134016 16.973500 -0.869930 8.075500 -0.174611 16.953090 -0.887960 8.206720 -0.174964 -0.020410 -0.018030 0.131220 0.000403
1654520007.203310 66.567350 14.314705 0.136808 16.962720 -0.873080 8.074770 -0.175232 16.942670 -0.892430 8.208710 -0.175516 -0.020050 -0.019350 0.133940 0.000324
1654520007.302750 66.666790 14.329081 0.137064 16.953560 -0.884180 8.078240 -0.175460 16.933810 -0.903080 8.212550 -0.175459 -0.019750 -0.018900 0.134310 0.000027
1654520007.402960 66.767000 14.343052 0.136912 16.943790 -0.894990 8.078370 -0.175450 16.922800 -0.911680 8.212630 -0.175333 -0.020990 -0.016690 0.134260 -0.000105
1654520007.602000 66.966040 14.372963 0.136906 16.929220 -0.921240 8.078050 -0.173406 16.907220 -0.937210 8.212230 -0.173560 -0.022000 -0.015970 0.134180 0.000161
1654520007.702610 67.066650 14.384807 0.137177 16.922010 -0.929600 8.079930 -0.171772 16.898890 -0.945390 8.214220 -0.172362 -0.023120 -0.015790 0.134290 0.000601
1654520007.804550 67.168590 14.398348 0.136295 16.912230 -0.936660 8.082620 -0.171311 16.888690 -0.954170 8.215720 -0.172165 -0.023540 -0.017510 0.133100 0.000875
1654520007.901800 67.265840 14.411302 0.136750 16.905750 -0.946700 8.082870 -0.170573 16.881480 -0.964920 8.216210 -0.171722 -0.024270 -0.018220 0.133340 0.001175
1654520008.102560 67.466600 14.419765 0.136262 16.899500 -0.950440 8.090330 -0.170766 16.878530 -0.966060 8.224060 -0.171623 -0.020970 -0.015620 0.133730 0.000962
1654520008.202100 67.566140 14.428188 0.135475 16.908520 -0.947380 8.093650 -0.172770 16.886050 -0.963020 8.226330 -0.173341 -0.022470 -0.015640 0.132680 0.000740
1654520008.301040 67.665080 14.435579 0.136730 16.917360 -0.944560 8.089360 -0.178073 16.891700 -0.959830 8.222790 -0.178087 -0.025660 -0.015270 0.133430 0.000204
1654520008.401210 67.765250 14.450225 0.138113 16.935570 -0.938720 8.084120 -0.186461 16.904640 -0.955220 8.217710 -0.184877 -0.030930 -0.016500 0.133590 -0.001463
1654520008.501470 67.865510 14.473451 0.137895 16.955750 -0.922890 8.079150 -0.197922 16.921970 -0.941010 8.211610 -0.194834 -0.033780 -0.018120 0.132460 -0.003060
1654520008.601250 67.965290 14.507260 0.139121 16.980900 -0.900380 8.072170 -0.212502 16.946180 -0.918160 8.205710 -0.208053 -0.034720 -0.017780 0.133540 -0.004468
1654520008.701080 68.065120 14.549839 0.142471 17.013930 -0.871730 8.066650 -0.230801 16.976410 -0.888290 8.203090 -0.225396 -0.037520 -0.016560 0.136440 -0.005348
1654520008.802190 68.166230 14.592552 0.141067 17.042790 -0.832590 8.067290 -0.259271 17.010050 -0.862030 8.201310 -0.250218 -0.032740 -0.029440 0.134020 -0.008676
1654520008.902110 68.266150 14.632056 0.139103 17.071200 -0.809510 8.059010 -0.272506 17.040620 -0.839030 8.191460 -0.264333 -0.030580 -0.029520 0.132450 -0.007468
1654520009.000540 68.364580 14.684467 0.140988 17.103160 -0.781480 8.053740 -0.295087 17.082100 -0.807000 8.190790 -0.289474 -0.021060 -0.025520 0.137050 -0.004668
1654520009.100780 68.464820 14.743694 0.146841 17.134800 -0.744630 8.057530 -0.318585 17.121270 -0.764130 8.202440 -0.315932 -0.013530 -0.019500 0.144910 -0.001715
1654520009.199650 68.563690 14.792254 0.151347 17.158740 -0.708830 8.070860 -0.339981 17.145900 -0.726440 8.220630 -0.338998 -0.012840 -0.017610 0.149770 -0.000214
1654520009.299710 68.663750 14.828548 0.152576 17.174120 -0.682920 8.087860 -0.358465 17.159940 -0.698450 8.238980 -0.359218 -0.014180 -0.015530 0.151120 0.001295
1654520009.399610 68.763650 14.847183 0.151747 17.174750 -0.671320 8.101170 -0.372985 17.160210 -0.684760 8.251620 -0.374592 -0.014540 -0.013440 0.150450 0.001973
1654520009.499930 68.863970 14.865764 0.161335 17.172980 -0.653130 8.102910 -0.377728 17.156880 -0.670100 8.262540 -0.384193 -0.016100 -0.016970 0.159630 0.006587
1654520009.600770 68.964810 14.891146 0.154002 17.161580 -0.673070 8.124590 -0.388345 17.142760 -0.685520 8.276930 -0.395927 -0.018820 -0.012450 0.152340 0.007571
1654520009.700760 69.064800 14.910261 0.151272 17.147290 -0.682010 8.131640 -0.390823 17.126110 -0.694010 8.280940 -0.399018 -0.021180 -0.012000 0.149300 0.008179
1654520009.800460 69.164500 14.936815 0.150608 17.132590 -0.705930 8.135130 -0.390944 17.108200 -0.713440 8.283560 -0.399490 -0.024390 -0.007510 0.148430 0.008551
1654520009.901100 69.265140 14.961570 0.150945 17.119450 -0.723600 8.135730 -0.388120 17.087040 -0.726280 8.283130 -0.397207 -0.032410 -0.002680 0.147400 0.009153
1654520010.001290 69.365330 14.997516 0.149760 17.094780 -0.747330 8.134100 -0.385951 17.059840 -0.749530 8.279710 -0.394935 -0.034940 -0.002200 0.145610 0.009071
1654520010.101450 69.465490 15.027712 0.147945 17.073940 -0.764200 8.127100 -0.381865 17.037470 -0.767570 8.270440 -0.390662 -0.036470 -0.003370 0.143340 0.008871
1654520010.201360 69.565400 15.054092 0.145994 17.063860 -0.779360 8.115860 -0.378980 17.025450 -0.786490 8.256530 -0.387201 -0.038410 -0.007130 0.140670 0.008283
1654520010.301690 69.665730 15.085339 0.142016 17.053950 -0.791510 8.103610 -0.376455 17.013690 -0.809250 8.238640 -0.383218 -0.040260 -0.017740 0.135030 0.006818
1654520010.401150 69.765190 15.101991 0.141005 17.048520 -0.789100 8.088790 -0.374414 17.010820 -0.812680 8.222600 -0.379676 -0.037700 -0.023580 0.133810 0.005308
1654520010.501660 69.865700 15.118115 0.141477 17.052910 -0.776140 8.078930 -0.372554 17.015720 -0.800500 8.213240 -0.377215 -0.037190 -0.024360 0.134310 0.004698
1654520010.599550 69.963590 15.143013 0.141553 17.058830 -0.751990 8.071290 -0.371457 17.022860 -0.777860 8.205730 -0.375585 -0.035970 -0.025870 0.134440 0.004161
1654520010.700540 70.064580 15.167847 0.141007 17.069110 -0.727610 8.066610 -0.370435 17.035020 -0.756910 8.200260 -0.374238 -0.034090 -0.029300 0.133650 0.003833
1654520010.800960 70.165000 15.201917 0.143631 17.086420 -0.699970 8.061100 -0.368274 17.053980 -0.728690 8.198040 -0.372101 -0.032440 -0.028720 0.136940 0.003858
1654520010.901250 70.265290 15.239683 0.145225 17.102410 -0.668760 8.062830 -0.368342 17.071790 -0.695650 8.202220 -0.372029 -0.030620 -0.026890 0.139390 0.003734
1654520011.001450 70.365490 15.277453 0.146230 17.122050 -0.643930 8.068360 -0.367096 17.094210 -0.666310 8.210160 -0.370585 -0.027840 -0.022380 0.141800 0.003557
1654520011.101320 70.465360 15.307160 0.148474 17.132010 -0.625880 8.072040 -0.363148 17.107860 -0.641040 8.217750 -0.366625 -0.024150 -0.015160 0.145710 0.003551
1654520011.201610 70.565650 15.348786 0.151816 17.152980 -0.600300 8.085270 -0.362575 17.129870 -0.610200 8.234990 -0.365322 -0.023110 -0.009900 0.149720 0.002818
1654520011.302130 70.666170 15.374067 0.152511 17.160570 -0.585730 8.101110 -0.358758 17.138250 -0.593270 8.251790 -0.360787 -0.022320 -0.007540 0.150680 0.002094
1654520011.401790 70.765830 15.388034 0.150760 17.171320 -0.583540 8.110810 -0.354539 17.149490 -0.591090 8.259790 -0.355725 -0.021830 -0.007550 0.148980 0.001235
1654520011.600850 70.964890 15.405081 0.152629 17.181750 -0.595420 8.120540 -0.342118 17.158430 -0.599920 8.271310 -0.342386 -0.023320 -0.004500 0.150770 0.000257
1654520011.701060 71.065100 15.426182 0.151726 17.172500 -0.615770 8.129910 -0.336392 17.148860 -0.616710 8.279780 -0.335880 -0.023640 -0.000940 0.149870 -0.000594
1654520011.801960 71.166000 15.446642 0.151121 17.161930 -0.634140 8.133160 -0.331357 17.138040 -0.633880 8.282380 -0.330207 -0.023890 0.000260 0.149220 -0.001280
1654520011.901310 71.265350 15.468468 0.149688 17.154150 -0.654630 8.134400 -0.327206 17.130390 -0.654320 8.282190 -0.325317 -0.023760 0.000310 0.147790 -0.002028
1654520012.001490 71.365530 15.488486 0.147252 17.143670 -0.668230 8.132580 -0.323473 17.118280 -0.669590 8.277620 -0.321269 -0.025390 -0.001360 0.145040 -0.002321
1654520012.102110 71.466150 15.509173 0.145276 17.133330 -0.680430 8.128420 -0.321847 17.107110 -0.685780 8.271210 -0.319657 -0.026220 -0.005350 0.142790 -0.002248
1654520012.201340 71.565380 15.532087 0.146086 17.119520 -0.693030 8.119880 -0.321818 17.091410 -0.700340 8.263050 -0.319654 -0.028110 -0.007310 0.143170 -0.002193
1654520012.301140 71.665180 15.548211 0.144912 17.108690 -0.700020 8.116920 -0.324265 17.079020 -0.709570 8.258440 -0.322147 -0.029670 -0.009550 0.141520 -0.002122
1654520012.401250 71.765290 15.565011 0.144088 17.096210 -0.701950 8.109200 -0.328037 17.065780 -0.714700 8.249460 -0.325966 -0.030430 -0.012750 0.140260 -0.002066
1654520012.501890 71.865930 15.576165 0.144614 17.089940 -0.700100 8.100880 -0.331573 17.058580 -0.716390 8.241110 -0.329878 -0.031360 -0.016290 0.140230 -0.001685
1654520012.602210 71.966250 15.584070 0.145258 17.091000 -0.690370 8.096330 -0.336562 17.060510 -0.709920 8.237000 -0.334997 -0.030490 -0.019550 0.140670 -0.001545
1654520012.701080 72.065120 15.599746 0.146625 17.088770 -0.674660 8.094330 -0.341305 17.059370 -0.694290 8.236630 -0.340182 -0.029400 -0.019630 0.142300 -0.001101
1654520012.801470 72.165510 15.617097 0.147800 17.090860 -0.660480 8.094270 -0.345751 17.064710 -0.677910 8.238690 -0.345126 -0.026150 -0.017430 0.144420 -0.000605
1654520012.901670 72.265710 15.642872 0.147686 17.100540 -0.647380 8.100170 -0.348081 17.080420 -0.658840 8.246030 -0.348869 -0.020120 -0.011460 0.145860 0.000832
1654520013.000960 72.365000 15.665418 0.146113 17.115690 -0.635980 8.104100 -0.346591 17.094110 -0.641100 8.248520 -0.349601 -0.021580 -0.005120 0.144420 0.003114
1654520013.100840 72.464880 15.689102 0.146551 17.134450 -0.621430 8.100830 -0.344284 17.107990 -0.622240 8.244970 -0.349527 -0.026460 -0.000810 0.144140 0.005413
1654520013.200730 72.564770 15.712097 0.146766 17.147220 -0.603160 8.091990 -0.338188 17.117620 -0.603510 8.235740 -0.345673 -0.029600 -0.000350 0.143750 0.007661
1654520013.300810 72.664850 15.744234 0.146451 17.166780 -0.584370 8.074010 -0.326947 17.137580 -0.586130 8.217510 -0.335508 -0.029200 -0.001760 0.143500 0.008690
1654520013.400310 72.764350 15.779575 0.149326 17.190070 -0.563370 8.051090 -0.311217 17.159490 -0.567250 8.197200 -0.321293 -0.030580 -0.003880 0.146110 0.010138
1654520013.500850 72.864890 15.823080 0.151929 17.221310 -0.541090 8.023490 -0.288478 17.190670 -0.550340 8.172010 -0.300479 -0.030640 -0.009250 0.148520 0.011986
1654520013.601610 72.965650 15.870836 0.153128 17.249280 -0.516950 7.991620 -0.260173 17.219470 -0.527610 8.141440 -0.272495 -0.029810 -0.010660 0.149820 0.012164
1654520013.701670 73.065710 15.927600 0.154320 17.283010 -0.481950 7.959360 -0.228516 17.253170 -0.494220 8.110270 -0.240753 -0.029840 -0.012270 0.150910 0.011861
1654520013.802590 73.166630 15.986562 0.156239 17.305550 -0.443470 7.914100 -0.184155 17.278220 -0.463500 8.066620 -0.196886 -0.027330 -0.020030 0.152520 0.012242
1654520013.902220 73.266260 16.046829 0.146618 17.332850 -0.418460 7.877800 -0.153470 17.313570 -0.453810 8.018780 -0.158872 -0.019280 -0.035350 0.140980 0.005308
1654520014.003030 73.367070 16.119909 0.142559 17.351560 -0.375850 7.825170 -0.114501 17.332420 -0.412320 7.961650 -0.113928 -0.019140 -0.036470 0.136480 -0.000333
1654520014.102000 73.466040 16.192608 0.142444 17.356860 -0.331210 7.771000 -0.076220 17.336350 -0.363080 7.908310 -0.070857 -0.020510 -0.031870 0.137310 -0.005020
1654520014.202190 73.566230 16.264644 0.145792 17.354040 -0.279360 7.717030 -0.040412 17.334050 -0.311820 7.857750 -0.030497 -0.019990 -0.032460 0.140720 -0.009587
1654520014.302940 73.666980 16.329990 0.143856 17.352060 -0.234270 7.670040 -0.008258 17.332440 -0.269260 7.808190 0.006201 -0.019620 -0.034990 0.138150 -0.014160
1654520014.402720 73.766760 16.399340 0.141869 17.343130 -0.187850 7.621430 0.018870 17.323060 -0.222970 7.757410 0.037988 -0.020070 -0.035120 0.135980 -0.018880
1654520014.503070 73.867110 16.463155 0.144705 17.335780 -0.143440 7.575440 0.042269 17.312560 -0.177170 7.714230 0.062890 -0.023220 -0.033730 0.138790 -0.020505
1654520014.602990 73.967030 16.519236 0.146914 17.327760 -0.103740 7.540010 0.059710 17.301940 -0.132740 7.681700 0.081861 -0.025820 -0.029000 0.141690 -0.022120
1654520014.703650 74.067690 16.571198 0.148300 17.316290 -0.064500 7.516770 0.070557 17.287670 -0.087520 7.660450 0.094728 -0.028620 -0.023020 0.143680 -0.024173
1654520014.802660 74.166700 16.615431 0.149444 17.313560 -0.019390 7.494340 0.048852 17.284000 -0.049800 7.637640 0.091202 -0.029560 -0.030410 0.143300 -0.042391
1654520014.902720 74.266760 16.660229 0.139337 17.308330 0.001110 7.479060 0.077078 17.292640 -0.011000 7.616980 0.104542 -0.015690 -0.012110 0.137920 -0.027481
1654520015.002260 74.366300 16.686289 0.137687 17.307000 0.022130 7.467460 0.069885 17.292110 0.011550 7.603930 0.095804 -0.014890 -0.010580 0.136470 -0.025936
1654520015.102320 74.466360 16.718060 0.139015 17.309740 0.045310 7.457810 0.061785 17.300190 0.041350 7.596440 0.082363 -0.009550 -0.003960 0.138630 -0.020579
1654520015.201820 74.565860 16.741633 0.138331 17.313790 0.064380 7.459340 0.051754 17.311330 0.062090 7.597630 0.066590 -0.002460 -0.002290 0.138290 -0.014825
1654520015.302050 74.666090 16.761776 0.136080 17.329760 0.075730 7.460390 0.039534 17.327670 0.073810 7.596440 0.050528 -0.002090 -0.001920 0.136050 -0.010984
1654520015.401780 74.765820 16.776736 0.140949 17.341470 0.087460 7.460240 0.026771 17.337180 0.084380 7.601090 0.030183 -0.004290 -0.003080 0.140850 -0.003415
1654520015.501900 74.865940 16.795511 0.145766 17.350470 0.096680 7.464980 0.013425 17.347240 0.096980 7.610710 0.013881 -0.003230 0.000300 0.145730 -0.000513
1654520015.601700 74.965740 16.821051 0.144097 17.371880 0.108310 7.476500 0.001245 17.368280 0.107600 7.620550 -0.001250 -0.003600 -0.000710 0.144050 0.002379
1654520015.701840 75.065880 16.838977 0.146532 17.387110 0.114450 7.482360 -0.009734 17.381840 0.115940 7.628790 -0.014762 -0.005270 0.001490 0.146430 0.004811
1654520015.802810 75.166850 16.856098 0.144102 17.400680 0.116970 7.493370 -0.021539 17.396310 0.119070 7.637390 -0.027363 -0.004370 0.002100 0.144020 0.005559
1654520016.002150 75.366190 16.880495 0.143451 17.404480 0.124120 7.501320 -0.028776 17.415900 0.131970 7.644100 -0.041815 0.011420 0.007850 0.142780 0.012762
1654520016.102980 75.467020 16.895446 0.137680 17.424180 0.137750 7.502450 -0.042066 17.430080 0.134280 7.639960 -0.054380 0.005900 -0.003470 0.137510 0.012193
1654520016.301610 75.665650 16.920358 0.140525 17.424370 0.167490 7.493880 -0.050464 17.427620 0.158360 7.634070 -0.062488 0.003250 -0.009130 0.140190 0.011967
1654520016.401380 75.765420 16.933579 0.141623 17.426480 0.186280 7.493120 -0.051114 17.429250 0.171480 7.633940 -0.062974 0.002770 -0.014800 0.140820 0.011872
1654520016.601610 75.965650 16.951452 0.143734 17.425180 0.206210 7.490640 -0.051879 17.424730 0.188760 7.633310 -0.062974 -0.000450 -0.017450 0.142670 0.011123
1654520016.802470 76.166510 16.969003 0.145938 17.414470 0.212260 7.495390 -0.046050 17.411130 0.197200 7.640510 -0.056159 -0.003340 -0.015060 0.145120 0.010117
1654520017.002840 76.366880 16.989078 0.146665 17.400580 0.198410 7.500430 -0.036660 17.395280 0.186440 7.646510 -0.045412 -0.005300 -0.011970 0.146080 0.008753
1654520017.102310 76.466350 17.001923 0.147924 17.392740 0.189820 7.504020 -0.034244 17.385320 0.179990 7.651430 -0.041428 -0.007420 -0.009830 0.147410 0.007182
1654520017.202640 76.566680 17.014768 0.147580 17.383590 0.179620 7.509860 -0.029567 17.375510 0.173950 7.657110 -0.035102 -0.008080 -0.005670 0.147250 0.005535
1654520017.303070 76.667110 17.027834 0.146462 17.379190 0.167320 7.512750 -0.025553 17.369280 0.162590 7.658800 -0.029566 -0.009910 -0.004730 0.146050 0.004017
1654520017.401060 76.765100 17.040237 0.145693 17.375710 0.157210 7.511760 -0.021838 17.364820 0.151170 7.656920 -0.024676 -0.010890 -0.006040 0.145160 0.002842
1654520017.500830 76.864870 17.052913 0.146467 17.373390 0.145420 7.510440 -0.019513 17.361070 0.139080 7.656250 -0.021249 -0.012320 -0.006340 0.145810 0.001739
1654520017.700590 77.064630 17.070698 0.145901 17.374730 0.128380 7.512410 -0.015801 17.361180 0.121340 7.657510 -0.016828 -0.013550 -0.007040 0.145100 0.001019
1654520018.001040 77.365080 17.082977 0.145715 17.380600 0.120140 7.507730 -0.015235 17.367840 0.112230 7.652670 -0.015834 -0.012760 -0.007910 0.144940 0.000587
1654520018.201300 77.565340 17.100650 0.145531 17.393600 0.131150 7.505960 -0.015622 17.380930 0.123950 7.650760 -0.015988 -0.012670 -0.007200 0.144800 0.000358
1654520018.402210 77.766250 17.113918 0.146302 17.395990 0.147370 7.504390 -0.016026 17.382680 0.137060 7.649720 -0.016266 -0.013310 -0.010310 0.145330 0.000254
1654520018.602140 77.966180 17.127516 0.145805 17.400190 0.157890 7.496970 -0.014777 17.387240 0.147130 7.641800 -0.014698 -0.012950 -0.010760 0.144830 -0.000038
1654520018.702510 78.066550 17.137453 0.146832 17.400110 0.168630 7.492960 -0.014051 17.386520 0.156530 7.638660 -0.013539 -0.013590 -0.012100 0.145700 -0.000449
1654520018.902580 78.266620 17.151954 0.148466 17.387290 0.169690 7.493170 -0.011509 17.372190 0.154860 7.640120 -0.009833 -0.015100 -0.014830 0.146950 -0.001526
1654520019.002920 78.366960 17.166989 0.148509 17.375210 0.158040 7.497400 -0.012374 17.361170 0.145730 7.644730 -0.009690 -0.014040 -0.012310 0.147330 -0.002524
1654520019.103210 78.467250 17.184204 0.148684 17.361900 0.145730 7.506530 -0.008344 17.348410 0.139510 7.654470 -0.005287 -0.013490 -0.006220 0.147940 -0.002985
1654520019.201940 78.565980 17.209700 0.148987 17.342580 0.131720 7.522330 -0.007254 17.329900 0.133050 7.670770 -0.003511 -0.012680 0.001330 0.148440 -0.003865
1654520019.302720 78.666760 17.245279 0.146390 17.316690 0.110500 7.544580 -0.008906 17.307240 0.114120 7.690620 -0.002888 -0.009450 0.003620 0.146040 -0.006375
1654520019.402190 78.766230 17.287036 0.134145 17.287330 0.088320 7.574920 -0.006797 17.280510 0.087750 7.708890 0.001883 -0.006820 -0.000570 0.133970 -0.009130
1654520019.502400 78.866440 17.332384 0.129908 17.256850 0.068210 7.599210 -0.000020 17.246740 0.064850 7.728680 0.006820 -0.010110 -0.003360 0.129470 -0.007161
1654520019.602690 78.966730 17.375328 0.129966 17.226180 0.056330 7.624020 0.000872 17.216230 0.047310 7.753290 0.007549 -0.009950 -0.009020 0.129270 -0.006679
1654520019.702780 79.066820 17.424674 0.131685 17.193410 0.045050 7.652620 -0.000339 17.180700 0.029970 7.782820 0.005911 -0.012710 -0.015080 0.130200 -0.006096
1654520019.804090 79.168130 17.475977 0.133764 17.168020 0.036870 7.689130 -0.003974 17.147970 0.015780 7.819690 0.002154 -0.020050 -0.021090 0.130560 -0.006012
1654520019.902820 79.266860 17.519360 0.140968 17.145010 0.042650 7.717620 -0.003778 17.122720 0.019110 7.854810 0.001704 -0.022290 -0.023540 0.137190 -0.005536
1654520020.002910 79.366950 17.564488 0.143042 17.133070 0.042870 7.757610 -0.003987 17.106910 0.023290 7.896870 0.000845 -0.026160 -0.019580 0.139260 -0.005034
1654520020.102590 79.466630 17.611272 0.147693 17.128470 0.046730 7.796910 -0.005594 17.097940 0.035940 7.941010 -0.001289 -0.030530 -0.010790 0.144100 -0.004624
1654520020.202550 79.566590 17.657804 0.152534 17.126900 0.048640 7.835260 -0.008895 17.096460 0.051910 7.984690 -0.003640 -0.030440 0.003270 0.149430 -0.005487
1654520020.302080 79.666120 17.701668 0.151652 17.135130 0.073120 7.872620 -0.006499 17.106020 0.073850 8.021450 -0.001649 -0.029110 0.000730 0.148830 -0.004980
1654520020.401980 79.766020 17.734832 0.148560 17.143100 0.072100 7.908350 -0.007483 17.112750 0.070690 8.053770 -0.002988 -0.030350 -0.001410 0.145420 -0.004517
1654520020.501440 79.865480 17.762396 0.148356 17.152080 0.078510 7.932030 -0.006093 17.124530 0.077290 8.077800 -0.001934 -0.027550 -0.001220 0.145770 -0.004108
1654520020.601480 79.965520 17.793837 0.147492 17.168230 0.080760 7.956540 -0.006770 17.144140 0.081280 8.102050 -0.002746 -0.024090 0.000520 0.145510 -0.003969
1654520020.700070 80.064110 17.815875 0.145040 17.176250 0.073250 7.975550 -0.006267 17.156840 0.075970 8.119260 -0.002254 -0.019410 0.002720 0.143710 -0.004020
1654520020.801200 80.165240 17.832415 0.144547 17.183370 0.068340 7.985600 -0.005719 17.168780 0.070640 8.129390 -0.001789 -0.014590 0.002300 0.143790 -0.003991
1654520020.901530 80.265570 17.846392 0.143377 17.191810 0.060830 7.990390 -0.005558 17.178420 0.061240 8.133140 -0.001788 -0.013390 0.000410 0.142750 -0.003867
1654520021.002150 80.366190 17.860969 0.142706 17.193620 0.045860 7.989000 -0.005814 17.179890 0.046890 8.131040 -0.002244 -0.013730 0.001030 0.142040 -0.003682
1654520021.101170 80.465210 17.876543 0.140968 17.194380 0.031510 7.983270 -0.006846 17.179320 0.033320 8.123420 -0.003521 -0.015060 0.001810 0.140150 -0.003446
1654520021.201550 80.565590 17.891032 0.141397 17.191650 0.025150 7.970780 -0.008146 17.174900 0.026970 8.111170 -0.005251 -0.016750 0.001820 0.140390 -0.003034
1654520021.302030 80.666070 17.908188 0.140695 17.190550 0.013880 7.960350 -0.010190 17.172720 0.014210 8.099910 -0.007807 -0.017830 0.000330 0.139560 -0.002516
1654520021.402120 80.766160 17.925488 0.140655 17.188830 0.001860 7.947970 -0.011949 17.169450 0.002850 8.087280 -0.010159 -0.019380 0.000990 0.139310 -0.001922
1654520021.502060 80.866100 17.941406 0.140088 17.181530 -0.006380 7.938330 -0.015254 17.161510 -0.006330 8.076980 -0.014160 -0.020020 0.000050 0.138650 -0.001210
1654520021.600700 80.964740 17.954854 0.139681 17.173340 -0.012650 7.929620 -0.018650 17.154110 -0.013030 8.067970 -0.018290 -0.019230 -0.000380 0.138350 -0.000449
1654520021.801330 81.165370 17.970854 0.140075 17.160680 -0.011790 7.920070 -0.025861 17.141050 -0.013700 8.058750 -0.026496 -0.019630 -0.001910 0.138680 0.000609
1654520022.001270 81.365310 17.984150 0.139622 17.149860 -0.011900 7.914490 -0.033144 17.129500 -0.015950 8.052560 -0.034501 -0.020360 -0.004050 0.138070 0.001356
1654520022.201720 81.565760 17.996693 0.143007 17.143110 -0.002490 7.910080 -0.037065 17.120220 -0.007630 8.051150 -0.038653 -0.022890 -0.005140 0.141070 0.001600
1654520023.002320 82.366360 18.025649 0.138910 17.159690 -0.024870 7.909760 -0.012768 17.131530 -0.033680 8.045500 -0.011182 -0.028160 -0.008810 0.135740 -0.001639
1654520023.201660 82.565700 18.036359 0.139296 17.165380 -0.035440 7.907280 -0.003338 17.135650 -0.043280 8.043140 -0.000305 -0.029730 -0.007840 0.135860 -0.003123
1654520023.702030 83.066070 18.060902 0.127587 17.160980 -0.034090 7.896270 0.011476 17.137750 -0.052270 8.020400 0.017322 -0.023230 -0.018180 0.124130 -0.005880
1654520023.901420 83.265460 18.092427 0.148614 17.164560 -0.023830 7.891040 0.014070 17.131940 -0.025510 8.036020 0.018541 -0.032620 -0.001680 0.144980 -0.004536
1654520024.001690 83.365730 18.115425 0.152903 17.172760 -0.023430 7.908690 0.010689 17.135750 -0.016630 8.056890 0.016508 -0.037010 0.006800 0.148200 -0.005818
1654520024.101760 83.465800 18.145579 0.151947 17.181970 -0.008730 7.934680 0.015354 17.145220 -0.002880 8.082000 0.020924 -0.036750 0.005850 0.147320 -0.005585
1654520024.200410 83.564450 18.173635 0.149115 17.188860 -0.015680 7.964010 0.016175 17.151780 -0.010010 8.108330 0.021731 -0.037080 0.005670 0.144320 -0.005646
1654520024.302090 83.666130 18.201132 0.144809 17.196460 -0.024780 7.990860 0.013165 17.161200 -0.021870 8.131280 0.019438 -0.035260 0.002910 0.140420 -0.006418
1654520024.401430 83.765470 18.224666 0.139738 17.198710 -0.035120 8.010320 0.019212 17.172520 -0.034520 8.147580 0.025120 -0.026190 0.000600 0.137260 -0.006115
1654520024.502020 83.866060 18.247753 0.133043 17.202280 -0.047690 8.028550 0.019711 17.183420 -0.050470 8.160220 0.025470 -0.018860 -0.002780 0.131670 -0.005946
1654520024.600110 83.964150 18.264761 0.134553 17.206080 -0.057010 8.039640 0.020019 17.187240 -0.061260 8.172800 0.025473 -0.018840 -0.004250 0.133160 -0.005588
1654520024.701200 84.065240 18.278315 0.136628 17.202790 -0.062290 8.048810 0.018827 17.184290 -0.068220 8.184050 0.023958 -0.018500 -0.005930 0.135240 -0.005208
1654520024.900080 84.264120 18.296617 0.138229 17.204020 -0.061600 8.065620 0.014681 17.184700 -0.070540 8.202200 0.019256 -0.019320 -0.008940 0.136580 -0.004613
1654520025.101490 84.465530 18.304943 0.139811 17.209730 -0.053120 8.057940 0.008754 17.188590 -0.067820 8.195360 0.012600 -0.021140 -0.014700 0.137420 -0.003847
1654520025.400090 84.764130 18.312470 0.146342 17.220410 -0.055690 8.048820 -0.000598 17.194540 -0.064120 8.192610 0.001868 -0.025870 -0.008430 0.143790 -0.002490
1654520025.601470 84.965510 18.326421 0.146325 17.234020 -0.059180 8.059140 -0.003801 17.204430 -0.063030 8.202390 -0.001868 -0.029590 -0.003850 0.143250 -0.002043
1654520025.700400 85.064440 18.338378 0.146866 17.239010 -0.071260 8.061500 -0.004468 17.208240 -0.074040 8.205080 -0.002373 -0.030770 -0.002780 0.143580 -0.002262
1654520025.900980 85.265020 18.354624 0.146138 17.244520 -0.082200 8.063310 -0.001426 17.215110 -0.088710 8.206310 0.000904 -0.029410 -0.006510 0.143000 -0.002524
1654520026.000670 85.364710 18.369287 0.144457 17.244150 -0.094910 8.060970 0.000759 17.216520 -0.102810 8.202540 0.003417 -0.027630 -0.007900 0.141570 -0.002828
1654520026.201130 85.565170 18.381555 0.143037 17.241690 -0.106400 8.056790 0.004001 17.215990 -0.113890 8.197300 0.007049 -0.025700 -0.007490 0.140510 -0.003167
1654520026.400410 85.764450 18.391581 0.142539 17.231680 -0.104570 8.055980 0.005565 17.206370 -0.111340 8.196090 0.008768 -0.025310 -0.006770 0.140110 -0.003270
1654520026.601530 85.965570 18.403843 0.142732 17.226200 -0.094480 8.050650 0.005301 17.201190 -0.101460 8.191000 0.008441 -0.025010 -0.006980 0.140350 -0.003162
1654520026.701520 86.065560 18.416099 0.145114 17.224700 -0.082880 8.047350 0.004641 17.197880 -0.089720 8.189800 0.007545 -0.026820 -0.006840 0.142450 -0.002924
1654520026.801700 86.165740 18.432029 0.147080 17.219690 -0.065360 8.044890 0.003400 17.192930 -0.074590 8.189220 0.005886 -0.026760 -0.009230 0.144330 -0.002502
1654520026.901300 86.265340 18.443491 0.147751 17.214740 -0.052000 8.045150 0.001286 17.188630 -0.064000 8.190080 0.003603 -0.026110 -0.012000 0.144930 -0.002332
1654520027.100760 86.464800 18.463969 0.149201 17.214410 -0.033360 8.042900 -0.002063 17.188660 -0.043530 8.189510 -0.000162 -0.025750 -0.010170 0.146610 -0.001915
1654520027.201610 86.565650 18.475335 0.149470 17.213860 -0.023930 8.048560 -0.003601 17.188890 -0.033930 8.195590 -0.002067 -0.024970 -0.010000 0.147030 -0.001549
1654520027.601440 86.965480 18.488776 0.149810 17.214170 -0.032330 8.060640 -0.007254 17.189020 -0.038610 8.208190 -0.005927 -0.025150 -0.006280 0.147550 -0.001347
1654520027.701830 87.065870 18.499362 0.148643 17.218950 -0.045350 8.067310 -0.007881 17.192710 -0.046920 8.213610 -0.006711 -0.026240 -0.001570 0.146300 -0.001218
1654520027.801090 87.165130 18.516406 0.147685 17.221220 -0.064400 8.073040 -0.007516 17.193730 -0.063320 8.218140 -0.006397 -0.027490 0.001080 0.145100 -0.001188
1654520027.901930 87.265970 18.526321 0.148627 17.224480 -0.077380 8.073600 -0.007035 17.196140 -0.072850 8.219430 -0.005967 -0.028340 0.004530 0.145830 -0.001163
1654520028.101560 87.465600 18.546843 0.141238 17.227780 -0.095770 8.081740 -0.005923 17.207600 -0.089760 8.221400 -0.004628 -0.020180 0.006010 0.139660 -0.001286
1654520028.301310 87.665350 18.562547 0.141990 17.239960 -0.091750 8.075970 -0.007351 17.217640 -0.100520 8.215920 -0.005671 -0.022320 -0.008770 0.139950 -0.001544
1654520028.402590 87.766630 18.568596 0.146560 17.251810 -0.082840 8.075540 -0.008120 17.222680 -0.098220 8.218350 -0.006051 -0.029130 -0.015380 0.142810 -0.002095
1654520028.501610 87.865650 18.582977 0.152634 17.267320 -0.070910 8.077040 -0.009889 17.229980 -0.087260 8.224130 -0.006546 -0.037340 -0.016350 0.147090 -0.003521
1654520028.601340 87.965380 18.614221 0.163803 17.285820 -0.059920 8.082310 -0.009154 17.247860 -0.068360 8.241430 -0.005643 -0.037960 -0.008440 0.159120 -0.003464
1654520028.701730 88.065770 18.645280 0.162494 17.303380 -0.054600 8.102850 -0.008087 17.268140 -0.056040 8.261470 -0.003992 -0.035240 -0.001440 0.158620 -0.003889
1654520028.802460 88.166500 18.678442 0.161049 17.321340 -0.048920 8.124650 -0.004884 17.289630 -0.041890 8.282390 -0.000269 -0.031710 0.007030 0.157740 -0.004435
1654520028.902310 88.266350 18.709341 0.157503 17.336020 -0.032470 8.141310 -0.001722 17.308750 -0.021840 8.296070 0.004342 -0.027270 0.010630 0.154760 -0.006193
1654520029.001420 88.365460 18.723388 0.152099 17.331460 -0.035700 8.154340 0.002681 17.315310 -0.029960 8.305470 0.011077 -0.016150 0.005740 0.151130 -0.008938
1654520029.302000 88.666040 18.750493 0.147097 17.315540 -0.041920 8.148880 0.016496 17.299580 -0.049350 8.294920 0.026930 -0.015960 -0.007430 0.146040 -0.010560
1654520029.401870 88.765910 18.768485 0.148841 17.301520 -0.043560 8.143990 0.019113 17.282330 -0.052950 8.291290 0.029652 -0.019190 -0.009390 0.147300 -0.010567
1654520029.500730 88.864770 18.792201 0.155575 17.294510 -0.054080 8.136880 0.020729 17.260330 -0.061350 8.288480 0.030930 -0.034180 -0.007270 0.151600 -0.010177
1654520029.601590 88.965630 18.803457 0.156595 17.285040 -0.053080 8.133440 0.021436 17.249460 -0.060260 8.285770 0.031630 -0.035580 -0.007180 0.152330 -0.010158
1654520029.802030 89.166070 18.817601 0.159558 17.274480 -0.047910 8.136320 0.022512 17.237040 -0.056220 8.291200 0.032008 -0.037440 -0.008310 0.154880 -0.009427
1654520030.002860 89.366900 18.830290 0.156748 17.285330 -0.051370 8.138130 0.022609 17.248990 -0.060400 8.290340 0.031882 -0.036340 -0.009030 0.152210 -0.009274
1654520030.202690 89.566730 18.843346 0.157572 17.297910 -0.057030 8.136320 0.023222 17.261680 -0.063360 8.289540 0.032192 -0.036230 -0.006330 0.153220 -0.009059
1654520030.402730 89.766770 18.853252 0.156797 17.297440 -0.068600 8.142360 0.021884 17.264660 -0.070540 8.295680 0.030727 -0.032780 -0.001940 0.153320 -0.009023
1654520030.601780 89.965820 18.868686 0.155867 17.308860 -0.063660 8.140150 0.020694 17.278550 -0.064350 8.293040 0.029397 -0.030310 -0.000690 0.152890 -0.008862
1654520030.902270 90.266310 18.880678 0.156297 17.309280 -0.052570 8.134590 0.019231 17.281310 -0.053660 8.288360 0.027537 -0.027970 -0.001090 0.153770 -0.008435
1654520031.003160 90.367200 18.894513 0.155967 17.305950 -0.036360 8.133310 0.018083 17.279590 -0.040000 8.286990 0.025981 -0.026360 -0.003640 0.153680 -0.008009
1654520031.102610 90.466650 18.905411 0.155174 17.303600 -0.023260 8.133340 0.017542 17.278760 -0.029150 8.286400 0.024917 -0.024840 -0.005890 0.153060 -0.007467
1654520031.301390 90.665430 18.934398 0.155855 17.298850 0.008470 8.128630 0.016421 17.276610 -0.000490 8.282630 0.023257 -0.022240 -0.008960 0.154000 -0.006881
1654520031.401380 90.765420 18.946151 0.155463 17.296930 0.021280 8.129070 0.015533 17.275300 0.011190 8.282690 0.021994 -0.021630 -0.010090 0.153620 -0.006487
1654520031.600090 90.964130 18.963143 0.155756 17.290520 0.034430 8.131310 0.012831 17.269000 0.026740 8.285380 0.018586 -0.021520 -0.007690 0.154070 -0.005765
1654520032.000580 91.364620 18.979000 0.157904 17.288070 0.025320 8.142780 0.000179 17.261130 0.031650 8.298240 0.001303 -0.026940 0.006330 0.155460 -0.001197
1654520032.100560 91.464600 18.991346 0.157921 17.289520 0.011750 8.144400 -0.004612 17.261970 0.019420 8.299710 -0.004504 -0.027550 0.007670 0.155310 -0.000245
1654520032.400430 91.764470 19.008550 0.156531 17.284290 -0.002520 8.158940 -0.023850 17.251470 0.012220 8.311280 -0.028488 -0.032820 0.014740 0.152340 0.003801
1654520032.501770 91.865810 19.023984 0.151379 17.273380 -0.010170 8.161970 -0.022897 17.242030 0.000110 8.309710 -0.031373 -0.031350 0.010280 0.147740 0.007510
1654520032.601280 91.965320 19.038357 0.150041 17.258070 -0.010460 8.162560 -0.033916 17.229400 -0.006750 8.309790 -0.042909 -0.028670 0.003710 0.147230 0.008093
1654520032.699390 92.063430 19.051087 0.145427 17.242090 -0.002980 8.164690 -0.037817 17.224310 -0.018310 8.308210 -0.048594 -0.017780 -0.015330 0.143520 0.010373
1654520032.801010 92.165050 19.061703 0.146381 17.225740 0.007070 8.165810 -0.040782 17.214190 -0.015620 8.309960 -0.053620 -0.011550 -0.022690 0.144150 0.012977
1654520032.901290 92.265330 19.088928 0.149124 17.202020 0.021200 8.168720 -0.044908 17.191070 -0.002380 8.315560 -0.057772 -0.010950 -0.023580 0.146840 0.012999
1654520033.001640 92.365680 19.124839 0.152853 17.172480 0.028710 8.171260 -0.048227 17.158560 0.011220 8.322470 -0.061003 -0.013920 -0.017490 0.151210 0.012790
1654520033.100020 92.464060 19.155385 0.156381 17.153610 0.039850 8.179670 -0.048465 17.136900 0.028900 8.334770 -0.060993 -0.016710 -0.010950 0.155100 0.012442
1654520033.199950 92.563990 19.191152 0.157364 17.133410 0.054050 8.194500 -0.049273 17.112180 0.049520 8.350360 -0.061028 -0.021230 -0.004530 0.155860 0.011646
1654520033.300220 92.664260 19.231405 0.162595 17.116930 0.061990 8.203710 -0.046684 17.079370 0.069890 8.361710 -0.056220 -0.037560 0.007900 0.158000 0.009620
1654520033.401260 92.765300 19.248681 0.161928 17.102740 0.061670 8.213210 -0.044592 17.064430 0.069220 8.370360 -0.053472 -0.038310 0.007550 0.157150 0.008983
1654520033.500200 92.864240 19.258587 0.158623 17.095620 0.055570 8.221240 -0.041459 17.056540 0.065070 8.374680 -0.049516 -0.039080 0.009500 0.153440 0.008211
1654520033.700290 93.064330 19.265200 0.158409 17.098800 0.040630 8.222340 -0.033698 17.055370 0.058650 8.373610 -0.038964 -0.043430 0.018020 0.151270 0.005613
1654520033.801760 93.165800 19.281329 0.153595 17.106620 0.029250 8.222840 -0.030569 17.063700 0.045490 8.369420 -0.035229 -0.042920 0.016240 0.146580 0.004802
1654520034.001590 93.365630 19.324705 0.146350 17.124630 0.023440 8.208770 -0.025792 17.091230 0.017400 8.351130 -0.028984 -0.033400 -0.006040 0.142360 0.002896
1654520034.100750 93.464790 19.354121 0.140034 17.124650 0.009100 8.199040 -0.022947 17.105070 -0.004400 8.337040 -0.024979 -0.019580 -0.013500 0.138000 0.001819
1654520034.200360 93.564400 19.373218 0.141177 17.134160 0.009260 8.184880 -0.020695 17.119640 -0.003470 8.324730 -0.022189 -0.014520 -0.012730 0.139850 0.001396
1654520034.300850 93.664890 19.383467 0.144227 17.140410 0.014170 8.174970 -0.019748 17.124160 0.002590 8.317810 -0.021338 -0.016250 -0.011580 0.142840 0.001549
1654520034.499900 93.863940 19.393484 0.147531 17.136140 0.022950 8.169220 -0.021491 17.118210 0.010180 8.315100 -0.023268 -0.017930 -0.012770 0.145880 0.001776
1654520034.700820 94.064860 19.411757 0.149748 17.130140 0.034480 8.173310 -0.024127 17.110310 0.025380 8.321460 -0.026330 -0.019830 -0.009100 0.148150 0.002200
1654520034.799540 94.163580 19.422569 0.149685 17.124460 0.041020 8.178410 -0.025096 17.104050 0.032640 8.326460 -0.027518 -0.020410 -0.008380 0.148050 0.002421
1654520035.001350 94.365390 19.437956 0.150184 17.112220 0.036600 8.185790 -0.025849 17.090870 0.032090 8.334380 -0.028205 -0.021350 -0.004510 0.148590 0.002351
1654520035.099750 94.463790 19.448841 0.149411 17.103970 0.025430 8.189100 -0.025328 17.082570 0.025540 8.336970 -0.027298 -0.021400 0.000110 0.147870 0.001972
1654520035.199050 94.563090 19.458272 0.149787 17.096250 0.017970 8.192040 -0.023616 17.074410 0.022060 8.340170 -0.025091 -0.021840 0.004090 0.148130 0.001494
1654520035.398800 94.762840 19.472039 0.148047 17.088140 0.008070 8.197010 -0.020114 17.065210 0.012280 8.343210 -0.020924 -0.022930 0.004210 0.146200 0.000861
1654520035.700450 95.064490 19.490455 0.148618 17.093390 0.000220 8.185820 -0.013753 17.064520 -0.001990 8.331590 -0.013968 -0.028870 -0.002210 0.145770 0.000230
1654520035.901460 95.265500 19.506146 0.147388 17.108240 -0.001580 8.179890 -0.013101 17.078250 -0.003660 8.324180 -0.013523 -0.029990 -0.002080 0.144290 0.000405
1654520036.201250 95.565290 19.519089 0.148012 17.115410 0.001060 8.170730 -0.020869 17.088390 -0.002570 8.316210 -0.022681 -0.027020 -0.003630 0.145480 0.001762
1654520036.500680 95.864720 19.541967 0.149046 17.125010 0.006750 8.174180 -0.028044 17.109720 0.002930 8.322390 -0.042419 -0.015290 -0.003820 0.148210 0.014357
1654520036.701530 96.065570 19.571390 0.162956 17.121620 -0.001390 8.184640 -0.047674 17.093310 0.013450 8.344430 -0.062918 -0.028310 0.014840 0.159790 0.014850
1654520036.801900 96.165940 19.580477 0.161381 17.124110 -0.004760 8.194490 -0.049362 17.093850 0.009120 8.352400 -0.065240 -0.030260 0.013880 0.157910 0.015151
1654520036.900390 96.264430 19.592544 0.155851 17.111830 -0.002420 8.193280 -0.048431 17.084180 0.004990 8.346480 -0.064800 -0.027650 0.007410 0.153200 0.015455
1654520037.001530 96.365570 19.611333 0.149451 17.105010 0.002130 8.180450 -0.040527 17.084230 -0.000230 8.328430 -0.058668 -0.020780 -0.002360 0.147980 0.017187
1654520037.099920 96.463960 19.632417 0.146578 17.088960 0.009170 8.163870 -0.031941 17.075280 -0.001740 8.309400 -0.051342 -0.013680 -0.010910 0.145530 0.018614
1654520037.200780 96.564820 19.661261 0.144955 17.071290 0.027350 8.142240 -0.016248 17.063800 0.010690 8.286040 -0.038173 -0.007490 -0.016660 0.143800 0.021403
1654520037.300640 96.664680 19.697697 0.142135 17.045420 0.048070 8.124920 0.002095 17.041320 0.031190 8.265990 -0.021294 -0.004100 -0.016880 0.141070 0.023214
1654520037.400980 96.765020 19.747097 0.142634 17.019600 0.088700 8.105860 0.024533 17.015210 0.068580 8.247000 0.001148 -0.004390 -0.020120 0.141140 0.023361
1654520037.501690 96.865730 19.789112 0.138525 16.998580 0.123260 8.087860 0.052355 16.989970 0.091460 8.222410 0.029057 -0.008610 -0.031800 0.134550 0.023277
1654520037.602940 96.966980 19.848715 0.146428 16.969050 0.173540 8.065210 0.081791 16.954100 0.136140 8.205990 0.059874 -0.014950 -0.037400 0.140780 0.021583
1654520037.702090 97.066130 19.908549 0.152494 16.943720 0.215160 8.053640 0.112866 16.920820 0.185660 8.201490 0.095220 -0.022900 -0.029500 0.147850 0.017010
1654520037.802710 97.166750 19.968373 0.154767 16.925030 0.266360 8.051390 0.147947 16.898540 0.241180 8.201780 0.132814 -0.026490 -0.025180 0.150390 0.014439
1654520037.900890 97.264930 20.020601 0.156532 16.912650 0.307220 8.056640 0.181813 16.877570 0.288600 8.208050 0.171715 -0.035080 -0.018620 0.151410 0.009501
1654520038.002080 97.366120 20.062651 0.155314 16.899110 0.343620 8.066070 0.217774 16.863620 0.327380 8.216400 0.209379 -0.035490 -0.016240 0.150330 0.007899
1654520038.102020 97.466060 20.097497 0.158933 16.898190 0.374020 8.072180 0.249731 16.854660 0.360090 8.224400 0.248296 -0.043530 -0.013930 0.152220 0.001181
1654520038.203340 97.567380 20.119553 0.166734 16.898790 0.396710 8.077470 0.275807 16.850460 0.378380 8.235990 0.282343 -0.048330 -0.018330 0.158520 -0.006649
1654520038.302080 97.666120 20.128526 0.162047 16.900210 0.406530 8.087800 0.295921 16.856800 0.380920 8.241810 0.308266 -0.043410 -0.025610 0.154010 -0.012485
1654520038.401550 97.765590 20.141222 0.154952 16.906280 0.403680 8.100630 0.323502 16.867380 0.379150 8.248600 0.336729 -0.038900 -0.024530 0.147970 -0.013441
1654520038.603850 97.967890 20.167838 0.142755 16.911960 0.397060 8.094430 0.324500 16.887660 0.372100 8.232870 0.360103 -0.024300 -0.024960 0.138440 -0.035737
1654520038.702470 98.066510 20.181604 0.137565 16.917270 0.368360 8.090230 0.352580 16.899040 0.367580 8.226580 0.378002 -0.018230 -0.000780 0.136350 -0.025609
1654520038.802720 98.166760 20.188801 0.139866 16.917650 0.357340 8.084540 0.349339 16.899830 0.361270 8.223210 0.371955 -0.017820 0.003930 0.138670 -0.022734
1654520038.901670 98.265710 20.193369 0.140429 16.918940 0.345670 8.084210 0.345504 16.901980 0.357240 8.223130 0.362501 -0.016960 0.011570 0.138920 -0.017039
1654520039.202850 98.566890 20.210573 0.139398 16.917500 0.363970 8.071370 0.311250 16.906030 0.367890 8.210240 0.321762 -0.011470 0.003920 0.138870 -0.010508
1654520039.402820 98.766860 20.259801 0.143808 16.921070 0.411730 8.061480 0.292596 16.903960 0.416700 8.204180 0.286959 -0.017110 0.004970 0.142700 0.005627
1654520039.502170 98.866210 20.294984 0.146422 16.919810 0.440160 8.058170 0.287016 16.902190 0.451820 8.203060 0.273794 -0.017620 0.011660 0.144890 0.013290
1654520039.602620 98.966660 20.335928 0.145030 16.917740 0.488150 8.056670 0.266459 16.898950 0.492550 8.200410 0.253016 -0.018790 0.004400 0.143740 0.013637
1654520039.700980 99.065020 20.360311 0.146870 16.914030 0.514940 8.053620 0.260648 16.894440 0.516480 8.199170 0.246979 -0.019590 0.001540 0.145550 0.013958
1654520039.901340 99.265380 20.400063 0.153806 16.906020 0.534270 8.062190 0.259543 16.885390 0.552430 8.213520 0.244446 -0.020630 0.018160 0.151330 0.015343
1654520040.003830 99.367870 20.419259 0.152335 16.900930 0.548910 8.074330 0.254083 16.879270 0.567310 8.223990 0.239541 -0.021660 0.018400 0.149660 0.014703
1654520040.103080 99.467120 20.440877 0.149096 16.884600 0.547890 8.090030 0.248602 16.861880 0.564280 8.236470 0.235761 -0.022720 0.016390 0.146440 0.012932
1654520040.201510 99.565550 20.462002 0.146786 16.879310 0.529210 8.094540 0.250458 16.853780 0.544850 8.238240 0.239396 -0.025530 0.015640 0.143700 0.011111
1654520040.301800 99.665840 20.488370 0.144366 16.877760 0.501010 8.097850 0.252364 16.849970 0.518760 8.238400 0.243001 -0.027790 0.017750 0.140550 0.009366
1654520040.401630 99.765670 20.514116 0.143508 16.876280 0.472530 8.101710 0.254835 16.846020 0.493400 8.240430 0.247134 -0.030260 0.020870 0.138720 0.007685
1654520040.502260 99.866300 20.539731 0.140317 16.874660 0.446170 8.109030 0.257537 16.841570 0.468370 8.243570 0.251136 -0.033090 0.022200 0.134540 0.006399
1654520040.606660 99.970700 20.568727 0.138881 16.871970 0.419110 8.106150 0.260299 16.837190 0.440080 8.238960 0.254832 -0.034780 0.020970 0.132810 0.005493
1654520040.702170 100.066210 20.599696 0.136495 16.876440 0.394720 8.101130 0.262341 16.840550 0.410110 8.231920 0.257634 -0.035890 0.015390 0.130790 0.004738
1654520040.801270 100.165310 20.630468 0.134444 16.877130 0.373100 8.091360 0.264313 16.840670 0.381540 8.220490 0.259930 -0.036460 0.008440 0.129130 0.004402
1654520040.902060 100.266100 20.654354 0.134856 16.876110 0.357200 8.078190 0.265060 16.840780 0.361010 8.208280 0.260849 -0.035330 0.003810 0.130090 0.004213
1654520041.002550 100.366590 20.670487 0.133435 16.881110 0.347550 8.071990 0.266763 16.847340 0.348150 8.201080 0.262430 -0.033770 0.000600 0.129090 0.004305
1654520041.101160 100.465200 20.680691 0.135222 16.882590 0.351950 8.060670 0.268625 16.850260 0.351700 8.191970 0.264280 -0.032330 -0.000250 0.131300 0.004299
1654520041.201260 100.565300 20.690592 0.137410 16.885850 0.363490 8.055190 0.271376 16.854000 0.360310 8.188820 0.267191 -0.031850 -0.003180 0.133630 0.004123
1654520041.301300 100.665340 20.704580 0.138583 16.891830 0.379880 8.053790 0.274631 16.860190 0.372850 8.188530 0.271089 -0.031640 -0.007030 0.134740 0.003485
1654520041.400150 100.764190 20.727122 0.139649 16.902260 0.399580 8.049040 0.279605 16.871760 0.391890 8.185100 0.276782 -0.030500 -0.007690 0.136060 0.002749
1654520041.501600 100.865640 20.751848 0.135099 16.903460 0.414210 8.050710 0.283948 16.881310 0.414670 8.183980 0.283748 -0.022150 0.000460 0.133270 0.000079
1654520041.601980 100.966020 20.772810 0.136777 16.910920 0.432070 8.049150 0.286347 16.887490 0.434700 8.183880 0.287287 -0.023430 0.002630 0.134730 -0.001127
1654520041.701850 101.065890 20.794984 0.138520 16.920270 0.452360 8.050370 0.288529 16.895460 0.455210 8.186620 0.290714 -0.024810 0.002850 0.136250 -0.002419
1654520041.801480 101.165520 20.826517 0.140756 16.939770 0.479570 8.051340 0.289338 16.912050 0.481890 8.189320 0.292723 -0.027720 0.002320 0.137980 -0.003642
1654520041.900090 101.264130 20.858969 0.140992 16.965750 0.497500 8.057120 0.278617 16.931370 0.507630 8.193480 0.290417 -0.034380 0.010130 0.136360 -0.012105
1654520042.003490 101.367530 20.905469 0.140688 16.992860 0.534170 8.057870 0.279812 16.958070 0.545700 8.193700 0.292021 -0.034790 0.011530 0.135830 -0.012503
1654520042.103560 101.467600 20.953458 0.141048 17.024810 0.571520 8.056830 0.276827 16.989910 0.581600 8.193120 0.288763 -0.034900 0.010080 0.136290 -0.012209
1654520042.203200 101.567240 20.998459 0.142751 17.057890 0.605940 8.057660 0.271448 17.026590 0.607390 8.196930 0.280835 -0.031300 0.001450 0.139270 -0.009622
1654520042.301960 101.666000 21.049860 0.145664 17.102490 0.641360 8.054940 0.268645 17.071350 0.632660 8.196970 0.271283 -0.031140 -0.008700 0.142030 -0.002803
1654520042.403290 101.767330 21.101552 0.145084 17.143480 0.661620 8.056470 0.260235 17.116870 0.657070 8.199020 0.259826 -0.026610 -0.004550 0.142550 0.000381
1654520042.502790 101.866830 21.155467 0.143791 17.184260 0.685800 8.057100 0.250691 17.162530 0.685740 8.199240 0.247969 -0.021730 -0.000060 0.142140 0.002792
1654520042.602880 101.966920 21.209507 0.142441 17.225590 0.707110 8.059680 0.240291 17.209120 0.713060 8.201040 0.235606 -0.016470 0.005950 0.141360 0.004769
1654520042.701240 102.065280 21.248062 0.136567 17.256740 0.718270 8.064790 0.230907 17.245240 0.726540 8.200620 0.223743 -0.011500 0.008270 0.135830 0.007196
1654520042.802090 102.166130 21.270498 0.135398 17.275500 0.719660 8.067580 0.223430 17.267590 0.726770 8.202560 0.215178 -0.007910 0.007110 0.134980 0.008292
1654520042.901490 102.265530 21.291590 0.133151 17.297400 0.722480 8.071730 0.224588 17.288590 0.727060 8.204510 0.213253 -0.008810 0.004580 0.132780 0.011348
1654520043.001610 102.365650 21.310652 0.135022 17.307860 0.704320 8.068090 0.212785 17.296650 0.709900 8.202530 0.202042 -0.011210 0.005580 0.134440 0.010742
1654520043.100930 102.464970 21.321040 0.137484 17.307580 0.693290 8.069480 0.210312 17.295040 0.700320 8.206210 0.200112 -0.012540 0.007030 0.136730 0.010154
1654520043.203700 102.567740 21.331458 0.138948 17.310110 0.683890 8.073130 0.208656 17.295140 0.691110 8.211080 0.198860 -0.014970 0.007220 0.137950 0.009725
1654520043.302240 102.666280 21.349218 0.134696 17.303460 0.672480 8.078990 0.207812 17.285700 0.676130 8.212460 0.199088 -0.017760 0.003650 0.133470 0.008695
1654520043.402330 102.766370 21.366347 0.136764 17.294080 0.658980 8.073040 0.207203 17.275450 0.663000 8.208470 0.198848 -0.018630 0.004020 0.135430 0.008342
1654520043.501400 102.865440 21.380313 0.138975 17.284190 0.651090 8.068630 0.207338 17.264570 0.654550 8.206170 0.199712 -0.019620 0.003460 0.137540 0.007626
1654520043.602750 102.966790 21.397784 0.139218 17.268190 0.641590 8.067320 0.207402 17.249120 0.646460 8.205140 0.199948 -0.019070 0.004870 0.137820 0.007429
1654520043.800970 103.165010 21.418470 0.143906 17.256540 0.657170 8.061440 0.205569 17.231900 0.657760 8.203220 0.198478 -0.024640 0.000590 0.141780 0.006908
1654520043.901800 103.265840 21.433408 0.146440 17.257330 0.673310 8.059660 0.204949 17.227150 0.671920 8.202950 0.198306 -0.030180 -0.001390 0.143290 0.006317
1654520044.000010 103.364050 21.459066 0.151638 17.261360 0.698400 8.053980 0.204504 17.231530 0.697200 8.202650 0.197436 -0.029830 -0.001200 0.148670 0.006613
1654520044.100450 103.464490 21.486773 0.154451 17.276310 0.720790 8.053310 0.204564 17.243230 0.722270 8.204170 0.197225 -0.033080 0.001480 0.150860 0.007073
1654520044.200480 103.564520 21.515555 0.150709 17.288760 0.741130 8.060020 0.204865 17.254810 0.748500 8.206670 0.197247 -0.033950 0.007370 0.146650 0.007566
1654520044.298700 103.662740 21.542019 0.149861 17.293530 0.760850 8.063390 0.204571 17.262910 0.773530 8.209540 0.196723 -0.030620 0.012680 0.146150 0.007959
1654520044.399290 103.763330 21.568588 0.147709 17.309600 0.777000 8.068900 0.202848 17.281810 0.791840 8.213210 0.194994 -0.027790 0.014840 0.144310 0.008049
1654520044.499490 103.863530 21.589675 0.139550 17.316930 0.777150 8.075820 0.210397 17.299480 0.803260 8.211790 0.199631 -0.017450 0.026110 0.135970 0.010902
1654520044.599240 103.963280 21.603015 0.138940 17.323800 0.794750 8.069980 0.203459 17.309140 0.811210 8.207160 0.194352 -0.014660 0.016460 0.137180 0.009297
1654520044.801670 104.165710 21.625186 0.137576 17.331070 0.775990 8.076010 0.208252 17.316190 0.790750 8.211980 0.201633 -0.014880 0.014760 0.135970 0.006751
1654520044.900380 104.264420 21.638558 0.138952 17.327930 0.762720 8.077410 0.212921 17.311990 0.778320 8.214560 0.206864 -0.015940 0.015600 0.137150 0.006127
1654520045.000270 104.364310 21.655463 0.138681 17.322830 0.746680 8.082680 0.216747 17.305970 0.763260 8.219330 0.211277 -0.016860 0.016580 0.136650 0.005487
1654520045.101820 104.465860 21.679086 0.136879 17.314780 0.724790 8.087750 0.221340 17.298160 0.741210 8.222620 0.216468 -0.016620 0.016420 0.134870 0.004865
1654520045.200010 104.564050 21.697731 0.132197 17.310370 0.710430 8.091580 0.227748 17.293330 0.723210 8.222050 0.223058 -0.017040 0.012780 0.130470 0.004683
1654520045.300880 104.664920 21.723999 0.133941 17.306260 0.689200 8.079180 0.230528 17.287950 0.699790 8.211440 0.226458 -0.018310 0.010590 0.132260 0.004071
1654520045.399170 104.763210 21.741350 0.135164 17.303730 0.676330 8.073930 0.233809 17.283220 0.683610 8.207330 0.230604 -0.020510 0.007280 0.133400 0.003210
1654520045.499180 104.863220 21.753932 0.137596 17.298220 0.670770 8.067550 0.237509 17.276230 0.673940 8.203340 0.234873 -0.021990 0.003170 0.135790 0.002629
1654520045.699140 105.063180 21.762016 0.143373 17.293690 0.670520 8.057890 0.242610 17.269820 0.671180 8.199260 0.240594 -0.023870 0.000660 0.141370 0.001996
1654520045.800390 105.164430 21.769943 0.147154 17.288780 0.682850 8.058680 0.242559 17.262860 0.670670 8.203020 0.242561 -0.025920 -0.012180 0.144340 -0.000066
1654520045.899160 105.263200 21.782021 0.148891 17.293150 0.694950 8.055560 0.242879 17.267510 0.681730 8.201630 0.243469 -0.025640 -0.013220 0.146070 -0.000625
1654520045.999250 105.363290 21.794841 0.149586 17.301220 0.703120 8.057080 0.242380 17.275520 0.691460 8.203980 0.243428 -0.025700 -0.011660 0.146900 -0.001047
1654520046.100490 105.464530 21.808246 0.150372 17.305620 0.715230 8.058040 0.242037 17.278860 0.704340 8.205610 0.243200 -0.026760 -0.010890 0.147570 -0.001115
1654520046.199320 105.563360 21.823456 0.151339 17.304520 0.726970 8.059890 0.239829 17.279980 0.719120 8.209020 0.240991 -0.024540 -0.007850 0.149130 -0.001104
1654520046.300670 105.664710 21.842117 0.147912 17.304510 0.732770 8.071170 0.239256 17.283840 0.735230 8.217610 0.239762 -0.020670 0.002460 0.146440 -0.000502
1654520046.399400 105.763440 21.851867 0.143610 17.304650 0.736470 8.080610 0.239809 17.286700 0.742870 8.222950 0.239273 -0.017950 0.006400 0.142340 0.000519
1654520046.599150 105.963190 21.862758 0.140826 17.309450 0.743310 8.090640 0.247380 17.293580 0.746590 8.230530 0.245505 -0.015870 0.003280 0.139890 0.001866
1654520046.798690 106.162730 21.883709 0.143165 17.324110 0.760100 8.079940 0.266053 17.308980 0.758160 8.222290 0.262103 -0.015130 -0.001940 0.142350 0.003941
1654520046.898930 106.262970 21.893821 0.153891 17.331330 0.766760 8.077420 0.282743 17.315260 0.757850 8.230210 0.273683 -0.016070 -0.008910 0.152790 0.009039
1654520047.000570 106.364610 21.902661 0.153552 17.340000 0.767340 8.083110 0.301496 17.322400 0.758430 8.235390 0.291111 -0.017600 -0.008910 0.152280 0.010343
1654520047.199490 106.563530 21.916582 0.150841 17.346710 0.770510 8.096280 0.352181 17.330140 0.763000 8.246020 0.341067 -0.016570 -0.007510 0.149740 0.011019
1654520047.398790 106.762830 21.930767 0.145373 17.347920 0.757900 8.102600 0.414540 17.328740 0.748890 8.246420 0.405638 -0.019180 -0.009010 0.143820 0.008835
1654520047.699310 107.063350 21.961249 0.144087 17.331530 0.756960 8.094150 0.512955 17.303260 0.737570 8.234100 0.517344 -0.028270 -0.019390 0.139950 -0.004405
1654520047.800270 107.164310 21.974469 0.149724 17.320990 0.762080 8.087540 0.540306 17.290950 0.742230 8.232870 0.549870 -0.030040 -0.019850 0.145330 -0.009603
1654520048.000370 107.364410 21.996040 0.153289 17.312570 0.777000 8.080720 0.584209 17.280070 0.760570 8.229620 0.601340 -0.032500 -0.016430 0.148900 -0.017219
1654520048.101030 107.465070 22.014135 0.152159 17.301950 0.791380 8.080350 0.597557 17.272350 0.776920 8.228900 0.617888 -0.029600 -0.014460 0.148550 -0.020404
1654520048.200440 107.564480 22.033497 0.150601 17.297920 0.808220 8.081340 0.604585 17.270270 0.796170 8.228890 0.626105 -0.027650 -0.012050 0.147550 -0.021587
1654520048.300530 107.664570 22.054805 0.149480 17.289170 0.824200 8.079710 0.608967 17.264210 0.816500 8.226890 0.630835 -0.024960 -0.007700 0.147180 -0.021928
1654520048.501210 107.865250 22.079212 0.150294 17.283110 0.840310 8.085170 0.583027 17.258970 0.839400 8.233510 0.606913 -0.024140 -0.000910 0.148340 -0.023864
1654520048.602130 107.966170 22.123379 0.151922 17.289400 0.866600 8.088690 0.592713 17.269350 0.882040 8.238490 0.611355 -0.020050 0.015440 0.149800 -0.018601
1654520048.700900 108.064940 22.149765 0.148729 17.293820 0.892040 8.093730 0.582899 17.277230 0.907120 8.240760 0.598148 -0.016590 0.015080 0.147030 -0.015189
1654520048.800990 108.165030 22.166338 0.149108 17.299800 0.907330 8.096010 0.572602 17.286240 0.920670 8.243900 0.584474 -0.013560 0.013340 0.147890 -0.011782
1654520048.901350 108.265390 22.182475 0.149710 17.313590 0.917360 8.095000 0.562433 17.299730 0.929520 8.243570 0.571038 -0.013860 0.012160 0.148570 -0.008490
1654520049.000840 108.364880 22.194769 0.149428 17.325220 0.922340 8.099040 0.552532 17.310720 0.933540 8.247340 0.558063 -0.014500 0.011200 0.148300 -0.005413
1654520049.099960 108.464000 22.205136 0.150572 17.338660 0.920380 8.101130 0.543343 17.320680 0.932770 8.250110 0.545886 -0.017980 0.012390 0.148980 -0.002468
1654520049.201080 108.565120 22.218367 0.149882 17.348410 0.912120 8.107950 0.534217 17.329890 0.925390 8.256090 0.535612 -0.018520 0.013270 0.148140 -0.001340
1654520049.400260 108.764300 22.245221 0.143243 17.356120 0.890240 8.113920 0.521140 17.345750 0.903720 8.256150 0.520036 -0.010370 0.013480 0.142230 0.001172
1654520049.498940 108.862980 22.261401 0.144356 17.362950 0.874880 8.114430 0.516272 17.351310 0.888600 8.257660 0.514862 -0.011640 0.013720 0.143230 0.001451
1654520049.598950 108.962990 22.279922 0.143961 17.364510 0.857200 8.120720 0.513034 17.352530 0.871070 8.263510 0.511471 -0.011980 0.013870 0.142790 0.001583
1654520049.699150 109.063190 22.299595 0.143424 17.363060 0.837320 8.122830 0.511016 17.350480 0.851560 8.264990 0.509426 -0.012580 0.014240 0.142160 0.001596
1654520049.800680 109.164720 22.315680 0.143182 17.362660 0.821900 8.122790 0.509804 17.349450 0.835510 8.264710 0.508162 -0.013210 0.013610 0.141920 0.001644
1654520049.902580 109.266620 22.328695 0.144384 17.363920 0.808720 8.120260 0.507946 17.349880 0.822580 8.263290 0.506360 -0.014040 0.013860 0.143030 0.001583
1654520050.099460 109.463500 22.349539 0.145092 17.348520 0.798210 8.121020 0.506570 17.332610 0.810990 8.264670 0.504878 -0.015910 0.012780 0.143650 0.001672
1654520050.301140 109.665180 22.368630 0.146004 17.332950 0.807620 8.108780 0.508851 17.317150 0.813690 8.253800 0.506616 -0.015800 0.006070 0.145020 0.002203
1654520050.399120 109.763160 22.375677 0.150194 17.329550 0.814740 8.101870 0.511134 17.311810 0.817330 8.250990 0.508441 -0.017740 0.002590 0.149120 0.002674
1654520050.501720 109.865760 22.384876 0.152200 17.326170 0.826500 8.103280 0.513725 17.307420 0.824700 8.254310 0.510962 -0.018750 -0.001800 0.151030 0.002779
1654520050.599330 109.963370 22.394920 0.154116 17.321440 0.837160 8.098900 0.516379 17.301400 0.832280 8.251630 0.513977 -0.020040 -0.004880 0.152730 0.002475
1654520050.799560 110.163600 22.406723 0.162093 17.316890 0.851500 8.092660 0.522157 17.292790 0.840300 8.252560 0.524013 -0.024100 -0.011200 0.159900 -0.001608
1654520051.099280 110.463320 22.425449 0.160193 17.314130 0.826550 8.087930 0.520479 17.287270 0.823720 8.245830 0.525016 -0.026860 -0.002830 0.157900 -0.004463
1654520051.201640 110.565680 22.450307 0.158515 17.316450 0.798050 8.075960 0.513177 17.288020 0.803200 8.231820 0.520652 -0.028430 0.005150 0.155860 -0.007492
1654520051.299150 110.663190 22.482372 0.155171 17.328230 0.773660 8.055860 0.504085 17.297220 0.784410 8.207520 0.514534 -0.031010 0.010750 0.151660 -0.010484
1654520051.401880 110.765920 22.519068 0.156235 17.333400 0.751780 8.021590 0.487557 17.299230 0.773830 8.172440 0.504848 -0.034170 0.022050 0.150850 -0.017251
1654520051.500660 110.864700 22.566549 0.156997 17.337710 0.735710 7.977950 0.442604 17.306130 0.751930 8.130880 0.481957 -0.031580 0.016220 0.152930 -0.039327
1654520051.602330 110.966370 22.626771 0.143080 17.344860 0.728200 7.935540 0.443323 17.330180 0.753040 8.075680 0.473379 -0.014680 0.024840 0.140140 -0.030052
1654520051.700510 111.064550 22.687269 0.144037 17.355000 0.726110 7.875060 0.413454 17.343910 0.748200 8.016960 0.438623 -0.011090 0.022090 0.141900 -0.025203
1654520051.800750 111.164790 22.751369 0.144705 17.364490 0.729240 7.811530 0.378868 17.353260 0.753410 7.953760 0.395246 -0.011230 0.024170 0.142230 -0.016397
1654520051.900880 111.264920 22.809357 0.151863 17.367320 0.738820 7.748880 0.343796 17.358750 0.767470 7.897770 0.351479 -0.008570 0.028650 0.148890 -0.007658
1654520052.002490 111.366530 22.862683 0.155607 17.372560 0.749260 7.693900 0.305929 17.363440 0.780040 7.846160 0.305397 -0.009120 0.030780 0.152260 0.000584
1654520052.100160 111.464200 22.910665 0.154061 17.375090 0.754810 7.648540 0.271066 17.367480 0.787410 7.798920 0.259903 -0.007610 0.032600 0.150380 0.011183
1654520052.201690 111.565730 22.954028 0.150346 17.377280 0.763640 7.609840 0.236068 17.372600 0.795670 7.756660 0.220250 -0.004680 0.032030 0.146820 0.015830
1654520052.299140 111.663180 22.990876 0.149470 17.376330 0.762280 7.575210 0.223336 17.378370 0.797980 7.720340 0.190871 0.002040 0.035700 0.145130 0.032348
1654520052.398820 111.762860 23.019460 0.148320 17.383940 0.778630 7.545990 0.181367 17.372480 0.790490 7.693390 0.152906 -0.011460 0.011860 0.147400 0.028442
1654520052.499600 111.863640 23.041494 0.149867 17.382890 0.777510 7.522990 0.165468 17.369010 0.787020 7.671910 0.137966 -0.013880 0.009510 0.148920 0.027477
1654520052.597910 111.961950 23.058450 0.149867 17.381840 0.772350 7.508190 0.154552 17.366770 0.778980 7.657150 0.128506 -0.015070 0.006630 0.148960 0.026015
1654520052.697790 112.061830 23.075294 0.147919 17.375990 0.764870 7.498100 0.154514 17.362160 0.767890 7.645340 0.129600 -0.013830 0.003020 0.147240 0.024879
1654520052.797820 112.161860 23.093018 0.148106 17.372310 0.751000 7.489510 0.156538 17.358290 0.752770 7.636940 0.133218 -0.014020 0.001770 0.147430 0.023269
1654520052.899330 112.263370 23.116099 0.144414 17.365130 0.729530 7.493040 0.162145 17.351250 0.730790 7.636780 0.142714 -0.013880 0.001260 0.143740 0.019370
1654520052.998360 112.362400 23.133369 0.144312 17.360450 0.713980 7.491560 0.172560 17.346750 0.714190 7.635220 0.156856 -0.013700 0.000210 0.143660 0.015651
1654520053.099450 112.463490 23.148750 0.142984 17.359660 0.702700 7.496050 0.186354 17.344060 0.699330 7.638140 0.174319 -0.015600 -0.003370 0.142090 0.012017
1654520053.198970 112.563010 23.170518 0.142517 17.350180 0.687760 7.504450 0.199103 17.333850 0.681740 7.645900 0.193038 -0.016330 -0.006020 0.141450 0.006073
1654520053.298980 112.663020 23.185375 0.143860 17.345510 0.674930 7.510860 0.214216 17.328180 0.670370 7.653600 0.211828 -0.017330 -0.004560 0.142740 0.002415
1654520053.398700 112.762740 23.196953 0.144999 17.340370 0.669060 7.518120 0.228424 17.323870 0.663770 7.662080 0.229107 -0.016500 -0.005290 0.143960 -0.000653
1654520053.598940 112.962980 23.213469 0.147725 17.337330 0.670690 7.531650 0.250813 17.321010 0.661450 7.678180 0.254590 -0.016320 -0.009240 0.146530 -0.003749
1654520053.798750 113.162790 23.232803 0.149792 17.340110 0.683500 7.543930 0.266668 17.324210 0.673960 7.692570 0.271443 -0.015900 -0.009540 0.148640 -0.004765
1654520053.899930 113.263970 23.245039 0.154381 17.341880 0.694370 7.548040 0.271577 17.325610 0.682610 7.701110 0.277744 -0.016270 -0.011760 0.153070 -0.006176
1654520053.999780 113.363820 23.260002 0.155623 17.349280 0.706790 7.549810 0.274949 17.333020 0.695250 7.704150 0.281751 -0.016260 -0.011540 0.154340 -0.006821
1654520054.098230 113.462270 23.273536 0.156111 17.358790 0.716880 7.552510 0.275941 17.342790 0.704080 7.707270 0.283217 -0.016000 -0.012800 0.154760 -0.007305
1654520054.198030 113.562070 23.286034 0.154697 17.368220 0.722310 7.555760 0.278470 17.352620 0.711530 7.709290 0.285901 -0.015600 -0.010780 0.153530 -0.007467
1654520054.398490 113.762530 23.305589 0.154861 17.380810 0.729960 7.559530 0.278645 17.366790 0.724280 7.713650 0.286020 -0.014020 -0.005680 0.154120 -0.007458
1654520054.600340 113.964380 23.321675 0.153244 17.395010 0.725270 7.565280 0.277620 17.382280 0.724170 7.717990 0.284787 -0.012730 -0.001100 0.152710 -0.007290
1654520054.798980 114.163020 23.333355 0.152157 17.400140 0.712410 7.569100 0.275101 17.389420 0.715380 7.720850 0.281807 -0.010720 0.002970 0.151750 -0.006847
1654520055.098600 114.462640 23.346601 0.149792 17.394670 0.697130 7.570250 0.266288 17.386630 0.702480 7.719730 0.272413 -0.008040 0.005350 0.149480 -0.006213
1654520055.398010 114.762050 23.361631 0.149326 17.385450 0.693260 7.558520 0.259590 17.378370 0.699430 7.707550 0.264836 -0.007080 0.006170 0.149030 -0.005283
1654520055.598620 114.962660 23.375494 0.149120 17.374460 0.703670 7.552650 0.258040 17.368420 0.707040 7.701610 0.262395 -0.006040 0.003370 0.148960 -0.004384
1654520055.799200 115.163240 23.390671 0.150724 17.372380 0.718330 7.546670 0.260444 17.365800 0.721330 7.697220 0.264141 -0.006580 0.003000 0.150550 -0.003703
1654520055.998500 115.362540 23.405121 0.150440 17.366790 0.725900 7.556510 0.268300 17.359470 0.730200 7.706710 0.271306 -0.007320 0.004300 0.150200 -0.003012
1654520056.198550 115.562590 23.424133 0.150942 17.375430 0.739390 7.543620 0.288066 17.367860 0.741960 7.694350 0.289573 -0.007570 0.002570 0.150730 -0.001533
1654520056.297890 115.661930 23.437702 0.155933 17.379210 0.755720 7.536430 0.300717 17.372390 0.754570 7.692210 0.298472 -0.006820 -0.001150 0.155780 0.002159
1654520056.399770 115.763810 23.450572 0.153779 17.385300 0.767370 7.534180 0.317317 17.380000 0.763980 7.687830 0.313705 -0.005300 -0.003390 0.153650 0.003459
1654520056.498200 115.862240 23.466382 0.153230 17.394680 0.774390 7.527110 0.337363 17.390690 0.772850 7.680280 0.332483 -0.003990 -0.001540 0.153170 0.004669
1654520056.599320 115.963360 23.480448 0.150842 17.401120 0.784730 7.527310 0.362695 17.398600 0.784280 7.678130 0.356345 -0.002520 -0.000450 0.150820 0.006102
1654520056.898420 116.262460 23.493997 0.147823 17.405390 0.797680 7.525340 0.455974 17.402660 0.796200 7.673130 0.449098 -0.002730 -0.001480 0.147790 0.006564
1654520057.098390 116.462430 23.511701 0.141872 17.406270 0.783460 7.522150 0.527416 17.398930 0.781610 7.663820 0.524823 -0.007340 -0.001850 0.141670 0.002413
1654520057.300770 116.664810 23.534703 0.146306 17.399010 0.782150 7.510730 0.600721 17.382610 0.767760 7.655400 0.608836 -0.016400 -0.014390 0.144670 -0.008190
1654520057.501650 116.865690 23.557186 0.148040 17.387980 0.774390 7.503420 0.663517 17.368640 0.751590 7.648410 0.679734 -0.019340 -0.022800 0.144990 -0.016232
1654520057.600400 116.964440 23.567509 0.147189 17.375690 0.769270 7.501810 0.687614 17.359870 0.746540 7.646370 0.707230 -0.015820 -0.022730 0.144560 -0.019624
1654520058.001480 117.365520 23.577150 0.146072 17.371320 0.749870 7.501450 0.741339 17.354380 0.738620 7.646100 0.761536 -0.016940 -0.011250 0.144650 -0.020214
1654520058.200670 117.564710 23.597838 0.140845 17.385410 0.751950 7.502230 0.744311 17.370010 0.751610 7.642230 0.762498 -0.015400 -0.000340 0.140000 -0.018212
1654520058.298930 117.662970 23.608782 0.141062 17.393700 0.745730 7.495690 0.739773 17.378630 0.749290 7.635900 0.756704 -0.015070 0.003560 0.140210 -0.016992
1654520058.499010 117.863050 23.635971 0.140285 17.406770 0.755750 7.487280 0.725863 17.396130 0.767920 7.626630 0.736761 -0.010640 0.012170 0.139350 -0.011045
1654520058.598790 117.962830 23.651210 0.140069 17.415390 0.767360 7.484750 0.716235 17.406010 0.779220 7.624000 0.723551 -0.009380 0.011860 0.139250 -0.007500
1654520058.698640 118.062680 23.661876 0.138831 17.422850 0.777170 7.484090 0.704837 17.413920 0.786180 7.622340 0.710519 -0.008930 0.009010 0.138250 -0.005898
1654520058.799050 118.163090 23.671796 0.138564 17.425620 0.784980 7.477110 0.693823 17.417960 0.791870 7.615290 0.697686 -0.007660 0.006890 0.138180 -0.004101
1654520058.898550 118.262590 23.683280 0.140098 17.424240 0.798040 7.469600 0.681253 17.418750 0.801780 7.609540 0.683358 -0.005490 0.003740 0.139940 -0.002351
1654520059.000940 118.364980 23.695475 0.142621 17.424040 0.810940 7.466470 0.668015 17.420970 0.813760 7.609030 0.667006 -0.003070 0.002820 0.142560 0.000797
1654520059.198390 118.562430 23.716634 0.140603 17.414180 0.827610 7.470960 0.642692 17.412480 0.832990 7.611450 0.639121 -0.001700 0.005380 0.140490 0.003415
1654520059.398270 118.762310 23.729301 0.140069 17.403930 0.831570 7.476130 0.621932 17.402320 0.839040 7.615990 0.617293 -0.001610 0.007470 0.139860 0.004536
1654520059.598290 118.962330 23.746945 0.141333 17.389150 0.826730 7.482300 0.607640 17.386570 0.835930 7.623310 0.601907 -0.002580 0.009200 0.141010 0.005653
1654520059.798330 119.162370 23.761567 0.142828 17.378560 0.815170 7.482750 0.601057 17.374860 0.827340 7.625010 0.594358 -0.003700 0.012170 0.142260 0.006651
1654520059.998490 119.362530 23.777960 0.145468 17.375840 0.799450 7.482610 0.600900 17.369720 0.811960 7.627410 0.593924 -0.006120 0.012510 0.144800 0.006964
1654520060.198570 119.562610 23.795413 0.150168 17.384330 0.784270 7.472050 0.607113 17.370570 0.795690 7.621150 0.601025 -0.013760 0.011420 0.149100 0.006062
1654520060.298620 119.662660 23.809440 0.150110 17.385320 0.781270 7.458930 0.610834 17.370740 0.790730 7.608030 0.605449 -0.014580 0.009460 0.149100 0.005344
1654520060.398580 119.762620 23.834646 0.149943 17.391390 0.782000 7.434580 0.615217 17.376110 0.787250 7.583650 0.610500 -0.015280 0.005250 0.149070 0.004660
1654520060.499140 119.863180 23.862193 0.149598 17.390400 0.782380 7.407500 0.618480 17.376500 0.782910 7.556450 0.614698 -0.013900 0.000530 0.148950 0.003702
1654520060.598790 119.962830 23.898349 0.148888 17.400910 0.779430 7.374020 0.622137 17.387600 0.778610 7.522310 0.619287 -0.013310 -0.000820 0.148290 0.002754
1654520060.698490 120.062530 23.935621 0.148978 17.402480 0.783680 7.336900 0.624969 17.390220 0.782830 7.485370 0.622919 -0.012260 -0.000850 0.148470 0.001946
1654520060.798820 120.162860 23.976230 0.148129 17.408270 0.789630 7.298010 0.627003 17.395780 0.788940 7.445610 0.625612 -0.012490 -0.000690 0.147600 0.001281
1654520060.899700 120.263740 24.025995 0.148384 17.410010 0.798930 7.248780 0.628362 17.397170 0.797460 7.396600 0.627476 -0.012840 -0.001470 0.147820 0.000754
1654520060.998920 120.362960 24.075950 0.149246 17.413050 0.808690 7.198950 0.629758 17.400190 0.806860 7.347630 0.629165 -0.012860 -0.001830 0.148680 0.000445
1654520061.098420 120.462460 24.126132 0.149772 17.412770 0.815860 7.148910 0.630488 17.400890 0.815540 7.298210 0.629929 -0.011880 -0.000320 0.149300 0.000390
1654520061.198280 120.562320 24.177031 0.148874 17.412360 0.823360 7.099540 0.630399 17.401560 0.823980 7.248020 0.629789 -0.010800 0.000620 0.148480 0.000422
1654520061.298400 120.662440 24.228078 0.146401 17.416230 0.828610 7.051650 0.630658 17.406550 0.831040 7.197710 0.629881 -0.009680 0.002430 0.146060 0.000585
1654520061.398300 120.762340 24.278139 0.146267 17.415800 0.833110 7.001720 0.630228 17.406480 0.833070 7.147690 0.629412 -0.009320 -0.000040 0.145970 0.000590
1654520061.499100 120.863140 24.324719 0.145868 17.414920 0.834280 6.955520 0.630122 17.406890 0.831460 7.101140 0.629273 -0.008030 -0.002820 0.145620 0.000578
1654520061.598700 120.962740 24.370547 0.143610 17.422220 0.831740 6.912690 0.629014 17.414820 0.828840 7.056080 0.628050 -0.007400 -0.002900 0.143390 0.000693
1654520061.698400 121.062440 24.407006 0.143883 17.418270 0.823050 6.876350 0.626901 17.412330 0.823430 7.020110 0.625532 -0.005940 0.000380 0.143760 0.001066
1654520061.798890 121.162930 24.437396 0.144342 17.416370 0.810600 6.846760 0.624234 17.411590 0.814870 6.990960 0.622623 -0.004780 0.004270 0.144200 0.001302
1654520061.898990 121.263030 24.463650 0.144607 17.411530 0.795890 6.823210 0.622642 17.409630 0.802990 6.967630 0.620533 -0.001900 0.007100 0.144420 0.001853
1654520061.999200 121.363240 24.487048 0.142454 17.410160 0.775920 6.811000 0.620407 17.409800 0.784580 6.953190 0.617477 -0.000360 0.008660 0.142190 0.002778
1654520062.098360 121.462400 24.515386 0.139675 17.411730 0.747890 6.801090 0.615321 17.411240 0.759390 6.940290 0.611894 -0.000490 0.011500 0.139200 0.003379
1654520062.198280 121.562320 24.537298 0.139310 17.409310 0.731790 6.787560 0.613070 17.408780 0.742580 6.926450 0.608618 -0.000530 0.010790 0.138890 0.004483
1654520062.298120 121.662160 24.558220 0.138253 17.408630 0.713160 6.781910 0.608291 17.408290 0.722740 6.919830 0.602897 -0.000340 0.009580 0.137920 0.005433
1654520062.398150 121.762190 24.572449 0.138107 17.410310 0.700250 6.776470 0.604943 17.409170 0.709680 6.914250 0.598376 -0.001140 0.009430 0.137780 0.006569
1654520062.798290 122.162330 24.580160 0.139101 17.403630 0.706670 6.781630 0.600827 17.408290 0.714180 6.920450 0.589863 0.004660 0.007510 0.138820 0.010840
1654520062.998370 122.362410 24.597645 0.142521 17.398120 0.717160 6.792520 0.597182 17.404310 0.723390 6.934770 0.585323 0.006190 0.006230 0.142250 0.011702
1654520063.098250 122.462290 24.610876 0.144480 17.398800 0.724860 6.802820 0.590651 17.403820 0.727950 6.947180 0.579505 0.005020 0.003090 0.144360 0.010980
1654520063.299300 122.663340 24.628909 0.145112 17.400750 0.731060 6.818840 0.594247 17.406160 0.734520 6.963810 0.584205 0.005410 0.003460 0.144970 0.009888
1654520063.498700 122.862740 24.642444 0.147671 17.409780 0.723960 6.824930 0.600028 17.414670 0.728510 6.972450 0.590904 0.004890 0.004550 0.147520 0.008944
1654520063.598640 122.962680 24.651673 0.149281 17.418390 0.718500 6.828530 0.602390 17.421860 0.725850 6.977590 0.594151 0.003470 0.007350 0.149060 0.008038
1654520063.798450 123.162490 24.667927 0.150401 17.433320 0.713420 6.834970 0.607908 17.435290 0.720730 6.985180 0.600526 0.001970 0.007310 0.150210 0.007144
1654520063.998270 123.362310 24.683331 0.149662 17.442880 0.705390 6.836730 0.612632 17.445730 0.709460 6.986310 0.606207 0.002850 0.004070 0.149580 0.006174
1654520064.298070 123.662110 24.696555 0.150348 17.451660 0.698760 6.836940 0.618064 17.455440 0.700530 6.987230 0.612592 0.003780 0.001770 0.150290 0.005261
1654520064.798080 124.162120 24.705621 0.151503 17.440910 0.697570 6.837280 0.620114 17.448050 0.695460 6.988600 0.615892 0.007140 -0.002110 0.151320 0.004056
1654520064.898450 124.262490 24.716540 0.151299 17.444220 0.685010 6.840540 0.621236 17.452140 0.685800 6.991630 0.617906 0.007920 0.000790 0.151090 0.003185
1654520065.098330 124.462370 24.732357 0.154606 17.444330 0.670530 6.842010 0.621163 17.444730 0.672740 6.996600 0.619516 0.000400 0.002210 0.154590 0.001264
1654520065.398380 124.762420 24.758320 0.142742 17.428130 0.659900 6.831790 0.606662 17.439170 0.661040 6.974100 0.606697 0.011040 0.001140 0.142310 -0.000095
1654520065.498530 124.862570 24.771537 0.141056 17.418030 0.651010 6.824000 0.595955 17.433210 0.654640 6.964190 0.598319 0.015180 0.003630 0.140190 -0.001988
1654520065.601000 124.965040 24.789949 0.141156 17.408750 0.636860 6.820880 0.582266 17.422130 0.640210 6.961360 0.586495 0.013380 0.003350 0.140480 -0.003798
1654520065.699100 125.063140 24.814516 0.144593 17.398580 0.615940 6.817860 0.566174 17.409250 0.619300 6.962020 0.570993 0.010670 0.003360 0.144160 -0.004502
1654520065.798850 125.162890 24.851409 0.150500 17.384810 0.584930 6.824460 0.545725 17.388850 0.591330 6.974770 0.552159 0.004040 0.006400 0.150310 -0.006269
1654520065.898780 125.262820 24.884561 0.156536 17.375710 0.554210 6.830170 0.520048 17.372380 0.564970 6.986300 0.528375 -0.003330 0.010760 0.156130 -0.008328
1654520065.999140 125.363180 24.924442 0.156023 17.368290 0.513900 6.839690 0.490130 17.364370 0.526910 6.995120 0.498737 -0.003920 0.013010 0.155430 -0.008637
1654520066.098510 125.462550 24.960276 0.159917 17.362380 0.474470 6.837650 0.454198 17.358040 0.491670 6.996580 0.462951 -0.004340 0.017200 0.158930 -0.008910
1654520066.198320 125.562360 25.005281 0.162147 17.350810 0.429900 6.833110 0.404493 17.347060 0.448090 6.994190 0.414200 -0.003750 0.018190 0.161080 -0.009884
1654520066.298360 125.662400 25.043526 0.159754 17.360020 0.375000 6.838500 0.372129 17.352610 0.410250 6.994140 0.375568 -0.007410 0.035250 0.155640 -0.003799
1654520066.398330 125.762370 25.090480 0.160026 17.352020 0.326740 6.832640 0.323741 17.349710 0.363750 6.988310 0.324668 -0.002310 0.037010 0.155670 -0.001272
1654520066.498390 125.862430 25.135235 0.154643 17.348070 0.287940 6.832970 0.282119 17.359040 0.320210 6.983810 0.273925 0.010970 0.032270 0.150840 0.007857
1654520066.598350 125.962390 25.182892 0.147736 17.341920 0.243470 6.832630 0.242027 17.363040 0.273410 6.975750 0.220538 0.021120 0.029940 0.143120 0.021159
1654520066.698260 126.062300 25.230295 0.145196 17.350780 0.199280 6.822380 0.202665 17.368360 0.227890 6.963640 0.167981 0.017580 0.028610 0.141260 0.034346
1654520066.798580 126.162620 25.265300 0.148339 17.354170 0.164970 6.807960 0.164677 17.365410 0.194720 6.952850 0.119312 0.011240 0.029750 0.144890 0.045031
1654520066.898520 126.262560 25.298528 0.150256 17.352760 0.144640 6.799440 0.102750 17.356230 0.163080 6.948520 0.059520 0.003470 0.018440 0.149080 0.042968
1654520066.998860 126.362900 25.318187 0.149192 17.351570 0.128040 6.796200 0.069419 17.352400 0.144220 6.944510 0.026291 0.000830 0.016180 0.148310 0.042924
1654520067.097340 126.461380 25.334772 0.148674 17.344530 0.115710 6.794120 0.040188 17.344670 0.129740 6.942130 -0.003443 0.000140 0.014030 0.148010 0.043481
1654520067.198310 126.562350 25.351616 0.148018 17.339970 0.105530 6.792010 0.005118 17.338110 0.114410 6.939750 -0.036542 -0.001860 0.008880 0.147740 0.041581
1654520067.397480 126.761520 25.371800 0.150972 17.324880 0.106570 6.799530 -0.039812 17.321500 0.110210 6.950420 -0.077857 -0.003380 0.003640 0.150890 0.037993
1654520067.497840 126.861880 25.382804 0.151078 17.315490 0.105780 6.806520 -0.049808 17.313120 0.109640 6.957530 -0.086816 -0.002370 0.003860 0.151010 0.036952
1654520067.698070 127.062110 25.401435 0.147467 17.305020 0.101640 6.816560 -0.071728 17.304800 0.094210 6.963840 -0.099338 -0.000220 -0.007430 0.147280 0.027609
1654520067.999310 127.363350 25.423851 0.148587 17.296080 0.092390 6.817240 -0.078219 17.293090 0.075120 6.964790 -0.096629 -0.002990 -0.017270 0.147550 0.018418
1654520068.099060 127.463100 25.432080 0.151636 17.292790 0.083070 6.814770 -0.077345 17.289710 0.067660 6.965590 -0.094100 -0.003080 -0.015410 0.150820 0.016748
1654520068.199170 127.563210 25.448901 0.152316 17.290870 0.066640 6.819950 -0.076447 17.287420 0.052090 6.971530 -0.091386 -0.003450 -0.014550 0.151580 0.014917
1654520068.298130 127.662170 25.464242 0.153677 17.286600 0.048260 6.820230 -0.072915 17.282970 0.037540 6.973490 -0.086396 -0.003630 -0.010720 0.153260 0.013426
1654520068.398030 127.762070 25.485552 0.153178 17.286970 0.023100 6.824470 -0.069396 17.283440 0.016610 6.977470 -0.081462 -0.003530 -0.006490 0.153000 0.011992
1654520068.498540 127.862580 25.506590 0.152801 17.280770 0.000130 6.831000 -0.064384 17.278080 -0.002740 6.983750 -0.075469 -0.002690 -0.002870 0.152750 0.010975
1654520068.598590 127.962630 25.521074 0.151277 17.278280 -0.015020 6.832230 -0.060472 17.276370 -0.017120 6.983480 -0.070644 -0.001910 -0.002100 0.151250 0.010033
1654520068.698270 128.062310 25.541672 0.149226 17.280270 -0.032490 6.829170 -0.055933 17.279350 -0.036840 6.978330 -0.065145 -0.000920 -0.004350 0.149160 0.009076
1654520068.902870 128.266910 25.560346 0.149187 17.285870 -0.038940 6.817190 -0.043851 17.284760 -0.049760 6.965980 -0.052346 -0.001110 -0.010820 0.148790 0.008350
1654520069.099460 128.463500 25.567612 0.150984 17.286940 -0.029380 6.809500 -0.037106 17.287260 -0.049100 6.959190 -0.041802 0.000320 -0.019720 0.149690 0.004567
1654520069.200810 128.564850 25.587524 0.148279 17.297180 -0.016370 6.803590 -0.033999 17.298090 -0.034690 6.950730 -0.034760 0.000910 -0.018320 0.147140 0.000717
1654520069.299590 128.663630 25.607693 0.148926 17.301140 -0.000650 6.796340 -0.028387 17.301000 -0.015730 6.944500 -0.028266 -0.000140 -0.015080 0.148160 -0.000154
1654520069.399310 128.763350 25.633826 0.152604 17.299570 0.021960 6.794860 -0.023483 17.299060 0.010210 6.947010 -0.022618 -0.000510 -0.011750 0.152150 -0.000903
1654520069.500130 128.864170 25.659806 0.152989 17.301410 0.043920 6.802060 -0.019543 17.302530 0.034760 6.954770 -0.017855 0.001120 -0.009160 0.152710 -0.001730
1654520069.600830 128.964870 25.675904 0.152335 17.303150 0.057410 6.806690 -0.015290 17.305460 0.050060 6.958830 -0.013047 0.002310 -0.007350 0.152140 -0.002296
1654520069.699490 129.063530 25.689756 0.151280 17.304500 0.070620 6.811470 -0.012187 17.307110 0.063300 6.962550 -0.009358 0.002610 -0.007320 0.151080 -0.002882
1654520069.800380 129.164420 25.700810 0.151112 17.302420 0.081360 6.814370 -0.009809 17.305130 0.073830 6.965270 -0.006546 0.002710 -0.007530 0.150900 -0.003321
1654520069.901520 129.265560 25.709703 0.153277 17.299090 0.090920 6.814910 -0.012883 17.300290 0.080830 6.967850 -0.008412 0.001200 -0.010090 0.152940 -0.004534
1654520070.101730 129.465770 25.732270 0.151120 17.288100 0.071660 6.831400 -0.009482 17.290930 0.066340 6.982400 -0.004932 0.002830 -0.005320 0.151000 -0.004613
1654520070.299160 129.663200 25.754550 0.148941 17.282860 0.045790 6.831600 -0.013112 17.285170 0.044900 6.980520 -0.008384 0.002310 -0.000890 0.148920 -0.004750
1654520070.399140 129.763180 25.771324 0.147685 17.282450 0.028320 6.826950 -0.014389 17.280970 0.029770 6.974620 -0.010414 -0.001480 0.001450 0.147670 -0.004063
1654520070.499570 129.863610 25.792820 0.150482 17.281300 0.015120 6.815210 -0.018214 17.272140 0.012480 6.965390 -0.015123 -0.009160 -0.002640 0.150180 -0.003334
1654520070.600030 129.964070 25.810047 0.152070 17.275290 0.001500 6.802310 -0.020419 17.267000 0.000480 6.954150 -0.017798 -0.008290 -0.001020 0.151840 -0.003096
1654520070.699060 130.063100 25.824057 0.153571 17.264780 -0.000310 6.789700 -0.024141 17.259390 -0.003660 6.943140 -0.021520 -0.005390 -0.003350 0.153440 -0.003251
1654520070.800290 130.164330 25.842470 0.151356 17.261230 -0.015800 6.778740 -0.023064 17.259230 -0.016640 6.930080 -0.020797 -0.002000 -0.000840 0.151340 -0.003018
1654520070.899160 130.263200 25.867434 0.152797 17.242210 -0.014440 6.758260 -0.024372 17.243110 -0.015550 6.911050 -0.022455 0.000900 -0.001110 0.152790 -0.002787
1654520070.999480 130.363520 25.890075 0.150751 17.231220 -0.025110 6.740230 -0.023625 17.234280 -0.020860 6.890890 -0.022593 0.003060 0.004250 0.150660 -0.002031
1654520071.100250 130.464290 25.925101 0.149520 17.208450 -0.023260 6.715630 -0.024879 17.210570 -0.020520 6.865110 -0.023925 0.002120 0.002740 0.149480 -0.001923
1654520071.198890 130.562930 25.973550 0.149676 17.175600 -0.016010 6.680920 -0.026059 17.176910 -0.015760 6.830590 -0.025148 0.001310 0.000250 0.149670 -0.001815
1654520071.301370 130.665410 26.023232 0.149498 17.142720 -0.007710 6.644550 -0.026302 17.143810 -0.009760 6.794030 -0.025300 0.001090 -0.002050 0.149480 -0.001793
1654520071.399800 130.763840 26.085368 0.144794 17.101860 0.003510 6.602290 -0.026257 17.104190 -0.000850 6.747000 -0.024851 0.002330 -0.004360 0.144710 -0.001915
1654520071.499730 130.863770 26.154996 0.141642 17.053010 0.013870 6.551270 -0.026707 17.063100 0.013110 6.692550 -0.023837 0.010090 -0.000760 0.141280 -0.003051
1654520071.600500 130.964540 26.226183 0.140900 17.004610 0.027890 6.502180 -0.023524 17.014980 0.029420 6.642690 -0.020825 0.010370 0.001530 0.140510 -0.002798
1654520071.698930 131.062970 26.297793 0.143247 16.955310 0.042100 6.451920 -0.021144 16.964490 0.046340 6.594810 -0.018537 0.009180 0.004240 0.142890 -0.002660
1654520071.798650 131.162690 26.374543 0.147022 16.902490 0.050560 6.395870 -0.020759 16.909710 0.058680 6.542490 -0.017612 0.007220 0.008120 0.146620 -0.003139
1654520071.898570 131.262610 26.442183 0.147642 16.852520 0.064870 6.352530 -0.014979 16.859310 0.073200 6.499780 -0.011708 0.006790 0.008330 0.147250 -0.003162
1654520072.000200 131.364240 26.512027 0.150159 16.802680 0.069390 6.302490 -0.011338 16.808330 0.078100 6.452290 -0.007931 0.005650 0.008710 0.149800 -0.003234
1654520072.098700 131.462740 26.574862 0.153396 16.763780 0.074270 6.252910 -0.008271 16.765960 0.082300 6.406080 -0.004026 0.002180 0.008030 0.153170 -0.003956
1654520072.198700 131.562740 26.636194 0.153985 16.728020 0.075390 6.203020 -0.004353 16.729360 0.081700 6.356870 0.000236 0.001340 0.006310 0.153850 -0.004273
1654520072.300030 131.664070 26.692748 0.153821 16.700670 0.070480 6.154260 -0.000141 16.701470 0.076280 6.307970 0.004737 0.000800 0.005800 0.153710 -0.004567
1654520072.398940 131.762980 26.748729 0.158326 16.670630 0.065380 6.099840 -0.002746 16.678480 0.066020 6.257970 0.006079 0.007850 0.000640 0.158130 -0.008464
1654520072.499010 131.863050 26.801027 0.155375 16.655090 0.057020 6.054930 -0.000045 16.661820 0.053100 6.210110 0.010341 0.006730 -0.003920 0.155180 -0.010241
1654520072.600540 131.964580 26.857191 0.152674 16.629950 0.044220 6.008720 0.000627 16.638770 0.038460 6.161030 0.011391 0.008820 -0.005760 0.152310 -0.010942
1654520072.699220 132.063260 26.910455 0.147719 16.620980 0.032730 5.963420 0.001616 16.631580 0.023360 6.110460 0.013041 0.010600 -0.009370 0.147040 -0.011800
1654520072.802040 132.166080 26.963622 0.144676 16.603910 0.011650 5.920590 0.003304 16.616030 0.001790 6.064420 0.015042 0.012120 -0.009860 0.143830 -0.012365
1654520072.900190 132.264230 27.010559 0.142334 16.585010 -0.003740 5.882450 0.004006 16.599650 -0.014620 6.023610 0.015932 0.014640 -0.010880 0.141160 -0.012752
1654520072.999300 132.363340 27.064815 0.131879 16.572200 -0.018800 5.843440 0.004170 16.592910 -0.032780 5.972930 0.016737 0.020710 -0.013980 0.129490 -0.013436
1654520073.098780 132.462820 27.113015 0.126207 16.547570 -0.034550 5.809170 0.004267 16.573430 -0.048840 5.931870 0.016573 0.025860 -0.014290 0.122700 -0.013070
1654520073.198730 132.562770 27.159514 0.126325 16.518480 -0.051130 5.774830 0.004797 16.544470 -0.062040 5.897970 0.016348 0.025990 -0.010910 0.123140 -0.012232
1654520073.298720 132.662760 27.200965 0.127122 16.493490 -0.069530 5.741720 0.006548 16.518410 -0.068400 5.866370 0.014987 0.024920 0.001130 0.124650 -0.009082
1654520073.400320 132.764360 27.246867 0.127452 16.456210 -0.075530 5.714760 0.003479 16.481390 -0.073320 5.839680 0.010816 0.025180 0.002210 0.124920 -0.007827
1654520073.499040 132.863080 27.293791 0.126050 16.421300 -0.072500 5.684830 -0.001593 16.446590 -0.075520 5.808280 0.004295 0.025290 -0.003020 0.123450 -0.006148
1654520073.599800 132.963840 27.340487 0.127270 16.387770 -0.081780 5.654270 -0.002989 16.410170 -0.080880 5.779550 0.001571 0.022400 0.000900 0.125280 -0.004724
1654520073.698910 133.062950 27.388503 0.130099 16.351250 -0.080130 5.623900 -0.007407 16.370690 -0.076990 5.752500 -0.004125 0.019440 0.003140 0.128600 -0.003418
1654520073.801270 133.165310 27.435692 0.131971 16.315380 -0.073780 5.593300 -0.010187 16.333540 -0.071170 5.723990 -0.008076 0.018160 0.002610 0.130690 -0.002175
1654520073.899850 133.263890 27.474477 0.130844 16.283460 -0.067320 5.573470 -0.014379 16.301270 -0.066060 5.703090 -0.012929 0.017810 0.001260 0.129620 -0.001419
1654520073.998820 133.362860 27.518971 0.131114 16.251890 -0.062720 5.544080 -0.016458 16.267820 -0.060890 5.674210 -0.015889 0.015930 0.001830 0.130130 -0.000527
1654520074.098510 133.462550 27.565032 0.133542 16.221670 -0.055320 5.509430 -0.018862 16.235920 -0.052090 5.642170 -0.018913 0.014250 0.003230 0.132740 0.000062
1654520074.199850 133.563890 27.604475 0.133945 16.194360 -0.044810 5.481870 -0.020456 16.208740 -0.043120 5.615030 -0.020744 0.014380 0.001690 0.133160 0.000305
1654520074.298320 133.662360 27.641633 0.132362 16.173560 -0.043330 5.452370 -0.020231 16.188470 -0.043420 5.583890 -0.020628 0.014910 -0.000090 0.131520 0.000431
1654520074.397900 133.761940 27.677615 0.131293 16.153700 -0.042720 5.424020 -0.019528 16.167640 -0.042340 5.554570 -0.019971 0.013940 0.000380 0.130550 0.000450
1654520074.499840 133.863880 27.714042 0.137028 16.128860 -0.039970 5.391670 -0.018310 16.142870 -0.039820 5.527980 -0.018853 0.014010 0.000150 0.136310 0.000462
1654520074.599900 133.963940 27.746083 0.135335 16.109510 -0.042030 5.367330 -0.017918 16.124920 -0.044000 5.501770 -0.017984 0.015410 -0.001970 0.134440 -0.000071
1654520074.698860 134.062900 27.787515 0.133169 16.085360 -0.041280 5.334580 -0.017346 16.104310 -0.048950 5.466170 -0.016495 0.018950 -0.007670 0.131590 -0.000992
1654520074.797540 134.161580 27.830204 0.130333 16.073520 -0.062820 5.300030 -0.013514 16.094050 -0.066600 5.428680 -0.012252 0.020530 -0.003780 0.128650 -0.001436
1654520074.898900 134.262940 27.871995 0.130278 16.050530 -0.068920 5.265120 -0.013585 16.072730 -0.073530 5.393410 -0.011688 0.022200 -0.004610 0.128290 -0.002138
1654520075.000400 134.364440 27.908552 0.128712 16.035480 -0.086690 5.236100 -0.010338 16.058470 -0.087400 5.362740 -0.008199 0.022990 -0.000710 0.126640 -0.002458
1654520075.098620 134.462660 27.949064 0.126011 16.018060 -0.099260 5.203750 -0.008761 16.041480 -0.098120 5.327560 -0.006168 0.023420 0.001140 0.123810 -0.002923
1654520075.197900 134.561940 27.994354 0.124493 15.995180 -0.110830 5.167300 -0.007157 16.019860 -0.109110 5.289310 -0.004300 0.024680 0.001720 0.122010 -0.003184
1654520075.298610 134.662650 28.037171 0.124788 15.974040 -0.118850 5.130700 -0.006389 15.998080 -0.116120 5.253120 -0.003593 0.024040 0.002730 0.122420 -0.003193
1654520075.403010 134.767050 28.080624 0.124933 15.946520 -0.119190 5.096420 -0.008468 15.971690 -0.119750 5.218790 -0.005115 0.025170 -0.000560 0.122370 -0.003764
1654520075.502850 134.866890 28.120857 0.123756 15.923260 -0.122850 5.064690 -0.008304 15.949970 -0.125920 5.185490 -0.004594 0.026710 -0.003070 0.120800 -0.004084
1654520075.601240 134.965280 28.160012 0.122493 15.899400 -0.129360 5.036210 -0.007531 15.924690 -0.131150 5.156050 -0.003907 0.025290 -0.001790 0.119840 -0.004031
1654520075.698780 135.062820 28.201571 0.121502 15.874050 -0.134600 5.005410 -0.006747 15.897550 -0.132050 5.124590 -0.003754 0.023500 0.002550 0.119180 -0.003457
1654520075.798950 135.162990 28.247199 0.119873 15.842080 -0.130020 4.974340 -0.008104 15.866350 -0.126940 5.091690 -0.005416 0.024270 0.003080 0.117350 -0.003112
1654520075.899150 135.263190 28.293772 0.111614 15.811460 -0.125640 4.946080 -0.008678 15.839170 -0.122360 5.054150 -0.006942 0.027710 0.003280 0.108070 -0.002048
1654520076.000540 135.364580 28.340712 0.110302 15.779380 -0.119560 4.913950 -0.010498 15.807110 -0.115200 5.020620 -0.009316 0.027730 0.004360 0.106670 -0.001406
1654520076.103540 135.467580 28.386717 0.111392 15.750870 -0.116680 4.878450 -0.011877 15.776910 -0.108960 4.986480 -0.011517 0.026040 0.007720 0.108030 -0.000548
1654520076.198500 135.562540 28.430158 0.111152 15.719140 -0.105730 4.852110 -0.015484 15.743770 -0.098840 4.960280 -0.015592 0.024630 0.006890 0.108170 -0.000045
1654520076.298160 135.662200 28.475895 0.110700 15.687270 -0.098970 4.821050 -0.015896 15.710950 -0.092770 4.929010 -0.016733 0.023680 0.006200 0.107960 0.000719
1654520076.398220 135.762260 28.522890 0.111864 15.651990 -0.091960 4.790510 -0.017423 15.674630 -0.086240 4.899910 -0.019021 0.022640 0.005720 0.109400 0.001481
1654520076.497990 135.862030 28.565218 0.112559 15.625190 -0.090210 4.758050 -0.018698 15.646190 -0.086210 4.868560 -0.020974 0.021000 0.004000 0.110510 0.002163
1654520076.598070 135.962110 28.607513 0.112624 15.592790 -0.090370 4.731600 -0.021753 15.613070 -0.088650 4.842370 -0.024151 0.020280 0.001720 0.110770 0.002303
1654520076.699430 136.063470 28.652047 0.112879 15.563260 -0.089620 4.697950 -0.020791 15.583690 -0.090620 4.808960 -0.023692 0.020430 -0.001000 0.111010 0.002838
1654520076.799380 136.163420 28.693720 0.113100 15.534640 -0.096310 4.668590 -0.021290 15.554990 -0.098610 4.779820 -0.024826 0.020350 -0.002300 0.111230 0.003489
1654520076.898410 136.262450 28.735717 0.114821 15.508600 -0.097850 4.635360 -0.020049 15.527910 -0.104840 4.748330 -0.024695 0.019310 -0.006990 0.112970 0.004571
1654520076.999300 136.363340 28.780981 0.113613 15.478440 -0.120410 4.609400 -0.023501 15.498350 -0.125700 4.721130 -0.028695 0.019910 -0.005290 0.111730 0.005114
1654520077.099020 136.463060 28.824110 0.112636 15.448980 -0.130140 4.578260 -0.024231 15.471490 -0.134450 4.688540 -0.030078 0.022510 -0.004310 0.110280 0.005801
1654520077.200030 136.564070 28.867391 0.112069 15.426650 -0.142100 4.542990 -0.024923 15.450180 -0.145450 4.652510 -0.031681 0.023530 -0.003350 0.109520 0.006708
1654520077.303480 136.667520 28.905958 0.112667 15.404280 -0.154250 4.512920 -0.026324 15.427170 -0.155480 4.623230 -0.034194 0.022890 -0.001230 0.110310 0.007729
1654520077.398690 136.762730 28.942958 0.111949 15.387600 -0.161570 4.481870 -0.027432 15.409610 -0.163320 4.591620 -0.036141 0.022010 -0.001750 0.109750 0.008502
1654520077.498430 136.862470 28.982604 0.110596 15.364130 -0.169990 4.451940 -0.029814 15.387220 -0.172020 4.560080 -0.038885 0.023090 -0.002030 0.108140 0.008817
1654520077.599690 136.963730 29.022028 0.109479 15.345350 -0.183380 4.419860 -0.035012 15.367670 -0.180880 4.527010 -0.043535 0.022320 0.002500 0.107150 0.008175
1654520077.698210 137.062250 29.058568 0.109110 15.326370 -0.181600 4.389180 -0.035149 15.348820 -0.177600 4.495880 -0.043286 0.022450 0.004000 0.106700 0.007720
1654520077.798940 137.162980 29.099872 0.107337 15.304280 -0.177380 4.355980 -0.030955 15.328270 -0.172140 4.460470 -0.039350 0.023990 0.005240 0.104490 0.007973
1654520077.900150 137.264190 29.139004 0.103803 15.287260 -0.171860 4.324070 -0.030690 15.313460 -0.168330 4.424450 -0.038922 0.026200 0.003530 0.100380 0.007913
1654520078.002400 137.366440 29.177933 0.102372 15.264880 -0.169130 4.293960 -0.031476 15.291280 -0.164080 4.392740 -0.039422 0.026400 0.005050 0.098780 0.007650
1654520078.099350 137.463390 29.217041 0.102512 15.241340 -0.165930 4.263950 -0.030124 15.267140 -0.157120 4.362770 -0.037980 0.025800 0.008810 0.098820 0.007517
1654520078.198760 137.562800 29.258137 0.101190 15.215880 -0.156370 4.234530 -0.029446 15.241740 -0.147430 4.331950 -0.036740 0.025860 0.008940 0.097420 0.006984
1654520078.299350 137.663390 29.300048 0.098067 15.189480 -0.146420 4.205440 -0.028616 15.216610 -0.139300 4.299410 -0.035135 0.027130 0.007120 0.093970 0.006281
1654520078.400940 137.764980 29.342983 0.096341 15.163330 -0.140150 4.173610 -0.027202 15.190700 -0.133210 4.265720 -0.033014 0.027370 0.006940 0.092110 0.005594
1654520078.500550 137.864590 29.385320 0.095774 15.139120 -0.139320 4.140350 -0.025961 15.165210 -0.130200 4.232050 -0.030931 0.026090 0.009120 0.091700 0.004742
1654520078.604670 137.968710 29.432348 0.095544 15.106850 -0.131320 4.106340 -0.025129 15.133590 -0.124090 4.197780 -0.028952 0.026740 0.007230 0.091440 0.003608
1654520078.699800 138.063840 29.474501 0.094573 15.079990 -0.130470 4.074280 -0.022904 15.107770 -0.124150 4.164460 -0.025509 0.027780 0.006320 0.090180 0.002428
1654520078.799150 138.163190 29.514180 0.094153 15.054360 -0.131400 4.044800 -0.020954 15.081480 -0.126330 4.134820 -0.022323 0.027120 0.005070 0.090020 0.001203
1654520078.899240 138.263280 29.553724 0.094656 15.026400 -0.136350 4.017850 -0.018398 15.052010 -0.130530 4.108790 -0.018855 0.025610 0.005820 0.090940 0.000261
1654520078.999850 138.363890 29.597428 0.093537 14.995010 -0.139130 3.988520 -0.016507 15.021150 -0.135590 4.078260 -0.015966 0.026140 0.003540 0.089740 -0.000731
1654520079.101190 138.465230 29.642099 0.087940 14.961550 -0.146200 3.963380 -0.014148 14.992240 -0.145860 4.045790 -0.012010 0.030690 0.000340 0.082410 -0.002283
1654520079.199030 138.563070 29.684439 0.087310 14.937820 -0.162520 3.931720 -0.010161 14.967750 -0.158480 4.013640 -0.008296 0.029930 0.004040 0.081920 -0.001992
1654520079.299210 138.663250 29.728505 0.087305 14.911640 -0.169680 3.897710 -0.010303 14.939810 -0.165130 3.980220 -0.008828 0.028170 0.004550 0.082510 -0.001594
1654520079.403190 138.767230 29.773233 0.087600 14.885470 -0.174930 3.862800 -0.012102 14.911890 -0.173570 3.946310 -0.010676 0.026420 0.001360 0.083510 -0.001531
1654520079.498680 138.862720 29.818058 0.087169 14.855740 -0.187730 3.832470 -0.012641 14.882210 -0.187000 3.915520 -0.011547 0.026470 0.000730 0.083050 -0.001174
1654520079.600330 138.964370 29.859856 0.087946 14.829510 -0.196030 3.799920 -0.013299 14.856690 -0.195620 3.883560 -0.013073 0.027180 0.000410 0.083640 -0.000320
1654520079.698530 139.062570 29.897161 0.088144 14.808670 -0.205990 3.770870 -0.015637 14.833890 -0.204210 3.855310 -0.016390 0.025220 0.001780 0.084440 0.000593
1654520079.799000 139.163040 29.938338 0.088304 14.785160 -0.208780 3.737140 -0.016316 14.810170 -0.207580 3.821820 -0.018453 0.025010 0.001200 0.084680 0.001926
1654520079.898850 139.262890 29.980269 0.086803 14.759900 -0.215170 3.705120 -0.018424 14.786880 -0.214370 3.787620 -0.021518 0.026980 0.000800 0.082500 0.002899
1654520079.998880 139.362920 30.018672 0.085665 14.736660 -0.219270 3.675520 -0.020181 14.764580 -0.217160 3.756480 -0.024126 0.027920 0.002110 0.080960 0.003731
1654520080.099350 139.463390 30.058791 0.084599 14.721460 -0.226110 3.640100 -0.021791 14.747180 -0.220960 3.720530 -0.026167 0.025720 0.005150 0.080430 0.004119
1654520080.199710 139.563750 30.099059 0.084376 14.689150 -0.223100 3.615160 -0.022609 14.716530 -0.216910 3.694730 -0.026788 0.027380 0.006190 0.079570 0.003899
1654520080.299420 139.663460 30.138517 0.083116 14.664900 -0.222000 3.584430 -0.022038 14.695130 -0.215740 3.661600 -0.025351 0.030230 0.006260 0.077170 0.003085
1654520080.400550 139.764590 30.176939 0.080751 14.649700 -0.219610 3.552030 -0.020082 14.679000 -0.212180 3.626910 -0.022267 0.029300 0.007430 0.074880 0.001999
1654520080.500470 139.864510 30.218993 0.080065 14.626210 -0.217230 3.518830 -0.018626 14.654380 -0.207490 3.593140 -0.019097 0.028170 0.009740 0.074310 0.000288
1654520080.602920 139.966960 30.258504 0.077931 14.601710 -0.203880 3.492330 -0.012072 14.629670 -0.195780 3.564620 -0.011233 0.027960 0.008100 0.072290 -0.000989
1654520080.700250 140.064290 30.301761 0.074673 14.577310 -0.200550 3.459890 -0.012263 14.607090 -0.192390 3.527880 -0.007391 0.029780 0.008160 0.067990 -0.004974
1654520080.801000 140.165040 30.338273 0.073980 14.556960 -0.192850 3.432360 -0.002324 14.585180 -0.183400 3.500090 0.002956 0.028220 0.009450 0.067730 -0.005400
1654520080.901450 140.265490 30.381912 0.073402 14.531330 -0.190510 3.398820 -0.004049 14.557750 -0.179370 3.466390 0.003151 0.026420 0.011140 0.067570 -0.007346
1654520081.001210 140.365250 30.424341 0.072743 14.503510 -0.179080 3.368300 0.005941 14.530810 -0.169700 3.435070 0.013313 0.027300 0.009380 0.066770 -0.007524
1654520081.100140 140.464180 30.472305 0.066478 14.477850 -0.179690 3.334330 0.000747 14.510960 -0.172070 3.391470 0.013388 0.033110 0.007620 0.057140 -0.012741
1654520081.202270 140.566310 30.514358 0.067255 14.455460 -0.184060 3.298250 0.005875 14.488240 -0.174250 3.356150 0.018721 0.032780 0.009810 0.057900 -0.012937
1654520081.301480 140.665520 30.555346 0.070811 14.431370 -0.187540 3.261410 0.006014 14.463340 -0.177010 3.323710 0.018885 0.031970 0.010530 0.062300 -0.013003
1654520081.400550 140.764590 30.580510 0.069825 14.411640 -0.190340 3.247570 0.013150 14.443270 -0.181370 3.309170 0.024347 0.031630 0.008970 0.061600 -0.011345
1654520081.500920 140.864960 30.624677 0.067748 14.385340 -0.196440 3.215370 0.005751 14.417180 -0.191320 3.274950 0.016930 0.031840 0.005120 0.059580 -0.011311
1654520081.603610 140.967650 30.664757 0.067551 14.362050 -0.208470 3.185210 0.007555 14.394240 -0.203390 3.244380 0.017696 0.032190 0.005080 0.059170 -0.010294
1654520081.700720 141.064760 30.706808 0.067513 14.342180 -0.220080 3.150200 0.008581 14.373390 -0.215360 3.209880 0.016735 0.031210 0.004720 0.059680 -0.008354
1654520081.804130 141.168170 30.750290 0.066920 14.317090 -0.230520 3.117490 0.003259 14.348490 -0.227950 3.176530 0.010310 0.031400 0.002570 0.059040 -0.007264
1654520081.900310 141.264350 30.791703 0.065914 14.294170 -0.241400 3.086710 -0.000717 14.326660 -0.241520 3.144060 0.005558 0.032490 -0.000120 0.057350 -0.006472
1654520081.999200 141.363240 30.831288 0.064705 14.272660 -0.251420 3.056630 -0.001911 14.305660 -0.252290 3.112280 0.003029 0.033000 -0.000870 0.055650 -0.005132
1654520082.100930 141.464970 30.876045 0.064839 14.251480 -0.268230 3.018910 -0.004145 14.283660 -0.263730 3.075020 -0.002413 0.032180 0.004500 0.056110 -0.001988
1654520082.203240 141.567280 30.916980 0.065277 14.223150 -0.274500 2.989200 -0.007526 14.256590 -0.270810 3.045140 -0.007061 0.033440 0.003690 0.055940 -0.000726
1654520082.299080 141.663120 30.953524 0.065098 14.196180 -0.279520 2.964410 -0.011095 14.232890 -0.277460 3.018130 -0.011754 0.036710 0.002060 0.053720 0.000425
1654520082.400530 141.764570 30.991913 0.063347 14.179340 -0.286380 2.932690 -0.012687 14.215790 -0.284360 2.984460 -0.014694 0.036450 0.002020 0.051770 0.001778
1654520082.500610 141.864650 31.033461 0.062861 14.156350 -0.293130 2.899170 -0.015488 14.191970 -0.289830 2.950860 -0.018595 0.035620 0.003300 0.051690 0.002862
1654520082.602040 141.966080 31.068737 0.061545 14.134500 -0.294870 2.873350 -0.018526 14.168680 -0.291820 2.924440 -0.022272 0.034180 0.003050 0.051090 0.003492
1654520082.701640 142.065680 31.109060 0.060759 14.104760 -0.296190 2.846710 -0.020243 14.140200 -0.294690 2.896040 -0.024520 0.035440 0.001500 0.049330 0.004057
1654520082.799270 142.163310 31.149953 0.058989 14.082190 -0.295390 2.814950 -0.020888 14.118590 -0.296290 2.861360 -0.025949 0.036400 -0.000900 0.046410 0.004896
1654520082.902370 142.266410 31.188118 0.054590 14.069460 -0.305160 2.784660 -0.025320 14.103830 -0.304180 2.827060 -0.030741 0.034370 0.000980 0.042400 0.005320
1654520083.002240 142.366280 31.229149 0.054126 14.042880 -0.303380 2.754130 -0.023388 14.076740 -0.301880 2.796330 -0.030645 0.033860 0.001500 0.042200 0.007153
1654520083.102650 142.466690 31.268296 0.055725 14.023060 -0.307020 2.718390 -0.028323 14.056300 -0.304420 2.763040 -0.037285 0.033240 0.002600 0.044650 0.008832
1654520083.201420 142.565460 31.302321 0.057086 13.996970 -0.307500 2.694700 -0.030767 14.030580 -0.304900 2.740770 -0.041650 0.033610 0.002600 0.046070 0.010725
1654520083.304140 142.668180 31.334055 0.057717 13.973580 -0.307230 2.672060 -0.032754 14.008530 -0.305270 2.717950 -0.045998 0.034950 0.001960 0.045890 0.013068
1654520083.400600 142.764640 31.365897 0.057973 13.953930 -0.310020 2.646810 -0.037645 13.989690 -0.307160 2.692350 -0.053014 0.035760 0.002860 0.045540 0.015176
1654520083.500230 142.864270 31.397348 0.057602 13.935910 -0.309360 2.621650 -0.040928 13.972970 -0.307820 2.665720 -0.060366 0.037060 0.001540 0.044070 0.019219
1654520083.600490 142.964530 31.430478 0.057746 13.919080 -0.309120 2.592830 -0.044137 13.955610 -0.307160 2.637510 -0.065586 0.036530 0.001960 0.044680 0.021199
1654520083.701410 143.065450 31.462823 0.057678 13.897290 -0.311480 2.569150 -0.049876 13.933470 -0.308350 2.613960 -0.072443 0.036180 0.003130 0.044810 0.022279
1654520083.801160 143.165200 31.500083 0.058106 13.875410 -0.312760 2.538680 -0.050158 13.911710 -0.307360 2.583730 -0.074121 0.036300 0.005400 0.045050 0.023667
1654520083.901280 143.265320 31.538559 0.058358 13.849660 -0.311640 2.509960 -0.052951 13.887090 -0.305080 2.554250 -0.077811 0.037430 0.006560 0.044290 0.024592
1654520084.000080 143.364120 31.578595 0.058399 13.826550 -0.313670 2.477660 -0.054851 13.864480 -0.305000 2.521210 -0.079971 0.037930 0.008670 0.043550 0.024900
1654520084.101540 143.465580 31.620702 0.058256 13.802820 -0.314450 2.443760 -0.055040 13.840640 -0.302980 2.486560 -0.079820 0.037820 0.011470 0.042800 0.024581
1654520084.199670 143.563710 31.659132 0.058502 13.778470 -0.315700 2.413940 -0.054878 13.815600 -0.303280 2.457410 -0.078114 0.037130 0.012420 0.043470 0.023038
1654520084.300410 143.664450 31.701602 0.059479 13.747530 -0.312240 2.382480 -0.052694 13.787070 -0.303040 2.425950 -0.068827 0.039540 0.009200 0.043470 0.015961
1654520084.400730 143.764770 31.746456 0.057986 13.716420 -0.311380 2.352140 -0.047730 13.755920 -0.302630 2.393680 -0.055982 0.039500 0.008750 0.041540 0.008090
1654520084.502560 143.866600 31.796070 0.053647 13.684880 -0.309760 2.320030 -0.040729 13.725150 -0.302680 2.354760 -0.038444 0.040270 0.007080 0.034730 -0.002369
1654520084.601180 143.965220 31.846234 0.050039 13.652050 -0.311100 2.291690 -0.031343 13.696250 -0.303150 2.313760 -0.019870 0.044200 0.007950 0.022070 -0.011511
1654520084.702520 144.066560 31.898909 0.047702 13.624050 -0.315960 2.254380 -0.017904 13.668000 -0.305000 2.269340 -0.002238 0.043950 0.010960 0.014960 -0.015669
1654520084.802740 144.166780 31.960657 0.046143 13.593590 -0.317310 2.205990 -0.005646 13.636910 -0.304960 2.215990 0.014282 0.043320 0.012350 0.010000 -0.019930
1654520084.901220 144.265260 32.015780 0.041120 13.567770 -0.316790 2.156390 0.000072 13.604120 -0.305140 2.171680 0.028124 0.036350 0.011650 0.015290 -0.028072
1654520085.001090 144.365130 32.059888 0.039762 13.545200 -0.314310 2.114710 0.011319 13.575300 -0.303490 2.138330 0.042452 0.030100 0.010820 0.023620 -0.031145
1654520085.102920 144.466960 32.093406 0.042629 13.517460 -0.314610 2.092320 0.017022 13.545890 -0.304000 2.122260 0.051012 0.028430 0.010610 0.029940 -0.033998
1654520085.202920 144.566960 32.119390 0.044519 13.492090 -0.314100 2.080890 0.034495 13.522560 -0.301980 2.111000 0.066522 0.030470 0.012120 0.030110 -0.032021
1654520085.302680 144.666720 32.137994 0.043959 13.479230 -0.314030 2.068950 0.035122 13.512020 -0.302060 2.095670 0.065466 0.032790 0.011970 0.026720 -0.030320
1654520085.403910 144.767950 32.153936 0.046818 13.475520 -0.316030 2.054080 0.037188 13.510310 -0.298700 2.080180 0.061482 0.034790 0.017330 0.026100 -0.024217
1654520085.702880 145.066920 32.168722 0.051207 13.462610 -0.312040 2.049420 0.024079 13.500670 -0.288920 2.074700 0.037535 0.038060 0.023120 0.025280 -0.013532
1654520086.001470 145.365510 32.206480 0.047427 13.480260 -0.298640 2.039730 0.005499 13.520020 -0.273590 2.046130 0.004367 0.039760 0.025050 0.006400 0.001079
1654520086.299460 145.663500 32.229016 0.045641 13.477820 -0.277050 2.040700 -0.013711 13.515240 -0.251570 2.046500 -0.015368 0.037420 0.025480 0.005800 0.001622
1654520086.501820 145.865860 32.246122 0.044671 13.468090 -0.267930 2.042900 -0.014951 13.502640 -0.240180 2.048530 -0.015721 0.034550 0.027750 0.005630 0.000769
1654520086.700940 146.064980 32.266318 0.040732 13.455980 -0.259030 2.045310 -0.012513 13.484960 -0.231410 2.052820 -0.011821 0.028980 0.027620 0.007510 -0.000686
1654520086.799870 146.163910 32.284937 0.037061 13.444550 -0.255150 2.056470 -0.010244 13.469860 -0.228990 2.063440 -0.008678 0.025310 0.026160 0.006970 -0.001556
1654520086.899800 146.263840 32.308737 0.034519 13.422040 -0.249450 2.054750 -0.006562 13.446300 -0.225970 2.061940 -0.005422 0.024260 0.023480 0.007190 -0.001130
1654520087.100340 146.464380 32.327961 0.031342 13.410970 -0.258250 2.062750 -0.009799 13.431710 -0.235800 2.069690 -0.009847 0.020740 0.022450 0.006940 0.000047
1654520087.203050 146.567090 32.344563 0.028120 13.396560 -0.259060 2.061880 -0.012254 13.415660 -0.240040 2.069890 -0.013981 0.019100 0.019020 0.008010 0.001728
1654520087.398950 146.762990 32.366860 0.024930 13.386530 -0.270790 2.073610 -0.018083 13.404170 -0.255110 2.081640 -0.024234 0.017640 0.015680 0.008030 0.006159
1654520087.500050 146.864090 32.381510 0.024317 13.386520 -0.282700 2.084120 -0.021911 13.402790 -0.266090 2.091240 -0.032335 0.016270 0.016610 0.007120 0.010434
1654520087.602740 146.966780 32.393124 0.025103 13.384350 -0.290890 2.091100 -0.028069 13.400790 -0.273920 2.099580 -0.040444 0.016440 0.016970 0.008480 0.012367
1654520087.702210 147.066250 32.411544 0.026250 13.382040 -0.297210 2.107840 -0.033296 13.400680 -0.280940 2.116610 -0.047625 0.018640 0.016270 0.008770 0.014304
1654520087.800210 147.164250 32.434276 0.028394 13.380400 -0.302840 2.130360 -0.036380 13.402770 -0.287280 2.138340 -0.052828 0.022370 0.015560 0.007980 0.016416
1654520087.898910 147.262950 32.455361 0.029697 13.384820 -0.308480 2.150010 -0.039967 13.410130 -0.294480 2.156740 -0.058502 0.025310 0.014000 0.006730 0.018498
1654520087.998960 147.363000 32.480041 0.030647 13.395280 -0.315700 2.170910 -0.043159 13.421800 -0.301710 2.177250 -0.063623 0.026520 0.013990 0.006340 0.020421
1654520088.101410 147.465450 32.504783 0.030376 13.408330 -0.321530 2.191990 -0.046306 13.434290 -0.306930 2.197960 -0.068483 0.025960 0.014600 0.005970 0.022126
1654520088.202400 147.566440 32.522504 0.030515 13.407480 -0.322940 2.207900 -0.049639 13.433700 -0.309310 2.215510 -0.073104 0.026220 0.013630 0.007610 0.023397
1654520088.301600 147.665640 32.540196 0.031120 13.416450 -0.325480 2.221640 -0.041352 13.440920 -0.309070 2.231660 -0.072610 0.024470 0.016410 0.010020 0.031172
1654520088.400860 147.764900 32.555404 0.030547 13.415950 -0.324790 2.237180 -0.056553 13.441280 -0.310670 2.246780 -0.086450 0.025330 0.014120 0.009600 0.029833
1654520088.503430 147.867470 32.565826 0.031685 13.417100 -0.327450 2.247320 -0.059419 13.443630 -0.312880 2.256690 -0.088076 0.026530 0.014570 0.009370 0.028609
1654520088.700830 148.064870 32.578765 0.034182 13.426850 -0.330900 2.254200 -0.057696 13.453860 -0.312720 2.264610 -0.086370 0.027010 0.018180 0.010410 0.028641
1654520089.101300 148.465340 32.591988 0.035036 13.422230 -0.319080 2.259900 -0.060403 13.450500 -0.302030 2.271630 -0.085101 0.028270 0.017050 0.011730 0.024684
1654520089.301620 148.665660 32.600526 0.034232 13.429130 -0.318410 2.251840 -0.050025 13.454190 -0.298890 2.264600 -0.074176 0.025060 0.019520 0.012760 0.024148
1654520089.399100 148.763140 32.612067 0.033501 13.420210 -0.317770 2.245960 -0.053061 13.443910 -0.298270 2.259390 -0.075421 0.023700 0.019500 0.013430 0.022366
1654520089.602370 148.966410 32.635711 0.032369 13.412130 -0.316060 2.223060 -0.047504 13.435880 -0.299190 2.237170 -0.068815 0.023750 0.016870 0.014110 0.021312
1654520089.702110 149.066150 32.648860 0.031453 13.413000 -0.316050 2.208540 -0.047210 13.436090 -0.301570 2.224240 -0.067677 0.023090 0.014480 0.015700 0.020470
1654520089.800320 149.164360 32.671956 0.031124 13.413020 -0.316130 2.183270 -0.046936 13.434420 -0.302400 2.201220 -0.066760 0.021400 0.013730 0.017950 0.019827
1654520089.899280 149.263320 32.698826 0.030753 13.419400 -0.317800 2.154870 -0.039721 13.438130 -0.303500 2.174630 -0.060850 0.018730 0.014300 0.019760 0.021132
1654520089.999580 149.363620 32.719642 0.032208 13.407040 -0.317900 2.135390 -0.054834 13.429210 -0.307300 2.156210 -0.071513 0.022170 0.010600 0.020820 0.016681
1654520090.101780 149.465820 32.745726 0.033911 13.412270 -0.319450 2.110090 -0.047422 13.436330 -0.308120 2.131130 -0.063940 0.024060 0.011330 0.021040 0.016519
1654520090.202200 149.566240 32.763305 0.033796 13.417640 -0.318910 2.096370 -0.053155 13.443440 -0.307630 2.115060 -0.068046 0.025800 0.011280 0.018690 0.014892
1654520090.299150 149.663190 32.785904 0.034445 13.424810 -0.319810 2.076210 -0.044994 13.450800 -0.305600 2.093790 -0.060661 0.025990 0.014210 0.017580 0.015667
1654520090.401650 149.765690 32.809243 0.036592 13.429630 -0.316590 2.053380 -0.046491 13.456610 -0.300160 2.071850 -0.062841 0.026980 0.016430 0.018470 0.016357
1654520090.502150 149.866190 32.827155 0.038836 13.437000 -0.316410 2.038470 -0.045466 13.465420 -0.297090 2.056560 -0.063041 0.028420 0.019320 0.018090 0.017585
1654520090.599230 149.963270 32.846518 0.040942 13.442510 -0.312660 2.022010 -0.046831 13.473280 -0.292140 2.039570 -0.065688 0.030770 0.020520 0.017560 0.018868
1654520090.702250 150.066290 32.869755 0.041653 13.454860 -0.308100 2.004080 -0.048599 13.486510 -0.287080 2.021150 -0.068481 0.031650 0.021020 0.017070 0.019893
1654520090.799290 150.163330 32.889371 0.044281 13.459760 -0.308860 1.984340 -0.049821 13.492850 -0.285810 2.002630 -0.070610 0.033090 0.023050 0.018290 0.020801
1654520090.898980 150.263020 32.909259 0.045156 13.468710 -0.302420 1.967800 -0.051173 13.502520 -0.279120 1.986590 -0.072735 0.033810 0.023300 0.018790 0.021581
1654520090.998570 150.362610 32.933358 0.045829 13.477100 -0.299900 1.944100 -0.052029 13.510970 -0.276450 1.964180 -0.074483 0.033870 0.023450 0.020080 0.022476
1654520091.098770 150.462810 32.952608 0.044741 13.486250 -0.297730 1.925460 -0.053491 13.518770 -0.275440 1.946610 -0.076375 0.032520 0.022290 0.021150 0.022906
1654520091.198780 150.562820 32.976523 0.046621 13.488620 -0.300280 1.898920 -0.044887 13.520070 -0.275430 1.922730 -0.071731 0.031450 0.024850 0.023810 0.026847
1654520091.299720 150.663760 32.994508 0.043132 13.487420 -0.292520 1.880890 -0.057749 13.519510 -0.276400 1.904780 -0.080996 0.032090 0.016120 0.023890 0.023254
1654520091.398850 150.762890 33.021501 0.043694 13.486740 -0.295030 1.854340 -0.047939 13.519950 -0.279240 1.877940 -0.071279 0.033210 0.015790 0.023600 0.023338
1654520091.498850 150.862890 33.042877 0.042554 13.487970 -0.298040 1.835690 -0.053101 13.521490 -0.282620 1.856890 -0.072264 0.033520 0.015420 0.021200 0.019189
1654520091.598720 150.962760 33.067684 0.037969 13.491930 -0.300530 1.812470 -0.050157 13.521260 -0.287090 1.832490 -0.064969 0.029330 0.013440 0.020020 0.014836
1654520091.698740 151.062780 33.095982 0.035888 13.491020 -0.304440 1.784520 -0.041853 13.517390 -0.290840 1.804710 -0.054923 0.026370 0.013600 0.020190 0.013084
1654520091.798680 151.162720 33.117553 0.035509 13.481720 -0.304620 1.763910 -0.041951 13.507180 -0.293160 1.785850 -0.044358 0.025460 0.011460 0.021940 0.002399
1654520091.898750 151.262790 33.146875 0.034027 13.479030 -0.308100 1.735900 -0.035721 13.503050 -0.296470 1.757010 -0.033312 0.024020 0.011630 0.021110 -0.002414
1654520091.999570 151.363610 33.179032 0.034548 13.458680 -0.306190 1.710790 -0.021205 13.484830 -0.295250 1.730540 -0.017928 0.026150 0.010940 0.019750 -0.003282
1654520092.101200 151.465240 33.213157 0.034632 13.454750 -0.309290 1.681460 -0.020003 13.483690 -0.297670 1.696520 -0.009744 0.028940 0.011620 0.015060 -0.010248
1654520092.199190 151.563230 33.240182 0.033994 13.454740 -0.310140 1.654490 -0.013463 13.482170 -0.296860 1.669550 -0.001495 0.027430 0.013280 0.015060 -0.011964
1654520092.301530 151.665570 33.268510 0.033877 13.450450 -0.313380 1.625420 -0.006578 13.475740 -0.298100 1.641990 0.006359 0.025290 0.015280 0.016570 -0.012938
1654520092.399800 151.763840 33.294695 0.035483 13.446850 -0.314630 1.597550 -0.002258 13.470340 -0.295930 1.616460 0.011141 0.023490 0.018700 0.018910 -0.013399
1654520092.500210 151.864250 33.318317 0.035949 13.443380 -0.309950 1.573710 0.000258 13.465410 -0.290160 1.594090 0.013413 0.022030 0.019790 0.020380 -0.013154
1654520092.600420 151.964460 33.343257 0.035998 13.438350 -0.304510 1.552240 0.001830 13.459750 -0.282500 1.571040 0.013805 0.021400 0.022010 0.018800 -0.011974
1654520092.700870 152.064910 33.371085 0.036251 13.435960 -0.302020 1.526680 0.000976 13.457730 -0.278470 1.543580 0.010735 0.021770 0.023550 0.016900 -0.009757
1654520092.800580 152.164620 33.404045 0.038570 13.435600 -0.301860 1.496260 -0.002459 13.460830 -0.276580 1.510820 0.002427 0.025230 0.025280 0.014560 -0.004885
1654520092.902650 152.266690 33.436381 0.037778 13.437730 -0.298320 1.466980 -0.008579 13.465610 -0.275760 1.478850 -0.008202 0.027880 0.022560 0.011870 -0.000379
1654520092.999680 152.363720 33.477076 0.038752 13.441660 -0.298120 1.428650 -0.013500 13.473210 -0.278110 1.438940 -0.020264 0.031550 0.020010 0.010290 0.006747
1654520093.099810 152.463850 33.500723 0.037910 13.447520 -0.294640 1.415210 -0.019061 13.481840 -0.278630 1.416930 -0.033088 0.034320 0.016010 0.001720 0.013968
1654520093.201260 152.565300 33.544433 0.034391 13.459930 -0.292530 1.372700 -0.029342 13.492370 -0.281270 1.374590 -0.045491 0.032440 0.011260 0.001890 0.016069
1654520093.299080 152.663120 33.569514 0.035679 13.459980 -0.294000 1.357280 -0.034543 13.495310 -0.292720 1.352470 -0.060397 0.035330 0.001280 -0.004810 0.025651
1654520093.400670 152.764710 33.594969 0.036137 13.467350 -0.301730 1.337410 -0.042605 13.502530 -0.300310 1.329270 -0.072692 0.035180 0.001420 -0.008140 0.029828
1654520093.499090 152.863130 33.639349 0.052406 13.472790 -0.306850 1.318150 -0.037624 13.513790 -0.299490 1.286350 -0.079511 0.041000 0.007360 -0.031800 0.041687
1654520093.599030 152.963070 33.726567 0.079780 13.482090 -0.328990 1.266530 -0.063674 13.526840 -0.316160 1.201740 -0.094195 0.044750 0.012830 -0.064790 0.030525
1654520093.699210 153.063250 33.904991 0.077146 13.498720 -0.336180 1.089370 -0.063634 13.537930 -0.324990 1.023880 -0.091803 0.039210 0.011190 -0.065490 0.028212
1654520093.798460 153.162500 34.085504 0.052788 13.507700 -0.346510 0.880310 -0.074141 13.544010 -0.335040 0.843750 -0.094216 0.036310 0.011470 -0.036560 0.019914


==> fig/norm_res/data_figure_5/trajectory_errors_oltar_sim.txt <==
t_ros pos_error
260.728000 0.024536
260.928000 0.021407
261.128000 0.023366
261.328000 0.026450
261.528000 0.023733
261.728000 0.019440
261.928000 0.020596
262.128000 0.020157
262.328000 0.017227
262.528000 0.018340
262.728000 0.027722
262.928000 0.019626
263.128000 0.019646
263.328000 0.025374
263.528000 0.025963
263.728000 0.017896
263.928000 0.016824
264.128000 0.012244
264.328000 0.015984
264.528000 0.016360
264.728000 0.012205
264.928000 0.011494
265.128000 0.013685
265.328000 0.013208
265.528000 0.010786
265.728000 0.010974
265.928000 0.010041
266.128000 0.012807
266.328000 0.011772
266.528000 0.009797
266.728000 0.009117
266.928000 0.011284
267.128000 0.013122
267.328000 0.011334
267.528000 0.010129
267.728000 0.010373
267.928000 0.012258
268.128000 0.012305
268.328000 0.014430
268.528000 0.013473
268.728000 0.013137
268.928000 0.014906
269.128000 0.012679
269.328000 0.015226
269.528000 0.015627
269.728000 0.016810
269.928000 0.017932
270.128000 0.020473
270.328000 0.020183
270.528000 0.020490
270.728000 0.020815
270.928000 0.018862
271.128000 0.018597
271.328000 0.020123
271.528000 0.021887
271.728000 0.021934
271.928000 0.022332
272.128000 0.023909
272.328000 0.021980
272.528000 0.023980
272.728000 0.026330
272.928000 0.028892
273.128000 0.029349
273.328000 0.026140
273.528000 0.029424
273.728000 0.034635
273.928000 0.035132
274.128000 0.035176
274.328000 0.033574
274.528000 0.035766
274.728000 0.035605
274.928000 0.034602
275.128000 0.035253
275.328000 0.037515
275.528000 0.034753
275.728000 0.034061
275.928000 0.034056
276.128000 0.037450
276.328000 0.038795
276.528000 0.037965
276.728000 0.039511
276.928000 0.038196
277.128000 0.039961
277.328000 0.040590
277.528000 0.040283
277.728000 0.039377
277.928000 0.040095
278.128000 0.044573
278.328000 0.044329
278.528000 0.044486
278.728000 0.045303
278.928000 0.046495
279.128000 0.047880
279.328000 0.046531
279.528000 0.049143
279.728000 0.050279
279.928000 0.049167
280.128000 0.050501
280.328000 0.053529
280.528000 0.053445
280.728000 0.054097
280.928000 0.055292
281.128000 0.057423
281.328000 0.056553
281.528000 0.054882
281.728000 0.057554
281.928000 0.057669
282.128000 0.059682
282.328000 0.059030
282.528000 0.059925
282.728000 0.058659
282.928000 0.059457
283.128000 0.060153
283.328000 0.061466
283.528000 0.061594
283.728000 0.062539
283.928000 0.060329
284.128000 0.063878
284.328000 0.062511
284.528000 0.062822
284.728000 0.062120
284.928000 0.060883
285.128000 0.065027
285.328000 0.066989
285.528000 0.064826
285.728000 0.066060
285.928000 0.062998
286.128000 0.065178
286.328000 0.065778
286.528000 0.067921
286.728000 0.068210
286.928000 0.069072
287.128000 0.071324
287.328000 0.069960
287.528000 0.067646
287.728000 0.067245
287.928000 0.068452
288.128000 0.069396
288.328000 0.070504
288.528000 0.071290
288.728000 0.069924
288.928000 0.069250
289.128000 0.070080
289.328000 0.073140
289.528000 0.075240
289.728000 0.075572
289.928000 0.076903
290.128000 0.077092
290.328000 0.076172
290.528000 0.076216
290.728000 0.077600
290.928000 0.077754
291.128000 0.079430
291.328000 0.080022
291.528000 0.079827
291.728000 0.079398
291.928000 0.080378
292.128000 0.080372
292.328000 0.080401
292.528000 0.082303
292.728000 0.081426
292.928000 0.080550
293.128000 0.075583
293.328000 0.072370
293.528000 0.071767
293.728000 0.071248
293.928000 0.072911
294.128000 0.073210
294.328000 0.070430
294.528000 0.071895
294.728000 0.072070
294.928000 0.071016
295.128000 0.072475
295.328000 0.075027
295.528000 0.076058
295.728000 0.075573
295.928000 0.073836
296.128000 0.071653
296.328000 0.071863
296.528000 0.071519
296.728000 0.072343
296.928000 0.073086
297.128000 0.072798
297.328000 0.073051
297.528000 0.069568
297.728000 0.070296
297.928000 0.071833
298.128000 0.075720
298.328000 0.075615
298.528000 0.076697
298.728000 0.076148
298.928000 0.076432
299.128000 0.079441
299.328000 0.080571
299.528000 0.083186
299.728000 0.083534
299.928000 0.085583
300.128000 0.085536
300.328000 0.087077
300.528000 0.088474
300.728000 0.088679
300.928000 0.088852
301.128000 0.088512
301.328000 0.090346
301.528000 0.089574
301.728000 0.091654
301.928000 0.091532
302.128000 0.092913
302.328000 0.092348
302.528000 0.091834
302.728000 0.091976
302.928000 0.091415
303.128000 0.089596
303.328000 0.089352
303.528000 0.090589
303.728000 0.087412
303.928000 0.087619
304.128000 0.088605
304.328000 0.088072
304.528000 0.088731
304.728000 0.087828
304.928000 0.086502
305.128000 0.087881
305.328000 0.087552
305.528000 0.088152
305.728000 0.091106
305.928000 0.091433
306.128000 0.092527
306.328000 0.094673
306.528000 0.094686
306.728000 0.093868
306.928000 0.092379
307.128000 0.092037
307.328000 0.090378
307.528000 0.090603
307.728000 0.090905
307.928000 0.091514
308.128000 0.092576
308.328000 0.092634
308.528000 0.092744
308.728000 0.096427
308.928000 0.096842
309.128000 0.098659
309.328000 0.098637
309.528000 0.101363
309.728000 0.102059
309.928000 0.101225
310.128000 0.102726
310.328000 0.103125
310.528000 0.101185
310.728000 0.101810
310.928000 0.101977
311.128000 0.103620
311.328000 0.106062
311.528000 0.107862
311.728000 0.109162
311.928000 0.110189
312.128000 0.111141
312.328000 0.110209
312.528000 0.107055
312.728000 0.106275
312.928000 0.105267
313.128000 0.104924
313.328000 0.107104
313.528000 0.107249
313.728000 0.107164
313.928000 0.105694
314.128000 0.106111
314.328000 0.105997
314.528000 0.105112
314.728000 0.107676
314.928000 0.107142
315.128000 0.107852
315.328000 0.108587
315.528000 0.109484
315.728000 0.110031
315.928000 0.108554
316.128000 0.107690
316.328000 0.107907
316.528000 0.107327
316.728000 0.107483
316.928000 0.108425
317.128000 0.109127
317.328000 0.108708
317.528000 0.108645
317.728000 0.104749
317.928000 0.107033
318.128000 0.105485
318.328000 0.104218
318.528000 0.105951
318.728000 0.105331
318.928000 0.105533
319.128000 0.107238
319.328000 0.107271
319.528000 0.107270
319.728000 0.105900
319.928000 0.105892
320.128000 0.106154
320.328000 0.107193
320.528000 0.107756
320.728000 0.107523
320.928000 0.107230
321.128000 0.107941
321.328000 0.107087
321.528000 0.107962
321.728000 0.109785
321.928000 0.107521
322.128000 0.107718
322.328000 0.105212
322.528000 0.102642
322.728000 0.098635
322.928000 0.097728
323.128000 0.094967
323.328000 0.091776
323.528000 0.090288
323.728000 0.090506
323.928000 0.090163
324.128000 0.090274
324.328000 0.089585
324.528000 0.091311
324.728000 0.091471
324.928000 0.092449
325.128000 0.093128
325.328000 0.091439
325.528000 0.091847
325.728000 0.090445
325.928000 0.090803
326.128000 0.091046
326.328000 0.089741
326.528000 0.088740
326.728000 0.089656
326.928000 0.090360
327.128000 0.089665
327.328000 0.091007
327.528000 0.090143
327.728000 0.089234
327.928000 0.090012
328.128000 0.089528
328.328000 0.091638
328.528000 0.092236
328.728000 0.096347
328.928000 0.098922
329.128000 0.101327
329.328000 0.098380
329.528000 0.100458
329.728000 0.098908
329.928000 0.098348
330.128000 0.098030
330.328000 0.100177
330.528000 0.101358
330.728000 0.101087
330.928000 0.102456
331.128000 0.102675
331.328000 0.102975
331.528000 0.102157
331.728000 0.102112
331.928000 0.102600
332.128000 0.102869
332.328000 0.101790
332.528000 0.103020
332.728000 0.104185
332.928000 0.101859
333.128000 0.101828
333.328000 0.100945
333.528000 0.101169
333.728000 0.101557
333.928000 0.102870
334.128000 0.104155
334.328000 0.105441
334.528000 0.103385
334.728000 0.102258
334.928000 0.102872
335.128000 0.101986
335.328000 0.102508
335.528000 0.104124
335.728000 0.104140
335.928000 0.104660
336.128000 0.106337
336.328000 0.105669
336.528000 0.106395
336.728000 0.106076
336.928000 0.105587
337.128000 0.104285
337.328000 0.105474
337.528000 0.105955
337.728000 0.101600
337.928000 0.104104
338.128000 0.104932
338.328000 0.103778
338.528000 0.105055
338.728000 0.105954
338.928000 0.106315
339.128000 0.106143
339.328000 0.104845
339.528000 0.104775
339.728000 0.103371
339.928000 0.104481
340.128000 0.104714
340.328000 0.104791
340.528000 0.105424
340.728000 0.105345
340.928000 0.106801
341.128000 0.106780
341.328000 0.106907
341.528000 0.107461
341.728000 0.108573
341.928000 0.106797
342.128000 0.107300
342.328000 0.108353
342.528000 0.109253
342.728000 0.107610
342.928000 0.108391
343.128000 0.107662
343.328000 0.106608
343.528000 0.106585
343.728000 0.105866
343.928000 0.105176
344.128000 0.107562
344.328000 0.107556
344.528000 0.107904
344.728000 0.107614
344.928000 0.106781
345.128000 0.107171
345.328000 0.107321
345.528000 0.107315
345.728000 0.104899
345.928000 0.106829
346.128000 0.106097
346.328000 0.106911
346.528000 0.107506
346.728000 0.108077
346.928000 0.106356
347.128000 0.104338
347.328000 0.103118
347.528000 0.104325
347.728000 0.104980
347.928000 0.107249
348.128000 0.107747
348.328000 0.109673
348.528000 0.109237
348.728000 0.108531
348.928000 0.107467
349.128000 0.106889
349.328000 0.106720
349.528000 0.107097
349.728000 0.106651
349.928000 0.107302
350.128000 0.109074
350.328000 0.109618
350.528000 0.110546
350.728000 0.111711
350.928000 0.111871
351.128000 0.112535
351.328000 0.112787
351.528000 0.108079
351.728000 0.103428
351.928000 0.102987
352.128000 0.099667
352.328000 0.099948
352.528000 0.100993
352.728000 0.103296
352.928000 0.102114
353.128000 0.099401
353.328000 0.099251
353.528000 0.099366
353.728000 0.097927
353.928000 0.098764
354.128000 0.099609
354.328000 0.098055
354.528000 0.097089
354.728000 0.097063
354.928000 0.097951
355.128000 0.097684
355.328000 0.098806
355.528000 0.099391
355.728000 0.099476
355.928000 0.097661
356.128000 0.098466
356.328000 0.098406
356.528000 0.098990
356.728000 0.099317
356.928000 0.099200
357.128000 0.099256
357.328000 0.098024
357.528000 0.099097
357.728000 0.100684
357.928000 0.102074
358.128000 0.102724
358.328000 0.103383
358.528000 0.103648
358.728000 0.102875
358.928000 0.102980
359.128000 0.100840
359.328000 0.101397
359.528000 0.102075
359.728000 0.099493
359.928000 0.097565
360.128000 0.097417
360.328000 0.098144
360.528000 0.099585
360.728000 0.098545
360.928000 0.093456
361.128000 0.089664
361.328000 0.090149
361.528000 0.090395
361.728000 0.092477
361.928000 0.089737
362.128000 0.088277
362.328000 0.086866
362.528000 0.085523
362.728000 0.086370
362.928000 0.087075
363.128000 0.088623
363.328000 0.088501
363.528000 0.088337
363.728000 0.088250
363.928000 0.089426
364.128000 0.090142
364.328000 0.089542
364.528000 0.089535
364.728000 0.089390
364.928000 0.090227
365.128000 0.088624
365.328000 0.088699
365.528000 0.088622
365.728000 0.087763
365.928000 0.087251
366.128000 0.088209
366.328000 0.088322
366.528000 0.088076
366.728000 0.088268
366.928000 0.089503
367.128000 0.089604
367.328000 0.090444
367.528000 0.090991
367.728000 0.091232
367.928000 0.090458
368.128000 0.090609
368.328000 0.092436
368.528000 0.092087
368.728000 0.093390
368.928000 0.093654
369.128000 0.092814
369.328000 0.091167
369.528000 0.089319
369.728000 0.086614
369.928000 0.086022
370.128000 0.085094
370.328000 0.085325
370.528000 0.082716
370.728000 0.080691
370.928000 0.079031
371.128000 0.078121
371.328000 0.077993
371.528000 0.074407
371.728000 0.072960
371.928000 0.071922
372.128000 0.069799
372.328000 0.069190
372.528000 0.070168
372.728000 0.070392
372.928000 0.071082
373.128000 0.072086
373.328000 0.071384
373.528000 0.071954
373.728000 0.072004
373.928000 0.072015
374.128000 0.071597
374.328000 0.070690
374.528000 0.069689
374.728000 0.069755
374.928000 0.071929
375.128000 0.071761
375.328000 0.071933
375.528000 0.071296
375.728000 0.070902
375.928000 0.073321
376.128000 0.072269
376.328000 0.073067
376.528000 0.075096
376.728000 0.074762
376.928000 0.075914
377.128000 0.075919
377.328000 0.077048
377.528000 0.076715
377.728000 0.079754
377.928000 0.078122
378.128000 0.077118
378.328000 0.078012
378.528000 0.076817
378.728000 0.077741
378.928000 0.076147
379.128000 0.076429
379.328000 0.078107
379.528000 0.079156
379.728000 0.079287
379.928000 0.077390
380.128000 0.076258
380.328000 0.076921
380.528000 0.075956
380.728000 0.076592
380.928000 0.074247
381.128000 0.073762
381.328000 0.073124
381.528000 0.071417
381.728000 0.069574
381.928000 0.068759
382.128000 0.067494
382.328000 0.065228
382.528000 0.064586
382.728000 0.066288
382.928000 0.065645
383.128000 0.062896
383.328000 0.062579
383.528000 0.060907
383.728000 0.060969
383.928000 0.061496
384.128000 0.061239
384.328000 0.060925
384.528000 0.058388
384.728000 0.057412
384.928000 0.056276
385.128000 0.054691
385.328000 0.052320
385.528000 0.052387
385.728000 0.052813
385.928000 0.053657
386.128000 0.051437
386.328000 0.051007
386.528000 0.049143
386.728000 0.049831
386.928000 0.050015
387.128000 0.049546
387.328000 0.050679
387.528000 0.047097
387.728000 0.046457
387.928000 0.045287
388.128000 0.044019
388.328000 0.044771
388.528000 0.041867
388.728000 0.043069
388.928000 0.040466
389.128000 0.039245
389.328000 0.038108
389.528000 0.036531
389.728000 0.037294
389.928000 0.036094
390.128000 0.032808
390.328000 0.032575
390.528000 0.031554
390.728000 0.031359
390.928000 0.031121
391.128000 0.030335
391.328000 0.029036
391.528000 0.025546
391.728000 0.026627
391.928000 0.027774
392.128000 0.027254
392.328000 0.024771
392.528000 0.021837
392.728000 0.020212
392.928000 0.020864
393.128000 0.020473
393.328000 0.020873
393.528000 0.019630
393.728000 0.021402
393.928000 0.019489
394.128000 0.016385
394.328000 0.018269
394.528000 0.015398
394.728000 0.017744
394.928000 0.017147
395.128000 0.016901
395.328000 0.015214
395.528000 0.016076
395.728000 0.015924
395.928000 0.015375
396.128000 0.014610
396.328000 0.015978
396.528000 0.014592
396.728000 0.013565
396.928000 0.012842
397.128000 0.013886
397.328000 0.013420
397.528000 0.015059
397.728000 0.013576
397.928000 0.014057
398.128000 0.012949
398.328000 0.013874
398.528000 0.012992
398.728000 0.013103
398.928000 0.012791
399.128000 0.013034
399.328000 0.011664
399.528000 0.010918
399.728000 0.011758
399.928000 0.011216
400.128000 0.011142
400.328000 0.012590
400.528000 0.012683
400.728000 0.013254
400.928000 0.011468
401.128000 0.011871
401.328000 0.012645
401.528000 0.011747
401.728000 0.015178
401.928000 0.015608
402.128000 0.016895
402.328000 0.015320
402.528000 0.014639
402.728000 0.014752
402.928000 0.017113
403.128000 0.014808
403.328000 0.015835
403.528000 0.016934
403.728000 0.019058
403.928000 0.020326
404.128000 0.023958
404.328000 0.025927
404.528000 0.029266
404.728000 0.029750
404.928000 0.027812
405.128000 0.029253
405.328000 0.031453
405.528000 0.032561
405.728000 0.032284
405.928000 0.030258
406.128000 0.031960
406.328000 0.035257
406.528000 0.036625


==> fig/norm_res/data_figure_5/trajectory_kazatelna_sim.txt <==
timestamp tx ty tz qx qy qz qw
259.880000 -0.021572 -0.011982 -0.069085 -0.000214 0.000825 -0.000742 0.999999
259.980000 -0.019151 -0.010867 -0.069252 -0.000168 0.000799 -0.000644 0.999999
260.080000 -0.021506 -0.010898 -0.068686 -0.000226 0.000802 -0.000657 0.999999
260.180000 -0.020866 -0.011353 -0.069632 -0.000187 0.000827 -0.000712 0.999999
260.280000 -0.020106 -0.012421 -0.069469 -0.000230 0.000800 -0.000589 0.999999
260.380000 -0.019121 -0.010807 -0.069187 -0.000157 0.000767 -0.000663 0.999999
260.480000 -0.020474 -0.009919 -0.070448 -0.000184 0.000813 -0.000632 0.999999
260.580000 -0.019804 -0.009928 -0.069904 -0.000248 0.000803 -0.000623 0.999999
260.684000 -0.020312 -0.010016 -0.071045 -0.000093 0.000820 -0.000706 0.999999
260.880000 -0.021434 -0.012575 -0.070071 -0.000265 0.000831 -0.000638 0.999999
260.980000 -0.018875 -0.011375 -0.068778 -0.000244 0.000772 -0.000747 0.999999
261.080000 -0.021309 -0.010768 -0.069694 -0.000138 0.000809 -0.000665 0.999999
261.180000 -0.019225 -0.011672 -0.069853 -0.000222 0.000783 -0.000646 0.999999
261.280000 -0.020405 -0.011444 -0.070345 -0.000235 0.000823 -0.000631 0.999999
261.380000 -0.020762 -0.012164 -0.070359 -0.000196 0.000817 -0.000645 0.999999
261.480000 -0.019857 -0.011269 -0.070807 -0.000188 0.000816 -0.000686 0.999999
261.580000 -0.019431 -0.013110 -0.068433 -0.000300 0.000767 -0.000788 0.999999
261.680000 -0.020056 -0.011975 -0.070067 -0.000186 0.000806 -0.000729 0.999999
261.780000 -0.021859 -0.015077 -0.070362 -0.000219 0.000855 -0.000690 0.999999
261.880000 -0.018477 -0.020848 -0.068396 -0.000060 0.000840 -0.000638 0.999999
261.980000 -0.017416 -0.040502 -0.065274 0.000274 0.000813 0.000541 0.999999
262.080000 -0.008109 -0.063390 -0.060799 0.000751 0.000721 0.001502 0.999998
262.184000 -0.014385 -0.070405 -0.057546 0.000780 0.000883 0.001964 0.999997
262.280000 -0.021572 -0.053972 -0.053741 0.000131 0.000875 0.001878 0.999998
262.380000 -0.037588 -0.025661 -0.051431 -0.001179 0.000965 0.001546 0.999998
262.580000 -0.055606 -0.045407 -0.033377 -0.001662 0.001193 0.001062 0.999997
262.680000 -0.050178 -0.094243 -0.021014 0.000647 0.001379 0.000960 0.999998
262.780000 -0.049721 -0.109795 0.034915 0.011354 0.002277 0.000694 0.999933
262.980000 -0.082287 -0.095240 0.079650 0.000509 0.004521 -0.000566 0.999989
263.184000 -0.128203 -0.093481 0.197979 -0.023498 -0.000664 -0.002459 0.999721
263.380000 -0.155332 -0.132409 0.306473 -0.006620 0.004195 -0.002599 0.999966
263.580000 -0.185731 -0.146211 0.416556 0.017315 0.024724 -0.003163 0.999539
263.784000 -0.212212 -0.158216 0.536581 -0.002658 0.028260 -0.003126 0.999592
263.980000 -0.216725 -0.170200 0.627724 -0.030382 0.018188 -0.002888 0.999369
264.080000 -0.213710 -0.169102 0.675197 -0.030436 0.015098 -0.002990 0.999418
264.180000 -0.203491 -0.177456 0.723250 -0.021820 0.016025 -0.002966 0.999629
264.380000 -0.184831 -0.174204 0.820484 -0.004725 0.018567 -0.002609 0.999813
264.584000 -0.160879 -0.163130 0.910705 -0.006245 0.010332 -0.002283 0.999925
264.780000 -0.144627 -0.141008 1.004571 -0.013162 0.004268 -0.001936 0.999902
264.880000 -0.136439 -0.129642 1.048255 -0.014208 0.003234 -0.001752 0.999892
265.080000 -0.112491 -0.111415 1.135300 -0.007581 0.004035 -0.001277 0.999962
265.180000 -0.100151 -0.102209 1.188849 -0.000740 0.006750 -0.001136 0.999976
265.280000 -0.092149 -0.089132 1.241771 0.004392 0.009339 -0.000831 0.999946
265.380000 -0.087293 -0.081370 1.286802 0.004704 0.008943 -0.000862 0.999949
265.480000 -0.075031 -0.069466 1.325107 0.001407 0.005175 -0.000769 0.999985
265.680000 -0.053469 -0.049932 1.426107 -0.004178 0.000329 -0.000799 0.999991
265.780000 -0.050499 -0.044773 1.478761 -0.003917 0.002490 -0.000683 0.999989
265.980000 -0.044358 -0.030006 1.584910 0.000338 0.006662 -0.000695 0.999978
266.180000 -0.035576 -0.017055 1.680307 0.002185 0.005164 -0.000681 0.999984
266.380000 -0.029275 -0.008424 1.760032 -0.002063 0.008399 -0.000719 0.999962
266.580000 -0.024925 -0.001050 1.824548 -0.002993 0.009591 -0.000649 0.999949
266.784000 -0.016484 0.004464 1.872630 -0.001980 0.008224 -0.000520 0.999964
266.980000 -0.013066 0.005378 1.910154 -0.001791 0.007057 -0.000531 0.999973
267.080000 -0.010722 0.008038 1.920842 -0.001517 0.007047 -0.000563 0.999974
267.180000 -0.009215 0.010511 1.931861 -0.002291 0.006674 -0.000647 0.999975
267.380000 -0.004660 0.011009 1.947314 -0.003973 0.006988 -0.000695 0.999967
267.580000 -0.004323 0.011484 1.948448 -0.003290 0.007436 -0.000701 0.999967
267.780000 -0.003718 0.011115 1.946792 -0.002505 0.006796 -0.000746 0.999973
267.980000 -0.004195 0.010920 1.944033 -0.002814 0.006807 -0.000700 0.999973
268.080000 -0.004564 0.010137 1.944553 -0.003247 0.007067 -0.000746 0.999969
268.180000 -0.004792 0.010312 1.945198 -0.003452 0.007282 -0.000720 0.999967
268.380000 -0.004889 0.006351 1.944958 -0.003452 0.007458 -0.000738 0.999966
268.580000 -0.007089 0.004149 1.942713 -0.003022 0.007224 -0.000767 0.999969
268.780000 -0.009227 0.001859 1.941316 -0.003729 0.006997 -0.000702 0.999968
268.984000 -0.010088 -0.000017 1.940321 -0.004309 0.007398 -0.000738 0.999963
269.080000 -0.011348 -0.001519 1.940393 -0.004306 0.007567 -0.000808 0.999962
269.180000 -0.012820 -0.002794 1.939126 -0.004051 0.007903 -0.000742 0.999960
269.284000 -0.013516 -0.005331 1.937219 -0.003894 0.007809 -0.000662 0.999962
269.480000 -0.017351 -0.006651 1.933783 -0.003684 0.007620 -0.000620 0.999964
269.680000 -0.019880 -0.009408 1.932001 -0.003691 0.008278 -0.000639 0.999959
269.880000 -0.022194 -0.024398 1.936227 0.011988 0.028638 -0.000781 0.999518
270.080000 0.002408 -0.033885 1.955399 0.005281 0.033533 -0.002625 0.999420
270.280000 0.035803 -0.047304 1.987339 -0.012924 0.033993 -0.008950 0.999298
270.480000 0.088798 -0.060547 2.046179 -0.019715 0.019062 -0.023183 0.999355
270.580000 0.122027 -0.059768 2.076791 -0.017841 0.001705 -0.033603 0.999275
270.680000 0.145452 -0.066910 2.116493 -0.012964 -0.009056 -0.046324 0.998801
270.880000 0.198765 -0.065278 2.208228 -0.003527 -0.017897 -0.074960 0.997020
271.080000 0.228184 -0.060166 2.306428 0.000404 -0.013073 -0.105614 0.994321
271.280000 0.232278 -0.055721 2.406253 0.003465 -0.009822 -0.134846 0.990812
271.484000 0.226466 -0.054855 2.509204 0.002596 -0.002563 -0.162344 0.986727
271.680000 0.218686 -0.059451 2.596281 -0.004382 0.018589 -0.187010 0.982172
271.880000 0.209022 -0.064275 2.683851 -0.009036 0.027566 -0.210699 0.977120
271.980000 0.210989 -0.067510 2.715492 -0.008723 0.023939 -0.222462 0.974608
272.180000 0.222401 -0.075633 2.772041 -0.010526 0.023200 -0.246493 0.968810
272.280000 0.230859 -0.078953 2.797723 -0.011197 0.021790 -0.258649 0.965661
272.480000 0.253073 -0.086685 2.834388 -0.009391 0.014509 -0.283933 0.958688
272.680000 0.282446 -0.090390 2.845293 -0.008751 -0.001225 -0.310007 0.950693
272.880000 0.306273 -0.094979 2.845234 -0.005980 0.000852 -0.335714 0.941945
273.080000 0.324659 -0.096492 2.834788 -0.004309 0.000055 -0.361336 0.932426
273.280000 0.335582 -0.098892 2.831920 -0.005433 -0.002263 -0.386377 0.922322
273.480000 0.337257 -0.099045 2.827533 -0.002883 -0.012639 -0.410440 0.911795
273.680000 0.328113 -0.098711 2.829308 -0.002272 -0.003071 -0.434009 0.900901
273.880000 0.308476 -0.096399 2.825900 -0.006945 0.010911 -0.457311 0.889213
274.080000 0.288084 -0.094041 2.824927 -0.007945 0.009059 -0.480055 0.877156
274.280000 0.270335 -0.097456 2.825593 -0.007885 0.007491 -0.502675 0.864407
274.480000 0.259301 -0.095285 2.824742 -0.009648 0.009448 -0.525574 0.850641
274.680000 0.246949 -0.092516 2.826134 -0.011164 0.008994 -0.548324 0.836143
274.880000 0.240531 -0.089736 2.825517 -0.011820 0.007253 -0.570990 0.820840
275.084000 0.234601 -0.086605 2.826033 -0.012184 0.006431 -0.593272 0.804884
275.280000 0.231957 -0.077725 2.825026 -0.012514 0.005368 -0.614087 0.789121
275.380000 0.230206 -0.073621 2.825851 -0.010898 0.005550 -0.624420 0.780993
275.584000 0.226627 -0.062967 2.822519 -0.009281 0.002512 -0.645221 0.763935
275.780000 0.230190 -0.056604 2.821916 -0.010035 0.004831 -0.664922 0.746830
275.980000 0.229260 -0.045598 2.821671 -0.010051 0.006431 -0.684559 0.728860
276.180000 0.231377 -0.035253 2.819430 -0.009953 0.005919 -0.703397 0.710703
276.380000 0.235314 -0.026837 2.816449 -0.008680 0.004585 -0.720646 0.693234
276.580000 0.237618 -0.019502 2.807078 -0.001722 0.004885 -0.735903 0.677067
276.780000 0.232313 -0.025254 2.812902 0.019756 0.007581 -0.749453 0.661720
276.980000 0.219061 -0.044698 2.833117 0.015930 0.016012 -0.762793 0.646248
277.180000 0.200801 -0.079648 2.867447 0.000876 0.026128 -0.776627 0.629418
277.380000 0.185011 -0.134410 2.928867 -0.007712 0.026668 -0.791247 0.610867
277.580000 0.180055 -0.193608 3.003372 -0.012985 0.011932 -0.805618 0.592172
277.780000 0.176417 -0.258805 3.090691 -0.014758 -0.008803 -0.818893 0.573690
277.980000 0.177667 -0.316604 3.193575 -0.015286 -0.016164 -0.830701 0.556274
278.180000 0.177797 -0.361575 3.295653 -0.011403 -0.010858 -0.841761 0.539620
278.380000 0.170448 -0.398670 3.393159 -0.006732 0.002348 -0.852060 0.523395
278.584000 0.165309 -0.438374 3.499764 0.002362 0.011578 -0.861996 0.506777
278.780000 0.154887 -0.481007 3.594804 -0.002230 -0.012354 0.871327 -0.490543
278.980000 0.137374 -0.531292 3.694571 0.001330 -0.008915 0.880698 -0.473593
279.180000 0.122609 -0.587802 3.796043 0.005848 -0.004292 0.889642 -0.456601
279.280000 0.115399 -0.612321 3.842776 0.008675 -0.001224 0.894028 -0.447926
279.484000 0.097000 -0.673145 3.934180 0.009401 -0.003214 0.902849 -0.429843
279.680000 0.081857 -0.729583 4.009825 0.011387 0.000462 0.911033 -0.412176
279.880000 0.069047 -0.787771 4.084983 0.007216 -0.002819 0.919045 -0.394077
280.080000 0.050360 -0.842164 4.156103 0.010818 0.001982 0.926548 -0.376017
280.280000 0.035418 -0.896273 4.223958 0.007620 -0.000141 0.933565 -0.358328
280.480000 0.019591 -0.947509 4.291673 0.010420 0.003182 0.939201 -0.343195
280.680000 0.004554 -0.995875 4.358568 0.009941 -0.000218 0.943386 -0.331547
280.880000 -0.012186 -1.041827 4.424278 0.011396 0.001728 0.945783 -0.324596
281.080000 -0.023116 -1.086057 4.493513 0.007831 -0.001265 0.946389 -0.322933
281.284000 -0.034774 -1.127278 4.563794 0.011049 0.000677 0.945483 -0.325484
281.480000 -0.046572 -1.166634 4.627902 0.008881 -0.002608 0.943749 -0.330533
281.680000 -0.054705 -1.205607 4.691480 0.009635 -0.000073 0.941655 -0.336441
281.880000 -0.067104 -1.246801 4.761299 0.004966 -0.007162 0.939556 -0.342284
282.080000 -0.079274 -1.287981 4.828297 0.008595 -0.003830 0.937758 -0.347161
282.280000 -0.090734 -1.331090 4.892638 0.007954 -0.004685 0.936395 -0.350825
282.480000 -0.096853 -1.374016 4.960368 0.011990 -0.001286 0.935613 -0.352820
282.680000 -0.107200 -1.410787 5.031465 0.012771 -0.000192 0.935220 -0.353835
282.880000 -0.105268 -1.447848 5.094536 0.010052 -0.000296 0.935328 -0.353638
283.080000 -0.110044 -1.488005 5.166425 0.001992 -0.010271 0.935641 -0.352797
283.280000 -0.113531 -1.527700 5.231372 0.004562 -0.005418 0.936136 -0.351566
283.480000 -0.124789 -1.569375 5.297135 0.010078 0.004579 0.936652 -0.350087
283.684000 -0.126253 -1.601050 5.357848 0.013829 0.010599 0.937024 -0.348829
283.880000 -0.129024 -1.624547 5.399756 0.013769 0.007470 0.937459 -0.347743
284.080000 -0.129529 -1.640723 5.429233 0.010112 0.001285 0.937772 -0.347101
284.280000 -0.128578 -1.653572 5.444898 0.005749 -0.001169 0.938007 -0.346566
284.480000 -0.128969 -1.662787 5.455065 0.005623 -0.000127 0.938171 -0.346128
284.684000 -0.136439 -1.675731 5.464270 0.003066 -0.005343 0.938159 -0.346151
284.884000 -0.139526 -1.685454 5.472981 0.007184 -0.000906 0.938139 -0.346182
284.980000 -0.144755 -1.689989 5.477887 0.009119 0.001286 0.938121 -0.346185
285.180000 -0.151249 -1.695977 5.483792 0.011692 0.004114 0.938043 -0.346297
285.280000 -0.151208 -1.699025 5.481612 0.010483 0.002975 0.937989 -0.346493
285.480000 -0.153973 -1.696163 5.474735 0.007923 -0.002281 0.937936 -0.346711
285.680000 -0.157421 -1.696485 5.470116 0.008087 -0.002622 0.937887 -0.346836
285.880000 -0.161872 -1.696914 5.467744 0.006717 -0.003025 0.937858 -0.346941
286.080000 -0.163227 -1.697237 5.467270 0.008061 -0.000920 0.937850 -0.346947
286.280000 -0.165972 -1.697586 5.469765 0.009449 -0.000198 0.937837 -0.346948
286.480000 -0.164953 -1.692641 5.469062 0.009585 -0.000046 0.937846 -0.346919
286.680000 -0.163239 -1.686464 5.463078 0.007918 -0.001385 0.937905 -0.346799
286.880000 -0.162913 -1.678878 5.457027 0.007064 -0.001494 0.937890 -0.346858
286.980000 -0.162328 -1.673459 5.454336 0.005853 -0.003043 0.937906 -0.346826
287.180000 -0.163055 -1.668531 5.451489 0.005965 -0.003128 0.937936 -0.346743
287.380000 -0.165211 -1.663031 5.450637 0.006615 -0.003206 0.937936 -0.346731
287.580000 -0.163829 -1.659763 5.450530 0.007498 -0.002431 0.938016 -0.346501
287.780000 -0.164996 -1.656253 5.448734 0.007196 -0.002727 0.938040 -0.346442
287.980000 -0.162653 -1.652827 5.443685 0.006701 -0.002577 0.938028 -0.346485
288.180000 -0.165361 -1.649296 5.440488 0.006064 -0.002976 0.938086 -0.346336
288.380000 -0.165518 -1.647505 5.437747 0.006386 -0.002626 0.938081 -0.346346
288.580000 -0.164409 -1.645218 5.433638 0.006540 -0.003139 0.938060 -0.346396
288.780000 -0.165749 -1.643555 5.430512 0.007084 -0.002958 0.938105 -0.346266
288.980000 -0.166924 -1.643460 5.427191 0.006169 -0.003000 0.938100 -0.346298
289.080000 -0.167821 -1.642760 5.428117 0.005864 -0.002721 0.938102 -0.346300
289.280000 -0.169070 -1.641850 5.427938 0.006291 -0.002612 0.938052 -0.346428
289.480000 -0.174858 -1.641384 5.428286 0.006442 -0.003844 0.938087 -0.346319
289.680000 -0.177644 -1.643603 5.429033 0.007107 -0.002739 0.938062 -0.346383
289.880000 -0.179336 -1.645315 5.427812 0.007263 -0.002502 0.938086 -0.346316
290.080000 -0.183275 -1.645154 5.426498 0.007760 -0.002425 0.938112 -0.346236
290.280000 -0.182265 -1.646522 5.423337 0.006997 -0.002678 0.938158 -0.346126
290.480000 -0.182808 -1.646233 5.419133 0.005971 -0.004067 0.938168 -0.346106
290.680000 -0.182670 -1.648633 5.418044 0.006260 -0.003691 0.938136 -0.346191
290.884000 -0.184652 -1.653441 5.416947 0.006696 -0.002123 0.938143 -0.346176
291.080000 -0.188964 -1.658241 5.415263 0.004945 -0.001836 0.938176 -0.346119
291.280000 -0.191496 -1.657523 5.425764 0.006595 -0.001875 0.938176 -0.346090
291.480000 -0.195957 -1.657973 5.447954 0.008614 -0.002053 0.938319 -0.345657
291.680000 -0.201986 -1.654919 5.486979 0.009635 -0.001753 0.938395 -0.345425
291.880000 -0.199642 -1.652234 5.528998 0.007201 -0.002784 0.938535 -0.345098
292.080000 -0.201283 -1.650907 5.580013 0.006301 -0.003347 0.938664 -0.344758
292.280000 -0.199189 -1.653159 5.620229 0.006470 -0.003560 0.938791 -0.344408
292.480000 -0.198049 -1.653456 5.655207 0.005370 -0.002401 0.938864 -0.344239
292.680000 -0.196014 -1.657202 5.667089 0.005546 -0.001625 0.938932 -0.344054
292.880000 -0.200552 -1.660004 5.664125 0.005599 -0.001222 0.938988 -0.343903
293.080000 -0.199951 -1.662819 5.661234 0.005384 -0.001140 0.938971 -0.343954
293.280000 -0.205168 -1.663443 5.656356 0.006816 -0.001059 0.938949 -0.343988
293.480000 -0.210615 -1.666064 5.656521 0.007690 -0.001477 0.938972 -0.343904
293.680000 -0.211925 -1.664276 5.658888 0.007305 -0.001474 0.938957 -0.343955
293.880000 -0.216193 -1.662401 5.661621 0.008217 -0.002119 0.938892 -0.344106
294.080000 -0.215613 -1.661328 5.657818 0.008435 -0.002545 0.938851 -0.344210
294.280000 -0.212707 -1.660998 5.653176 0.007709 -0.002965 0.938778 -0.344423
294.484000 -0.212084 -1.659928 5.648920 0.007073 -0.003195 0.938714 -0.344611
294.680000 -0.205538 -1.660873 5.649889 0.006456 -0.002081 0.938696 -0.344680
294.880000 -0.201906 -1.660205 5.651296 0.006495 -0.001669 0.938672 -0.344745
295.080000 -0.198814 -1.659362 5.652746 0.006314 -0.001853 0.938668 -0.344759
295.280000 -0.195345 -1.658623 5.650419 0.005354 -0.001689 0.938635 -0.344868
295.480000 -0.192376 -1.656868 5.650924 0.003845 0.000375 0.938605 -0.344973
295.680000 -0.196423 -1.654705 5.666511 0.005576 -0.001415 0.938667 -0.344778
295.880000 -0.200721 -1.649465 5.697158 0.006777 -0.002486 0.938654 -0.344784
296.080000 -0.203712 -1.648228 5.743866 0.007452 -0.003623 0.938593 -0.344927
296.280000 -0.204377 -1.646319 5.810327 0.008577 -0.004528 0.938607 -0.344852
296.480000 -0.203981 -1.644459 5.884073 0.007677 -0.003812 0.938591 -0.344924
296.680000 -0.203063 -1.642863 5.943240 0.006115 -0.001889 0.938561 -0.345055
296.880000 -0.206401 -1.643262 5.987019 0.005009 -0.001947 0.938549 -0.345105
297.080000 -0.209872 -1.641914 6.009554 0.005320 -0.003262 0.938488 -0.345256
297.280000 -0.214201 -1.644264 6.012525 0.007047 -0.003954 0.938420 -0.345402
297.480000 -0.216294 -1.644938 6.003269 0.008414 -0.003396 0.938376 -0.345496
297.680000 -0.217100 -1.647213 5.995092 0.008576 -0.002875 0.938336 -0.345606
297.880000 -0.217515 -1.649234 5.991321 0.007976 -0.002725 0.938357 -0.345564
298.080000 -0.213851 -1.649213 5.990164 0.007537 -0.002809 0.938255 -0.345852
298.284000 -0.213079 -1.648709 5.992058 0.007511 -0.002550 0.938245 -0.345882
298.480000 -0.210022 -1.648255 5.990468 0.007154 -0.002822 0.938182 -0.346057
298.680000 -0.208009 -1.647308 5.988563 0.006451 -0.003177 0.938179 -0.346077
298.880000 -0.204128 -1.645710 5.987818 0.006526 -0.003281 0.938125 -0.346220
299.080000 -0.202371 -1.644372 5.986972 0.006595 -0.003042 0.938080 -0.346343
299.280000 -0.198344 -1.643455 5.986310 0.006302 -0.002873 0.938017 -0.346519
299.480000 -0.196492 -1.643400 5.986370 0.005958 -0.003268 0.938030 -0.346487
299.680000 -0.197343 -1.642827 5.992637 0.005862 -0.003262 0.938022 -0.346509
299.880000 -0.197192 -1.644491 5.993959 0.005064 -0.001355 0.938051 -0.346457
300.080000 -0.199261 -1.643033 6.001508 0.006228 -0.002267 0.938075 -0.346369
300.280000 -0.205168 -1.637517 6.024991 0.007729 -0.002759 0.938156 -0.346115
300.480000 -0.204989 -1.636035 6.059016 0.008090 -0.003158 0.938278 -0.345773
300.680000 -0.203548 -1.634538 6.106721 0.007679 -0.004651 0.938415 -0.345395
300.880000 -0.200349 -1.634450 6.167160 0.007006 -0.004438 0.938575 -0.344976
301.084000 -0.197048 -1.635223 6.221207 0.005545 -0.002354 0.938654 -0.344808
301.280000 -0.193791 -1.635915 6.259831 0.004490 -0.000921 0.938802 -0.344428
301.484000 -0.195850 -1.637624 6.279486 0.004140 -0.000937 0.938870 -0.344246
301.684000 -0.195335 -1.639527 6.279964 0.004554 -0.001723 0.938999 -0.343886
301.880000 -0.204059 -1.638806 6.269677 0.005840 -0.001812 0.939031 -0.343778
302.080000 -0.207860 -1.641203 6.260743 0.006371 -0.001350 0.939132 -0.343496
302.280000 -0.214469 -1.641565 6.262290 0.007279 -0.001931 0.939099 -0.343563
302.480000 -0.215618 -1.640511 6.265087 0.008626 -0.003643 0.939092 -0.343539
302.680000 -0.220028 -1.640764 6.265353 0.008108 -0.002642 0.939070 -0.343621
302.880000 -0.216629 -1.638087 6.263574 0.007117 -0.001999 0.939065 -0.343660
303.080000 -0.218603 -1.637141 6.259206 0.006139 -0.002430 0.939090 -0.343607
303.280000 -0.218560 -1.634566 6.257117 0.006529 -0.003370 0.939047 -0.343711
303.480000 -0.216856 -1.633498 6.250445 0.005926 -0.003461 0.939042 -0.343734
303.680000 -0.216290 -1.632478 6.248712 0.006297 -0.003168 0.939072 -0.343649
303.880000 -0.214304 -1.633780 6.244940 0.006168 -0.002933 0.939101 -0.343572
304.084000 -0.213172 -1.630942 6.250647 0.005761 -0.003385 0.939122 -0.343519
304.280000 -0.214822 -1.632593 6.255476 0.004813 -0.001520 0.939211 -0.343304
304.480000 -0.214257 -1.631569 6.264806 0.005260 -0.001523 0.939202 -0.343322
304.680000 -0.217089 -1.624618 6.285732 0.006486 -0.003218 0.939233 -0.343203
304.880000 -0.218646 -1.618726 6.324116 0.007670 -0.003431 0.939291 -0.343017
305.080000 -0.216174 -1.616345 6.372328 0.007212 -0.003930 0.939355 -0.342847
305.380000 -0.214693 -1.618223 6.454759 0.005073 -0.006098 0.939369 -0.342816
305.580000 -0.209637 -1.624267 6.489843 0.004007 -0.004135 0.939403 -0.342767
305.780000 -0.206882 -1.628728 6.507664 0.004731 -0.001733 0.939432 -0.342698
305.980000 -0.209009 -1.635016 6.510698 0.005745 -0.000834 0.939481 -0.342553
306.188000 -0.208800 -1.635550 6.512556 0.004962 -0.001139 0.939430 -0.342704
306.380000 -0.212544 -1.638080 6.515299 0.005034 -0.002224 0.939417 -0.342732
306.580000 -0.218443 -1.638634 6.510740 0.006784 -0.002452 0.939347 -0.342892
306.784000 -0.218066 -1.639315 6.506567 0.006715 -0.002566 0.939359 -0.342860
306.984000 -0.220636 -1.641150 6.498532 0.007113 -0.002949 0.939378 -0.342797
307.180000 -0.218614 -1.640179 6.496530 0.007375 -0.002973 0.939384 -0.342774
307.384000 -0.215022 -1.641354 6.490342 0.005921 -0.002681 0.939452 -0.342618
307.580000 -0.212320 -1.639898 6.488917 0.005616 -0.002322 0.939505 -0.342482
307.780000 -0.209283 -1.638549 6.484753 0.005218 -0.002903 0.939570 -0.342305
307.980000 -0.206521 -1.638639 6.482917 0.004607 -0.002645 0.939574 -0.342304
308.180000 -0.203573 -1.638205 6.479385 0.004611 -0.002912 0.939578 -0.342290
308.380000 -0.206807 -1.636691 6.480258 0.004834 -0.003024 0.939560 -0.342336
308.580000 -0.206632 -1.638546 6.477733 0.004657 -0.002329 0.939608 -0.342213
308.780000 -0.220469 -1.628929 6.470211 -0.004233 0.018538 0.939414 -0.342256
308.980000 -0.237947 -1.615171 6.480178 -0.006135 0.023270 0.939122 -0.342739
309.180000 -0.253056 -1.593547 6.505895 0.005192 -0.000158 0.938640 -0.344860
309.384000 -0.282375 -1.564641 6.561612 0.020321 -0.030243 0.936521 -0.348712
309.580000 -0.295181 -1.551140 6.619612 0.017914 -0.028980 0.934823 -0.353475
309.780000 -0.300998 -1.549143 6.677277 0.007062 -0.011838 0.933481 -0.358362
309.984000 -0.292040 -1.555090 6.718121 0.005272 -0.004327 0.932223 -0.361820
310.180000 -0.284322 -1.563000 6.738295 0.006145 -0.001296 0.931317 -0.364155
310.380000 -0.277691 -1.565427 6.739332 0.005191 0.001246 0.930642 -0.365891
310.580000 -0.273563 -1.566681 6.724037 0.000911 0.003454 0.930187 -0.367068
310.780000 -0.277224 -1.562838 6.714195 0.000207 0.003011 0.930058 -0.367400
310.980000 -0.283549 -1.555295 6.715447 0.005120 -0.004876 0.930099 -0.367241
311.180000 -0.293846 -1.551591 6.719200 0.006647 -0.006245 0.930298 -0.366690
311.380000 -0.297935 -1.548181 6.725841 0.006948 -0.007657 0.930416 -0.366360
311.580000 -0.301947 -1.546757 6.725262 0.005517 -0.004492 0.930547 -0.366103
311.780000 -0.302976 -1.547478 6.726522 0.006763 -0.005434 0.930547 -0.366069
311.980000 -0.304674 -1.547349 6.722433 0.006622 -0.005855 0.930695 -0.365690
312.180000 -0.301861 -1.550473 6.712921 0.005761 -0.005222 0.930984 -0.364976
312.380000 -0.300006 -1.555769 6.705466 0.005269 -0.003850 0.931360 -0.364041
312.580000 -0.301498 -1.555804 6.689993 0.002751 0.002535 0.931727 -0.363140
312.780000 -0.301898 -1.551519 6.692583 0.003323 0.002351 0.932030 -0.362358
312.980000 -0.299461 -1.546666 6.705143 0.006925 -0.005094 0.932070 -0.362176
313.188000 -0.304515 -1.539955 6.713828 0.007190 -0.007942 0.931948 -0.362434
313.380000 -0.294869 -1.534881 6.717426 0.005074 -0.008046 0.931808 -0.362827
313.580000 -0.296543 -1.535528 6.707508 -0.000933 0.006004 0.931572 -0.363505
313.780000 -0.295383 -1.534032 6.715350 0.001382 0.001377 0.931379 -0.364045
313.880000 -0.300340 -1.529394 6.726408 0.002181 -0.001836 0.931249 -0.364372
314.080000 -0.308731 -1.523950 6.754578 0.006242 -0.008010 0.930916 -0.365092
314.280000 -0.316661 -1.524259 6.805478 0.007663 -0.008208 0.930619 -0.365817
314.480000 -0.315131 -1.525982 6.849546 0.006525 -0.006114 0.930383 -0.366479
314.680000 -0.315823 -1.529440 6.889520 0.005621 -0.002508 0.930119 -0.367208
314.880000 -0.311273 -1.534351 6.917077 0.004369 -0.000261 0.929910 -0.367761
315.080000 -0.314367 -1.533622 6.930461 0.003652 -0.000752 0.929777 -0.368104
315.280000 -0.315989 -1.534776 6.933284 0.003872 -0.001976 0.929649 -0.368421
315.480000 -0.324477 -1.532282 6.937054 0.005119 -0.003536 0.929691 -0.368289
315.680000 -0.328518 -1.534075 6.935801 0.006053 -0.004155 0.929757 -0.368101
315.880000 -0.331588 -1.536441 6.929538 0.006357 -0.004234 0.929867 -0.367817
316.080000 -0.334109 -1.537639 6.925231 0.006743 -0.004006 0.930022 -0.367420
316.280000 -0.334789 -1.540687 6.917383 0.006234 -0.002817 0.930143 -0.367134
316.480000 -0.332172 -1.543996 6.910108 0.005719 -0.003182 0.930216 -0.366955
316.680000 -0.329613 -1.542837 6.906733 0.005888 -0.003591 0.930358 -0.366588
316.880000 -0.325460 -1.542442 6.901398 0.005583 -0.003419 0.930471 -0.366306
317.080000 -0.320786 -1.541427 6.897613 0.004592 -0.003173 0.930577 -0.366053
317.280000 -0.314130 -1.538823 6.895135 0.003982 -0.003811 0.930634 -0.365911
317.480000 -0.310957 -1.537570 6.895084 0.003892 -0.004177 0.930671 -0.365814
317.680000 -0.306940 -1.539343 6.891771 0.003475 -0.004060 0.930608 -0.365979
317.880000 -0.311283 -1.539934 6.892721 0.004324 -0.003374 0.930622 -0.365941
317.980000 -0.306054 -1.531305 6.889294 0.020738 0.003998 0.930436 -0.365846
318.180000 -0.301369 -1.523751 6.890487 0.034483 0.010245 0.930055 -0.365655
318.384000 -0.274409 -1.493205 6.918015 0.020603 0.006379 0.930190 -0.366445
318.580000 -0.244721 -1.468128 6.967798 -0.011116 -0.008887 0.930093 -0.367049
318.780000 -0.222716 -1.446790 7.029666 -0.027209 -0.020237 0.929402 -0.367507
318.980000 -0.220028 -1.437610 7.105607 -0.018115 -0.016811 0.929573 -0.367810
319.180000 -0.224906 -1.438324 7.171763 0.005401 -0.000501 0.929886 -0.367807
319.380000 -0.239895 -1.446294 7.224860 0.015675 0.002559 0.929810 -0.367697
319.580000 -0.245368 -1.445780 7.261050 0.014784 -0.000161 0.929858 -0.367621
319.780000 -0.242603 -1.443969 7.271240 0.009559 -0.004075 0.929885 -0.367704
319.980000 -0.241433 -1.439260 7.271492 0.008804 -0.004077 0.929938 -0.367587
320.180000 -0.235169 -1.437328 7.257489 0.006707 -0.003835 0.930004 -0.367468
320.280000 -0.234881 -1.433281 7.251074 0.004739 -0.003741 0.930040 -0.367409
320.480000 -0.228397 -1.430614 7.244534 0.003670 -0.004761 0.930044 -0.367400
320.680000 -0.224764 -1.431306 7.247305 0.006072 -0.003545 0.930121 -0.367185
320.880000 -0.220221 -1.428442 7.250937 0.005750 -0.003351 0.930158 -0.367100
320.980000 -0.218617 -1.426227 7.252820 0.005155 -0.003421 0.930125 -0.367190
321.180000 -0.214776 -1.424906 7.249383 0.003143 -0.003056 0.930144 -0.367170
321.380000 -0.213140 -1.417852 7.251520 0.002728 -0.003603 0.930163 -0.367119
321.580000 -0.215780 -1.418558 7.249795 0.003659 -0.004084 0.930197 -0.367021
321.780000 -0.219893 -1.415176 7.251929 0.004391 -0.004039 0.930190 -0.367030
321.980000 -0.224828 -1.418304 7.250098 0.004702 -0.004300 0.930193 -0.367015
322.184000 -0.230656 -1.418767 7.250567 0.005952 -0.003704 0.930074 -0.367306
322.380000 -0.235176 -1.420434 7.252305 0.006624 -0.003377 0.930063 -0.367325
322.580000 -0.237089 -1.420110 7.253267 0.006238 -0.003416 0.930032 -0.367410
322.780000 -0.237573 -1.418795 7.253197 0.005853 -0.003752 0.930008 -0.367474
322.980000 -0.240187 -1.417761 7.252026 0.005410 -0.003932 0.929989 -0.367527
323.180000 -0.247085 -1.421559 7.233775 -0.006263 -0.001740 0.929942 -0.367650
323.380000 -0.257374 -1.419584 7.234036 -0.019765 0.004496 0.929633 -0.367929
323.580000 -0.285821 -1.420795 7.213576 -0.019186 0.007571 0.928573 -0.370575
323.780000 -0.337348 -1.421238 7.182580 -0.015530 0.007714 0.925311 -0.378812
323.980000 -0.404611 -1.422027 7.150366 -0.015192 0.005303 0.918417 -0.395286
324.180000 -0.491308 -1.419363 7.128023 -0.010430 0.001906 0.906942 -0.421123
324.380000 -0.577589 -1.417338 7.117675 0.006773 -0.006109 0.890376 -0.455135
324.580000 -0.666058 -1.420097 7.102902 0.012911 -0.011236 0.869182 -0.494197
324.780000 -0.746106 -1.420534 7.096340 -0.008245 0.010527 -0.846433 0.532327
324.980000 -0.820914 -1.422821 7.082806 0.001118 0.004911 -0.824796 0.565409
325.180000 -0.893569 -1.431028 7.068498 0.004443 0.000657 -0.805605 0.592437
325.380000 -0.965983 -1.436718 7.059669 0.004349 0.000334 -0.789944 0.613163
325.580000 -1.040446 -1.442762 7.051892 0.004225 0.000266 -0.776851 0.629670
325.780000 -1.130820 -1.450146 7.035973 0.006871 -0.004564 -0.765845 0.642972
325.984000 -1.222931 -1.455994 7.024791 0.007758 -0.005572 -0.755601 0.654962
326.180000 -1.314138 -1.461405 7.013869 0.006016 -0.004055 -0.746267 0.665607
326.380000 -1.418090 -1.465760 7.002823 0.003375 -0.002189 -0.736675 0.676235
326.580000 -1.521961 -1.468807 6.987521 0.004104 -0.003549 -0.726391 0.687261
326.780000 -1.629727 -1.470654 6.971707 0.004499 -0.003864 -0.715207 0.698888
326.984000 -1.747103 -1.471575 6.956405 0.003180 -0.002085 -0.702607 0.711567
327.180000 -1.861867 -1.467632 6.943612 -0.000087 0.001145 -0.689526 0.724260
327.380000 -1.975391 -1.466058 6.927669 -0.006123 0.008033 -0.674943 0.737801
327.580000 -2.078935 -1.461556 6.918258 -0.008006 0.012095 -0.659504 0.751561
327.780000 -2.168796 -1.459327 6.901688 -0.004189 0.009804 -0.643456 0.765409
327.980000 -2.259191 -1.458664 6.885254 0.001846 0.003171 -0.626964 0.779040
328.180000 -2.340091 -1.458080 6.865435 0.006419 -0.002811 -0.610044 0.792336
328.384000 -2.427914 -1.456878 6.853705 0.003164 -0.001130 -0.592918 0.805256
328.580000 -2.508167 -1.457458 6.838554 0.002692 -0.000379 -0.576604 0.817019
328.780000 -2.596267 -1.455065 6.817589 -0.000384 0.004387 -0.560084 0.828424
328.980000 -2.676518 -1.456082 6.794022 0.003169 0.001978 -0.543650 0.839304
329.180000 -2.754892 -1.457745 6.767811 0.003950 0.000215 -0.527106 0.849790
329.280000 -2.795690 -1.458018 6.754960 0.004136 0.000515 -0.518768 0.854905
329.480000 -2.879051 -1.459090 6.729361 0.004941 -0.002273 -0.502059 0.864816
329.680000 -2.961294 -1.461716 6.698114 0.004587 -0.002876 -0.485493 0.874224
329.880000 -3.040704 -1.462508 6.666085 0.003528 -0.000265 -0.468341 0.883541
330.080000 -3.119996 -1.457788 6.621126 0.000522 0.004866 -0.450963 0.892529
330.284000 -3.197338 -1.459469 6.570600 0.000896 0.003858 -0.433019 0.901376
330.480000 -3.271966 -1.463154 6.518482 0.006689 -0.002939 -0.415247 0.909679
330.680000 -3.336946 -1.462385 6.471956 0.003932 0.003140 -0.397238 0.917702
330.880000 -3.405396 -1.463668 6.419795 0.001512 0.002094 -0.380012 0.924978
331.080000 -3.469320 -1.463319 6.361123 -0.001098 0.004967 -0.365105 0.930952
331.280000 -3.534031 -1.464877 6.304367 0.004955 -0.005370 -0.354572 0.935000
331.480000 -3.590796 -1.466785 6.245868 0.004788 0.000824 -0.349087 0.937078
331.680000 -3.650459 -1.471823 6.192033 0.004916 -0.000616 -0.347585 0.937635
331.880000 -3.710661 -1.473958 6.135255 0.002071 0.001186 -0.349006 0.937118
332.080000 -3.768475 -1.477924 6.076009 0.005685 -0.009469 -0.351888 0.935977
332.280000 -3.828888 -1.479487 6.021321 0.003736 -0.003292 -0.355817 0.934542
332.480000 -3.889704 -1.482139 5.965990 0.005673 -0.004467 -0.359707 0.933037
332.680000 -3.950278 -1.485429 5.903761 0.002275 0.002775 -0.363466 0.931601
332.880000 -4.012405 -1.490643 5.845376 0.007801 -0.004839 -0.365990 0.930573
333.080000 -4.071894 -1.499587 5.784964 0.009235 -0.002062 -0.367853 0.929836
333.280000 -4.138044 -1.513690 5.723865 0.015925 -0.006346 -0.368660 0.929406
333.480000 -4.204154 -1.535790 5.668705 0.007139 0.001647 -0.369494 0.929204
333.680000 -4.261971 -1.556011 5.616153 -0.000468 0.006382 -0.368975 0.929417
333.880000 -4.317919 -1.576418 5.571930 -0.001628 0.004616 -0.368152 0.929753
334.080000 -4.371084 -1.604198 5.530839 0.012972 -0.012444 -0.367082 0.930015
334.280000 -4.426804 -1.627954 5.482785 0.007478 -0.009052 -0.366205 0.930460
334.480000 -4.485393 -1.651039 5.441218 -0.005629 0.003868 -0.365477 0.930795
334.680000 -4.528838 -1.671849 5.403439 -0.014696 0.012123 -0.364858 0.930868
334.880000 -4.563173 -1.684051 5.382723 -0.009777 0.011476 -0.364352 0.931139
335.080000 -4.585879 -1.693221 5.368623 -0.000577 0.005301 -0.363711 0.931497
335.280000 -4.598035 -1.701789 5.359971 0.003608 -0.001122 -0.363365 0.931639
335.480000 -4.604968 -1.707628 5.360249 0.004532 -0.001688 -0.363219 0.931691
335.580000 -4.613058 -1.712453 5.362344 0.010984 -0.006946 -0.363182 0.931628
335.780000 -4.622752 -1.721330 5.364391 0.006344 -0.005802 -0.363404 0.931592
335.980000 -4.632187 -1.730400 5.361544 -0.001389 0.000143 -0.363766 0.931489
336.080000 -4.638997 -1.733600 5.364286 -0.003438 0.001900 -0.363967 0.931403
336.180000 -4.642864 -1.737192 5.364729 -0.004230 0.003233 -0.363962 0.931398
336.384000 -4.647319 -1.742411 5.365201 0.000437 0.000237 -0.364124 0.931350
336.580000 -4.647244 -1.746312 5.365751 0.003241 -0.002499 -0.363892 0.931432
336.780000 -4.650156 -1.748672 5.370649 0.006173 -0.005750 -0.363930 0.931388
336.980000 -4.650821 -1.752556 5.372049 -0.000493 -0.000701 -0.364022 0.931390
337.180000 -4.648744 -1.754714 5.376743 0.000897 -0.001743 -0.363895 0.931438
337.380000 -4.646004 -1.754528 5.379618 0.000861 -0.000781 -0.363728 0.931504
337.580000 -4.641898 -1.754381 5.378260 0.001867 -0.002055 -0.363568 0.931564
337.780000 -4.635753 -1.754030 5.380963 0.000501 -0.001652 -0.363392 0.931635
337.984000 -4.625849 -1.749817 5.382267 0.000177 -0.000645 -0.363389 0.931637
338.180000 -4.614486 -1.744251 5.383899 0.001457 -0.001775 -0.363336 0.931656
338.380000 -4.604545 -1.737340 5.386324 0.004090 -0.004341 -0.363199 0.931693
338.580000 -4.595334 -1.732538 5.389223 0.007666 -0.006684 -0.363272 0.931628
338.780000 -4.590113 -1.729954 5.392100 0.008497 -0.007448 -0.363214 0.931637
338.980000 -4.588154 -1.731181 5.387868 0.001440 -0.000900 -0.363245 0.931692
339.180000 -4.586274 -1.732235 5.384462 0.001129 -0.001810 -0.363277 0.931679
339.380000 -4.584996 -1.730465 5.389340 0.004379 -0.007760 -0.363134 0.931694
339.680000 -4.585292 -1.722285 5.423988 0.002659 -0.003581 -0.363690 0.931510
339.880000 -4.588527 -1.720577 5.472383 0.001471 0.000531 -0.364186 0.931325
339.980000 -4.589414 -1.717722 5.501824 0.000998 0.001333 -0.364653 0.931142
340.180000 -4.590648 -1.716406 5.550373 0.004264 -0.000979 -0.365261 0.930895
340.380000 -4.589163 -1.715796 5.591602 0.004609 -0.004595 -0.365869 0.930643
340.580000 -4.586820 -1.714918 5.619016 0.003282 -0.003887 -0.366377 0.930453
340.780000 -4.585658 -1.714036 5.633518 0.002122 -0.002040 -0.366700 0.930335
340.980000 -4.583710 -1.713614 5.629813 0.003352 -0.003191 -0.366797 0.930289
341.180000 -4.584235 -1.715330 5.617134 0.004190 -0.004531 -0.366729 0.930307
341.380000 -4.581999 -1.716857 5.607077 0.003971 -0.004266 -0.366670 0.930333
341.580000 -4.584062 -1.717263 5.604844 0.002649 -0.003749 -0.366658 0.930344
341.780000 -4.583044 -1.719749 5.604072 0.002016 -0.003444 -0.366640 0.930354
341.980000 -4.586301 -1.720784 5.602492 0.002788 -0.003900 -0.366650 0.930347
342.180000 -4.585661 -1.721472 5.600640 0.003170 -0.003871 -0.366514 0.930399
342.380000 -4.587552 -1.721603 5.595084 0.002487 -0.003605 -0.366413 0.930442
342.580000 -4.587804 -1.722974 5.591534 0.002207 -0.003213 -0.366289 0.930493
342.780000 -4.589896 -1.722466 5.588918 0.002788 -0.003540 -0.366267 0.930499
342.980000 -4.591013 -1.722576 5.588256 0.003068 -0.003533 -0.366231 0.930512
343.180000 -4.593671 -1.723144 5.589001 0.002277 -0.003994 -0.366277 0.930494
343.380000 -4.596191 -1.722531 5.586794 0.002051 -0.005548 -0.366270 0.930490
343.580000 -4.600265 -1.717538 5.600555 0.002228 -0.003606 -0.366105 0.930564
343.780000 -4.603478 -1.713470 5.629416 0.002291 -0.001625 -0.366050 0.930591
343.980000 -4.608941 -1.712831 5.674427 0.002774 -0.001063 -0.365891 0.930653
344.180000 -4.611707 -1.713363 5.739336 0.004314 -0.001812 -0.365773 0.930692
344.380000 -4.606156 -1.713370 5.813214 0.003102 -0.001749 -0.365575 0.930775
344.580000 -4.605384 -1.712830 5.875234 0.000927 -0.001193 -0.365443 0.930833
344.780000 -4.604804 -1.711469 5.922110 0.000943 -0.003172 -0.365355 0.930862
344.980000 -4.597942 -1.711081 5.950382 0.003638 -0.005552 -0.365188 0.930910
345.180000 -4.598977 -1.709840 5.955025 0.004032 -0.003859 -0.364999 0.930991
345.380000 -4.600996 -1.711896 5.944656 0.003384 -0.002769 -0.364960 0.931013
345.580000 -4.599893 -1.713377 5.927846 0.003122 -0.004121 -0.364971 0.931004
345.780000 -4.600869 -1.713831 5.918512 0.002963 -0.003173 -0.364998 0.930998
345.980000 -4.599735 -1.712936 5.920437 0.002176 -0.002666 -0.364909 0.931037
346.180000 -4.600403 -1.710190 5.923075 0.002316 -0.003261 -0.365031 0.930987
346.380000 -4.600853 -1.707292 5.919505 0.003053 -0.003875 -0.364941 0.931017
346.580000 -4.602023 -1.705540 5.910131 0.003742 -0.003505 -0.365008 0.930990
346.780000 -4.600824 -1.703757 5.903117 0.003630 -0.002714 -0.365045 0.930979
346.980000 -4.600469 -1.704396 5.895246 0.003677 -0.002387 -0.364913 0.931031
347.180000 -4.600255 -1.703174 5.890119 0.003678 -0.003215 -0.364978 0.931003
347.380000 -4.599176 -1.704011 5.888715 0.003667 -0.003755 -0.364897 0.931033
347.580000 -4.600408 -1.704192 5.888108 0.003740 -0.003171 -0.364888 0.931038
347.780000 -4.602253 -1.703977 5.887374 0.003639 -0.002884 -0.364898 0.931036
347.980000 -4.602434 -1.705480 5.881409 0.003374 -0.003197 -0.364899 0.931035
348.180000 -4.603418 -1.705321 5.877955 0.002818 -0.004368 -0.364921 0.931024
348.380000 -4.603996 -1.704263 5.886158 0.003161 -0.003320 -0.364989 0.931001
348.580000 -4.606665 -1.699556 5.907281 0.003065 -0.002852 -0.365087 0.930964
348.780000 -4.609463 -1.695513 5.946865 0.002541 -0.002729 -0.365215 0.930916
348.980000 -4.611180 -1.693680 5.989287 0.002876 -0.002422 -0.365142 0.930944
349.180000 -4.609374 -1.693326 6.029900 0.003217 -0.000995 -0.365227 0.930912
349.380000 -4.608458 -1.696144 6.055865 0.003350 -0.000327 -0.365171 0.930934
349.580000 -4.602967 -1.700080 6.063555 0.002295 -0.001913 -0.365186 0.930930
349.780000 -4.597637 -1.703284 6.059630 0.002210 -0.004038 -0.365238 0.930903
349.980000 -4.594066 -1.704961 6.055148 0.001944 -0.004676 -0.365174 0.930926
350.180000 -4.592632 -1.705881 6.058312 0.002509 -0.004895 -0.365288 0.930878
350.380000 -4.591815 -1.702919 6.065866 0.002813 -0.004584 -0.365293 0.930877
350.580000 -4.594012 -1.701299 6.072589 0.003129 -0.003701 -0.365256 0.930894
350.780000 -4.594415 -1.699659 6.073087 0.003348 -0.002984 -0.365188 0.930923
350.980000 -4.596650 -1.699461 6.071939 0.004076 -0.002525 -0.365200 0.930917
351.180000 -4.596505 -1.698930 6.069665 0.003830 -0.002666 -0.365209 0.930914
351.380000 -4.594108 -1.700677 6.065951 0.003391 -0.002838 -0.365184 0.930925
351.580000 -4.594369 -1.702162 6.062920 0.003200 -0.003162 -0.365178 0.930927
351.780000 -4.596103 -1.702693 6.065609 0.003594 -0.003696 -0.365293 0.930878
351.980000 -4.596110 -1.704385 6.067564 0.003766 -0.003841 -0.365382 0.930842
352.180000 -4.600376 -1.703736 6.069811 0.003078 -0.003120 -0.365393 0.930843
352.384000 -4.601173 -1.705122 6.070302 0.002838 -0.002330 -0.365279 0.930891
352.580000 -4.601994 -1.706909 6.069775 0.002121 -0.005114 -0.365368 0.930847
352.780000 -4.602832 -1.703084 6.077079 0.003078 -0.003362 -0.365343 0.930862
352.980000 -4.607228 -1.698996 6.100817 0.002821 -0.002353 -0.365375 0.930853
353.180000 -4.607227 -1.697224 6.142005 0.002696 -0.002177 -0.365509 0.930801
353.380000 -4.608742 -1.697618 6.204173 0.003843 -0.002365 -0.365542 0.930784
353.580000 -4.612820 -1.702235 6.275786 0.004871 -0.001206 -0.365540 0.930782
353.780000 -4.610428 -1.702903 6.345098 0.003272 -0.003026 -0.365452 0.930820
353.980000 -4.608516 -1.705079 6.393232 0.000602 -0.003088 -0.365353 0.930864
354.180000 -4.606952 -1.704458 6.423207 0.000710 -0.002805 -0.365255 0.930903
354.380000 -4.604409 -1.703982 6.434098 0.003617 -0.003601 -0.365173 0.930926
354.580000 -4.600438 -1.702504 6.428024 0.005078 -0.004386 -0.365041 0.930967
354.780000 -4.601044 -1.704966 6.415314 0.004595 -0.003744 -0.365040 0.930973
354.980000 -4.601501 -1.705644 6.410177 0.004088 -0.004141 -0.364888 0.931033
355.180000 -4.605228 -1.705690 6.412379 0.004023 -0.004135 -0.364897 0.931030
355.380000 -4.605602 -1.706725 6.414688 0.003314 -0.003452 -0.364941 0.931018
355.580000 -4.606043 -1.706616 6.409860 0.003202 -0.002543 -0.364975 0.931008
355.784000 -4.608048 -1.704660 6.401582 0.003578 -0.002576 -0.364990 0.931001
355.980000 -4.610268 -1.705184 6.392683 0.003935 -0.003931 -0.365056 0.930969
356.180000 -4.611399 -1.705441 6.388046 0.004165 -0.003884 -0.365085 0.930957
356.280000 -4.611321 -1.704173 6.388084 0.004394 -0.003284 -0.365083 0.930959
356.480000 -4.615882 -1.705355 6.386646 0.003963 -0.002053 -0.365095 0.930960
356.680000 -4.615350 -1.705211 6.388861 0.003442 -0.002743 -0.365189 0.930923
356.880000 -4.619132 -1.704580 6.390323 0.003753 -0.002876 -0.365278 0.930886
357.080000 -4.620359 -1.703414 6.387923 0.003645 -0.002895 -0.365337 0.930864
357.280000 -4.624524 -1.704946 6.380802 0.002669 -0.005317 -0.365289 0.930875
357.484000 -4.624737 -1.702361 6.382522 0.003253 -0.004332 -0.365351 0.930854
357.684000 -4.628016 -1.697096 6.399478 0.003437 -0.002363 -0.365386 0.930847
357.880000 -4.633185 -1.692812 6.430436 0.003477 -0.001128 -0.365312 0.930878
358.080000 -4.631486 -1.692051 6.477164 0.004362 -0.001499 -0.365292 0.930881
358.284000 -4.631227 -1.689878 6.545129 0.003850 -0.001309 -0.365318 0.930874
358.480000 -4.633935 -1.690782 6.616625 0.002395 -0.002282 -0.365411 0.930841
358.684000 -4.625984 -1.693426 6.675375 0.002209 -0.004131 -0.365297 0.930879
358.880000 -4.622014 -1.697333 6.715821 0.003198 -0.002356 -0.365154 0.930939
359.080000 -4.619042 -1.698311 6.740575 0.003105 -0.002546 -0.365211 0.930916
359.280000 -4.619674 -1.699349 6.744269 0.003350 -0.005115 -0.365204 0.930907
359.480000 -4.618561 -1.700821 6.735897 0.002584 -0.006171 -0.365240 0.930889
359.684000 -4.617086 -1.698624 6.723931 0.003165 -0.004314 -0.365176 0.930923
359.880000 -4.616339 -1.696975 6.720608 0.003212 -0.002403 -0.365234 0.930907
360.080000 -4.621122 -1.693865 6.721177 0.003982 -0.003196 -0.365140 0.930939
360.280000 -4.620143 -1.689743 6.724685 0.004578 -0.004536 -0.365090 0.930950
360.480000 -4.622219 -1.687699 6.729402 0.004083 -0.003226 -0.365066 0.930967
360.680000 -4.627105 -1.688674 6.733711 0.003753 -0.001196 -0.365114 0.930955
360.880000 -4.626346 -1.686837 6.731852 0.004634 -0.002206 -0.365183 0.930922
361.080000 -4.624334 -1.689342 6.727195 0.004034 -0.003076 -0.365066 0.930968
361.284000 -4.623135 -1.691491 6.725690 0.003472 -0.002865 -0.365057 0.930974
361.480000 -4.622376 -1.690244 6.727305 0.003997 -0.003012 -0.365010 0.930990
361.680000 -4.621092 -1.690285 6.730780 0.004075 -0.003865 -0.364946 0.931012
361.880000 -4.622178 -1.690323 6.730092 0.004213 -0.003652 -0.365099 0.930952
362.080000 -4.619388 -1.689979 6.728396 0.003955 -0.004264 -0.365087 0.930955
362.280000 -4.619149 -1.690849 6.730541 0.003644 -0.004813 -0.365158 0.930926
362.484000 -4.621610 -1.684848 6.741458 0.004190 -0.003567 -0.365087 0.930957
362.680000 -4.627388 -1.678691 6.770131 0.003998 -0.003301 -0.365092 0.930957
362.880000 -4.628120 -1.675554 6.820751 0.004304 -0.002235 -0.365050 0.930975
363.080000 -4.631399 -1.676835 6.891884 0.004756 -0.000229 -0.365112 0.930951
363.280000 -4.631975 -1.682927 6.966267 0.005016 0.000650 -0.365221 0.930907
363.480000 -4.633811 -1.686836 7.033152 0.003445 -0.002205 -0.365242 0.930904
363.680000 -4.630524 -1.691868 7.075395 0.001005 -0.003629 -0.365262 0.930897
363.880000 -4.630244 -1.693672 7.099416 0.000546 -0.002709 -0.365229 0.930914
364.080000 -4.627700 -1.689131 7.105734 0.001713 -0.002756 -0.365262 0.930899
364.280000 -4.625709 -1.688628 7.098773 0.003138 -0.003584 -0.365226 0.930907
364.480000 -4.619748 -1.688914 7.089153 0.003964 -0.003499 -0.365109 0.930950
364.680000 -4.614654 -1.684898 7.085946 0.004889 -0.002688 -0.364983 0.930998
364.880000 -4.614571 -1.687638 7.086264 0.004153 -0.003924 -0.365121 0.930942
365.080000 -4.613294 -1.686460 7.088817 0.004672 -0.004781 -0.365116 0.930938
365.280000 -4.613547 -1.684474 7.087662 0.004795 -0.004097 -0.365180 0.930916
365.480000 -4.619964 -1.685225 7.084584 0.003657 -0.002948 -0.365112 0.930952
365.680000 -4.622933 -1.682574 7.078000 0.004167 -0.003061 -0.365165 0.930929
365.880000 -4.624563 -1.680615 7.074020 0.004250 -0.002647 -0.365105 0.930953
366.084000 -4.627180 -1.679341 7.070709 0.003890 -0.001831 -0.365044 0.930980
366.280000 -4.631245 -1.676534 7.069696 0.004484 -0.001996 -0.364973 0.931005
366.480000 -4.630746 -1.675488 7.067478 0.004977 -0.002769 -0.364883 0.931036
366.680000 -4.631775 -1.674640 7.063982 0.004801 -0.002230 -0.364769 0.931083
366.880000 -4.630709 -1.676159 7.057515 0.004535 -0.002694 -0.364775 0.931081
367.080000 -4.627902 -1.677906 7.051218 0.004491 -0.004169 -0.364848 0.931047
367.280000 -4.631797 -1.674380 7.061585 0.004720 -0.003473 -0.364910 0.931024
367.480000 -4.634636 -1.670612 7.084635 0.004451 -0.003005 -0.364967 0.931005
367.680000 -4.639811 -1.666059 7.124567 0.003909 -0.002433 -0.365040 0.930980
367.880000 -4.637212 -1.663252 7.180956 0.003643 -0.001077 -0.365144 0.930943
368.080000 -4.640039 -1.661156 7.237249 0.003921 -0.000437 -0.365151 0.930940
368.280000 -4.638147 -1.659683 7.282759 0.003876 -0.002487 -0.365300 0.930878
368.480000 -4.641755 -1.661737 7.312318 0.003834 -0.004355 -0.365289 0.930876
368.584000 -4.642346 -1.664181 7.317968 0.003940 -0.003775 -0.365175 0.930923
368.780000 -4.644133 -1.667506 7.314948 0.004332 -0.002448 -0.365175 0.930925
368.980000 -4.645529 -1.672278 7.299510 0.002993 -0.002177 -0.365197 0.930923
369.180000 -4.643838 -1.675993 7.284918 0.002347 -0.002718 -0.365107 0.930959
369.380000 -4.643019 -1.677713 7.281922 0.002242 -0.003720 -0.365117 0.930951
369.580000 -4.641643 -1.676199 7.284157 0.002572 -0.003699 -0.365082 0.930964
369.780000 -4.641981 -1.675863 7.285766 0.002971 -0.003726 -0.365145 0.930938
369.980000 -4.642006 -1.672018 7.283927 0.003656 -0.003436 -0.365154 0.930934
370.180000 -4.642224 -1.670404 7.281417 0.004160 -0.002992 -0.365143 0.930937
370.380000 -4.639683 -1.670511 7.271975 0.004093 -0.002542 -0.365146 0.930938
370.480000 -4.639253 -1.667411 7.269174 0.004255 -0.002513 -0.364989 0.930999
370.680000 -4.637145 -1.670314 7.259154 0.004377 -0.003194 -0.364995 0.930994
370.880000 -4.636471 -1.669518 7.253954 0.004620 -0.004036 -0.364976 0.930997
371.080000 -4.635675 -1.668568 7.257807 0.004413 -0.003553 -0.364956 0.931008
371.280000 -4.637820 -1.669434 7.258504 0.003252 -0.002773 -0.364928 0.931026
371.480000 -4.627137 -1.657939 7.259201 -0.021240 0.009605 -0.365243 0.930620
371.680000 -4.609929 -1.636958 7.251579 -0.028955 0.013253 -0.366595 0.929836
371.780000 -4.589819 -1.623147 7.249772 -0.030507 0.013739 -0.368691 0.928950
371.980000 -4.543979 -1.574873 7.246670 -0.024940 0.010490 -0.377900 0.925451
372.180000 -4.479201 -1.506437 7.248382 -0.018688 0.009671 -0.395317 0.918304
372.380000 -4.398399 -1.441356 7.256317 0.003487 0.013284 -0.421740 0.906613
372.580000 -4.311698 -1.378723 7.261231 0.024486 0.009421 -0.455885 0.889652
372.780000 -4.225506 -1.333020 7.260072 0.031851 0.007997 -0.494335 0.868651
372.980000 -4.145485 -1.300382 7.262936 0.018558 0.002349 -0.531932 0.846581
373.180000 -4.067365 -1.275470 7.264750 -0.001986 -0.001271 -0.564857 0.825185
373.380000 -3.990897 -1.252193 7.267818 -0.015928 -0.003551 -0.591288 0.806295
373.584000 -3.911319 -1.223987 7.274117 -0.010568 0.000291 -0.612392 0.790484
373.780000 -3.832057 -1.187645 7.278037 -0.005175 0.002085 -0.628022 0.778176
373.980000 -3.739991 -1.150738 7.284834 -0.003656 0.005526 -0.641128 0.767406
374.180000 -3.645271 -1.114606 7.291250 -0.007935 0.006359 -0.652631 0.757608
374.380000 -3.548172 -1.073377 7.292992 -0.005804 0.006177 -0.663533 0.748099
374.580000 -3.441399 -1.033626 7.293903 -0.003266 0.001638 -0.674448 0.738313
374.780000 -3.334763 -0.993356 7.300648 -0.000680 0.000363 -0.685078 0.728469
374.980000 -3.230015 -0.953585 7.306597 -0.003239 -0.001945 -0.694884 0.719112
375.180000 -3.127533 -0.908914 7.316079 0.006419 -0.006904 -0.702357 0.711762
375.380000 -3.040285 -0.868741 7.322550 0.013492 -0.009095 -0.707139 0.706887
375.580000 -2.963464 -0.828217 7.330906 0.011657 -0.005595 -0.709352 0.704736
375.780000 -2.889691 -0.792349 7.331615 -0.012832 0.005700 -0.709604 0.704460
375.980000 -2.812919 -0.749130 7.341896 -0.022213 0.012850 -0.707942 0.705804
376.180000 -2.725744 -0.708934 7.346105 -0.013603 0.007767 -0.705501 0.708536
376.380000 -2.633863 -0.668120 7.352411 0.012994 -0.003227 -0.702303 0.711752
376.584000 -2.546426 -0.630847 7.360129 0.029580 -0.010135 -0.699053 0.714386
376.780000 -2.479221 -0.610054 7.362849 0.027213 -0.010669 -0.696802 0.716668
376.980000 -2.436722 -0.590567 7.365098 0.018699 -0.011186 -0.695256 0.718432
377.180000 -2.406502 -0.572407 7.365726 0.008043 -0.008237 -0.694474 0.719426
377.384000 -2.393480 -0.560375 7.370264 0.000875 -0.003794 -0.694312 0.719664
377.580000 -2.381206 -0.553707 7.369119 -0.001053 0.002280 -0.694461 0.719526
377.780000 -2.368317 -0.543823 7.370643 -0.004376 0.006536 -0.695010 0.718957
377.980000 -2.351909 -0.532134 7.368626 -0.000521 0.001776 -0.695725 0.718306
378.180000 -2.338995 -0.523076 7.367894 0.002511 -0.002944 -0.696585 0.717464
378.280000 -2.329350 -0.518632 7.363470 0.005485 -0.003350 -0.696947 0.717094
378.480000 -2.316444 -0.510723 7.366242 0.008524 -0.000870 -0.697443 0.716589
378.680000 -2.317796 -0.510133 7.371134 0.005254 -0.000201 -0.697874 0.716201
378.880000 -2.318526 -0.518727 7.372292 0.000996 -0.000829 -0.698172 0.715929
379.080000 -2.322753 -0.524022 7.374293 0.001123 -0.000773 -0.698309 0.715795
379.180000 -2.323107 -0.523473 7.372880 0.001678 -0.000651 -0.698397 0.715708
379.380000 -2.329201 -0.531286 7.370956 0.002662 -0.002164 -0.698291 0.715805
379.580000 -2.338897 -0.537588 7.371958 0.001970 -0.001890 -0.698250 0.715848
379.780000 -2.349159 -0.541038 7.375204 0.000659 -0.000595 -0.698254 0.715850
379.980000 -2.358865 -0.551399 7.375111 -0.000065 -0.000111 -0.698183 0.715919
380.180000 -2.371332 -0.554924 7.375805 -0.000765 0.000576 -0.698104 0.715996
380.380000 -2.380198 -0.557597 7.375620 -0.002982 0.000644 -0.698076 0.716017
380.580000 -2.387522 -0.559725 7.375777 -0.002862 0.000386 -0.698125 0.715970
380.780000 -2.390972 -0.554054 7.375027 0.000488 0.000844 -0.698158 0.715943
380.980000 -2.394662 -0.550136 7.373440 0.001674 0.000735 -0.698303 0.715800
381.180000 -2.400179 -0.550959 7.372915 0.002016 0.000505 -0.698367 0.715736
381.380000 -2.400043 -0.544552 7.364551 -0.016352 0.004889 -0.698453 0.715452
381.680000 -2.384829 -0.548069 7.348825 -0.017854 0.014300 -0.699153 0.714606
381.880000 -2.369047 -0.548292 7.320136 0.005899 0.001555 -0.700071 0.714047
382.080000 -2.342481 -0.554847 7.257035 0.021296 -0.012763 -0.700809 0.712917
382.280000 -2.329638 -0.561103 7.167111 0.011535 -0.013950 -0.702108 0.711841
382.480000 -2.334787 -0.563861 7.083125 -0.004952 -0.005742 -0.703154 0.710997
382.680000 -2.339256 -0.567708 7.013866 -0.007591 -0.002321 -0.703769 0.710384
382.880000 -2.345297 -0.563507 6.968772 -0.004988 0.000148 -0.704201 0.709983
383.080000 -2.351916 -0.561139 6.943230 -0.003931 0.001839 -0.704530 0.709661
383.280000 -2.353906 -0.558390 6.932796 -0.002697 0.000975 -0.704500 0.709699
383.480000 -2.354726 -0.555129 6.936194 -0.001564 0.000651 -0.704640 0.709563
383.684000 -2.352609 -0.550879 6.947806 -0.001734 0.001377 -0.704768 0.709434
383.880000 -2.350411 -0.547303 6.957458 -0.001696 0.001418 -0.705023 0.709181
384.080000 -2.349012 -0.543756 6.962786 -0.001369 0.001309 -0.705178 0.709028
384.280000 -2.346503 -0.543856 6.962212 -0.000757 0.000870 -0.705172 0.709035
384.480000 -2.345062 -0.543938 6.958507 0.000075 0.000878 -0.704996 0.709211
384.680000 -2.343546 -0.546838 6.958891 -0.000108 0.000520 -0.704817 0.709389
384.880000 -2.340850 -0.552089 6.959409 -0.000792 -0.000014 -0.704594 0.709610
385.080000 -2.341519 -0.556203 6.962507 -0.001357 -0.000206 -0.704397 0.709805
385.280000 -2.341703 -0.556305 6.963900 -0.001579 -0.000634 -0.704185 0.710015
385.480000 -2.342683 -0.559923 6.965183 -0.001768 -0.000813 -0.703975 0.710222
385.680000 -2.345216 -0.555720 6.964427 -0.001930 0.000088 -0.703860 0.710336
385.880000 -2.348482 -0.553805 6.963067 -0.001503 0.000472 -0.703870 0.710327
386.080000 -2.348449 -0.555291 6.957393 -0.001231 0.000253 -0.704016 0.710183
386.280000 -2.345390 -0.553254 6.958006 -0.001225 0.005737 -0.703930 0.710245
386.480000 -2.342853 -0.559644 6.944042 -0.001368 0.002788 -0.703891 0.710302
386.680000 -2.342726 -0.571056 6.907452 -0.000402 -0.001729 -0.703904 0.710293
386.880000 -2.343060 -0.573181 6.851054 0.000871 -0.004278 -0.703734 0.710450
387.080000 -2.334546 -0.572170 6.784285 -0.003600 -0.003494 -0.703893 0.710289
387.280000 -2.331290 -0.573232 6.688737 -0.005841 0.000146 -0.703952 0.710224
387.480000 -2.328265 -0.572423 6.611064 -0.000953 0.001097 -0.703826 0.710371
387.680000 -2.327514 -0.571317 6.546627 0.004010 -0.002106 -0.703662 0.710521
387.884000 -2.325108 -0.571808 6.517622 0.001513 -0.002825 -0.703632 0.710558
388.084000 -2.323987 -0.566928 6.505550 -0.002587 -0.000905 -0.703632 0.710560
388.280000 -2.328552 -0.562552 6.512244 -0.002202 0.000081 -0.703590 0.710603
388.480000 -2.332369 -0.561457 6.526460 0.001497 0.000080 -0.703687 0.710508
388.684000 -2.337404 -0.559511 6.542017 0.002802 0.000386 -0.703753 0.710439
388.880000 -2.340223 -0.559413 6.556935 -0.001632 0.002597 -0.703890 0.710302
389.080000 -2.342883 -0.561026 6.562211 -0.004148 0.003140 -0.703886 0.710294
389.280000 -2.342712 -0.563733 6.558662 -0.002115 0.001489 -0.703969 0.710226
389.480000 -2.345747 -0.562970 6.554067 0.000080 0.000266 -0.704000 0.710200
389.680000 -2.343544 -0.564413 6.557888 -0.001076 0.000104 -0.704032 0.710168
389.880000 -2.344081 -0.564072 6.565629 -0.002753 0.001075 -0.704071 0.710124
390.080000 -2.343057 -0.562757 6.570217 -0.001890 0.001691 -0.704015 0.710180
390.280000 -2.340534 -0.561953 6.569836 -0.000647 0.000544 -0.703994 0.710205
390.480000 -2.339514 -0.563671 6.572056 -0.000578 0.000684 -0.703962 0.710237
390.680000 -2.336296 -0.562133 6.577356 -0.001047 0.001038 -0.703815 0.710382
390.880000 -2.333212 -0.565652 6.580087 -0.001420 0.000720 -0.703770 0.710426
391.080000 -2.333176 -0.561792 6.582406 -0.001247 0.003304 -0.703605 0.710582
391.184000 -2.331403 -0.563069 6.579619 -0.000844 0.002720 -0.703509 0.710681
391.380000 -2.326002 -0.570520 6.563316 -0.000454 0.000301 -0.703361 0.710832
391.584000 -2.319850 -0.574049 6.530082 -0.000338 -0.000020 -0.703144 0.711048
391.780000 -2.317275 -0.577658 6.477303 -0.001398 -0.002250 -0.702961 0.711223
391.980000 -2.313016 -0.576944 6.391311 -0.001559 -0.004041 -0.702890 0.711286
392.180000 -2.310701 -0.574944 6.298131 -0.000434 -0.002468 -0.702958 0.711227
392.380000 -2.313578 -0.575074 6.212059 0.000024 0.000493 -0.703072 0.711119
392.480000 -2.314580 -0.574217 6.182070 0.000567 0.000745 -0.703031 0.711159
392.680000 -2.316100 -0.575109 6.138952 0.000282 0.000047 -0.703181 0.711010
392.880000 -2.317627 -0.576317 6.122004 -0.001973 -0.000063 -0.703358 0.710833
393.080000 -2.319021 -0.573041 6.127851 -0.002155 0.000090 -0.703443 0.710749
393.280000 -2.321047 -0.570557 6.142892 -0.001342 0.000277 -0.703520 0.710675
393.480000 -2.323873 -0.567253 6.157917 -0.000671 0.000763 -0.703557 0.710638
393.680000 -2.326515 -0.565614 6.167374 -0.000196 0.001618 -0.703583 0.710611
393.880000 -2.327487 -0.564142 6.171579 -0.001173 0.002064 -0.703571 0.710621
394.080000 -2.328013 -0.566101 6.166957 -0.001594 0.001607 -0.703593 0.710599
394.280000 -2.329327 -0.567324 6.165199 -0.001157 0.000917 -0.703492 0.710702
394.480000 -2.329712 -0.568670 6.165849 -0.001014 0.000323 -0.703444 0.710750
394.680000 -2.327303 -0.571871 6.169308 -0.001368 0.000408 -0.703389 0.710803
394.880000 -2.326988 -0.570957 6.170104 -0.001823 0.000970 -0.703269 0.710921
395.080000 -2.325325 -0.571523 6.172961 -0.001701 0.000232 -0.703228 0.710962
395.280000 -2.324374 -0.571286 6.174092 -0.001022 -0.000274 -0.703128 0.711062
395.484000 -2.322300 -0.568142 6.175298 -0.001005 0.000196 -0.703130 0.711060
395.680000 -2.322235 -0.568523 6.173414 -0.001274 0.000539 -0.703164 0.711026
395.880000 -2.319984 -0.565886 6.175946 -0.001503 0.002424 -0.703039 0.711146
396.080000 -2.317151 -0.568900 6.170694 -0.000614 0.001917 -0.702939 0.711248
396.280000 -2.314346 -0.570266 6.151793 -0.000777 -0.000035 -0.702796 0.711391
396.480000 -2.314814 -0.575853 6.115560 -0.000362 -0.001451 -0.702873 0.711314
396.580000 -2.312823 -0.575641 6.090650 -0.000820 -0.002212 -0.702953 0.711232
396.780000 -2.314493 -0.576688 6.025103 -0.001545 -0.001181 -0.703192 0.710998
396.980000 -2.311667 -0.575439 5.962591 -0.002791 -0.000510 -0.703479 0.710710
397.180000 -2.310623 -0.572332 5.916204 -0.002241 0.000249 -0.703834 0.710361
397.380000 -2.309523 -0.570052 5.893049 -0.000563 -0.000198 -0.704001 0.710199
397.580000 -2.309880 -0.569407 5.891460 0.000287 -0.000621 -0.704155 0.710045
397.780000 -2.311943 -0.567686 5.904592 0.000001 0.000192 -0.704244 0.709958
397.980000 -2.313529 -0.569009 5.917570 -0.001105 0.000898 -0.704192 0.710008
398.180000 -2.310702 -0.567597 5.924802 -0.001830 0.000901 -0.704149 0.710049
398.380000 -2.310227 -0.568173 5.929086 -0.001654 0.001187 -0.704202 0.709996
398.580000 -2.311888 -0.567598 5.929836 -0.000845 0.000120 -0.704209 0.709993
398.780000 -2.309327 -0.568024 5.931419 -0.000150 -0.000424 -0.704228 0.709974
398.980000 -2.309100 -0.569504 5.935863 -0.001021 0.000594 -0.704244 0.709957
399.180000 -2.309519 -0.570293 5.940695 -0.001667 0.001036 -0.704294 0.709906
399.380000 -2.307534 -0.572163 5.943310 -0.000969 0.000167 -0.704232 0.709969
399.580000 -2.304297 -0.574349 5.944354 -0.000902 -0.000503 -0.704230 0.709972
399.784000 -2.304310 -0.574018 5.946411 -0.001237 -0.000197 -0.704244 0.709957
399.980000 -2.302671 -0.576080 5.948248 -0.001181 -0.000076 -0.704184 0.710017
400.180000 -2.303088 -0.575145 5.949945 -0.000754 -0.000483 -0.704202 0.710000
400.380000 -2.302567 -0.574314 5.954529 -0.000496 0.001964 -0.704155 0.710044
400.580000 -2.301563 -0.577210 5.944192 -0.001052 0.000711 -0.704082 0.710117
400.780000 -2.301212 -0.580156 5.921090 -0.000731 -0.000190 -0.704083 0.710117
400.980000 -2.299157 -0.583627 5.876382 -0.000187 -0.001203 -0.704086 0.710114
401.180000 -2.300139 -0.584059 5.813753 -0.001228 -0.000840 -0.704043 0.710156
401.380000 -2.297969 -0.584828 5.737857 -0.002269 -0.000075 -0.704003 0.710194
401.580000 -2.301680 -0.588752 5.685159 -0.001483 0.000260 -0.703940 0.710258
401.780000 -2.299572 -0.589350 5.657989 -0.000767 0.000139 -0.704034 0.710166
401.980000 -2.298948 -0.589972 5.656149 -0.001419 -0.000322 -0.704143 0.710057
402.080000 -2.298509 -0.587973 5.664220 -0.002997 -0.000522 -0.704196 0.709999
402.280000 -2.298259 -0.585601 5.682788 -0.002921 -0.000294 -0.704366 0.709831
402.480000 -2.301272 -0.586257 5.699380 -0.000465 0.000044 -0.704558 0.709646
402.680000 -2.302882 -0.581871 5.707439 0.000280 0.000879 -0.704666 0.709539
402.880000 -2.304081 -0.581552 5.706768 -0.001071 0.000876 -0.704745 0.709460
403.080000 -2.305102 -0.579820 5.710216 -0.002520 0.000928 -0.704731 0.709470
403.280000 -2.305828 -0.579443 5.710252 -0.001453 0.001098 -0.704813 0.709391
403.480000 -2.307844 -0.579639 5.711329 -0.000518 0.000525 -0.704842 0.709364
403.680000 -2.307213 -0.579844 5.714875 -0.000556 0.000479 -0.704837 0.709369
403.880000 -2.305000 -0.581014 5.719251 -0.001537 0.000767 -0.704784 0.709419
404.080000 -2.306425 -0.580858 5.723935 -0.001895 0.000661 -0.704745 0.709458
404.280000 -2.307506 -0.581188 5.724745 -0.000676 0.000083 -0.704712 0.709493
404.480000 -2.308123 -0.580989 5.719365 -0.000274 -0.000606 -0.704604 0.709601
404.684000 -2.307587 -0.580956 5.713245 -0.001315 0.000493 -0.704667 0.709537
404.880000 -2.311303 -0.581627 5.707860 -0.002012 0.000939 -0.704642 0.709559
405.084000 -2.311245 -0.581814 5.704225 -0.000940 0.002753 -0.704650 0.709549
405.280000 -2.311455 -0.582257 5.700259 -0.000812 0.002152 -0.704538 0.709663
405.480000 -2.311923 -0.587139 5.687339 -0.001647 0.000561 -0.704404 0.709797
405.680000 -2.312819 -0.591228 5.652946 -0.001463 -0.000830 -0.704201 0.709999
405.880000 -2.310851 -0.592215 5.599474 -0.001530 -0.000971 -0.703960 0.710238
406.080000 -2.311805 -0.592362 5.513160 -0.002680 -0.000830 -0.703857 0.710336
406.280000 -2.307977 -0.592596 5.424924 -0.002648 0.000077 -0.703667 0.710525
406.480000 -2.308411 -0.593120 5.360784 -0.000787 0.000310 -0.703512 0.710683
406.680000 -2.307365 -0.590931 5.322315 -0.000114 0.000050 -0.703527 0.710669
406.880000 -2.307921 -0.591584 5.314324 -0.000705 -0.000852 -0.703611 0.710584
407.080000 -2.308538 -0.590176 5.327443 -0.001385 0.000223 -0.703740 0.710456
407.280000 -2.308939 -0.590398 5.347710 -0.001162 0.001388 -0.703917 0.710280
407.480000 -2.310215 -0.589339 5.362999 -0.000807 0.001094 -0.703954 0.710244
407.680000 -2.309423 -0.590656 5.369970 -0.001094 0.000603 -0.704034 0.710165
407.880000 -2.309509 -0.591193 5.369625 -0.001276 0.000701 -0.704006 0.710192
408.084000 -2.310093 -0.592500 5.368226 -0.001417 0.000685 -0.703961 0.710237
408.280000 -2.310900 -0.594156 5.367546 -0.001422 0.000069 -0.703861 0.710336
408.480000 -2.310511 -0.596853 5.368872 -0.001392 0.000013 -0.703903 0.710295
408.680000 -2.310372 -0.596564 5.375752 -0.002019 0.000387 -0.703829 0.710366
408.880000 -2.311640 -0.597942 5.381149 -0.002310 0.000193 -0.703900 0.710295
409.080000 -2.309268 -0.598301 5.384137 -0.002041 0.000499 -0.703872 0.710324
409.280000 -2.307139 -0.597703 5.378425 -0.001572 0.000208 -0.703925 0.710272
409.480000 -2.304868 -0.596545 5.369595 -0.001961 0.000015 -0.703893 0.710304
409.680000 -2.302376 -0.596312 5.360482 -0.001701 -0.000607 -0.703911 0.710286
409.880000 -2.300712 -0.593833 5.358135 -0.001836 -0.000361 -0.703989 0.710208
409.980000 -2.297606 -0.588754 5.352168 -0.018112 0.000130 -0.704066 0.709903
410.180000 -2.285366 -0.572467 5.345827 -0.037038 0.001392 -0.704283 0.708952
410.380000 -2.256050 -0.547391 5.328775 -0.032504 0.011361 -0.704846 0.708524
410.584000 -2.209684 -0.524930 5.286384 -0.009798 0.028197 -0.704823 0.708754
410.780000 -2.145087 -0.509302 5.228232 -0.000859 0.032347 -0.704195 0.709269
410.980000 -2.065925 -0.494451 5.147805 -0.005878 0.018869 -0.703752 0.710171
411.180000 -1.976210 -0.486934 5.042657 -0.009622 -0.005287 -0.703800 0.710314
411.380000 -1.892533 -0.479862 4.938916 -0.007502 -0.011638 -0.703880 0.710184
411.580000 -1.810818 -0.469103 4.837056 -0.003030 -0.003035 -0.704036 0.710151
411.780000 -1.729350 -0.457200 4.741050 0.002891 -0.001373 -0.703970 0.710222
411.980000 -1.656258 -0.441876 4.646753 -0.001566 -0.005129 -0.703959 0.710220
412.180000 -1.597905 -0.422627 4.547770 0.001335 -0.010858 -0.703913 0.710202
412.380000 -1.540472 -0.407647 4.463951 -0.004308 -0.002876 -0.704018 0.710163
412.580000 -1.484103 -0.390531 4.395184 -0.008639 0.011839 -0.703993 0.710055
412.780000 -1.429501 -0.371198 4.340558 -0.018278 0.019711 -0.703918 0.709772
412.980000 -1.359153 -0.356622 4.287249 -0.013677 0.008970 -0.703978 0.710033
413.184000 -1.280698 -0.340080 4.237559 -0.009198 0.002273 -0.704029 0.710108
413.380000 -1.203326 -0.327249 4.181932 -0.001589 0.002990 -0.704202 0.709991
413.580000 -1.125847 -0.315706 4.129413 -0.005196 0.006329 -0.704181 0.709973
413.780000 -1.051070 -0.303192 4.068132 -0.001158 -0.001117 -0.703957 0.710240
413.980000 -0.980896 -0.291841 4.018934 -0.004657 -0.002700 -0.704031 0.710148
414.180000 -0.917989 -0.280799 3.963227 -0.001383 -0.003226 -0.703896 0.710294
414.380000 -0.859474 -0.269824 3.909269 -0.004669 0.002821 -0.703830 0.710348
414.580000 -0.809815 -0.259527 3.853162 -0.003139 0.002037 -0.703926 0.710264
414.780000 -0.757404 -0.245813 3.790128 -0.009412 0.003582 -0.704028 0.710100
414.980000 -0.708587 -0.235795 3.732842 -0.008247 0.002164 -0.704065 0.710085
415.184000 -0.655448 -0.224287 3.674535 -0.010008 0.006528 -0.704205 0.709896
415.380000 -0.603825 -0.214439 3.619519 -0.005569 0.004781 -0.704110 0.710053
415.580000 -0.549501 -0.201698 3.567393 -0.011053 0.006082 -0.704025 0.710063
415.780000 -0.492665 -0.189795 3.508265 -0.008274 0.001616 -0.704035 0.710115
415.980000 -0.439182 -0.180057 3.447156 -0.002714 -0.001074 -0.704057 0.710138
416.180000 -0.392450 -0.170064 3.399799 -0.000601 0.000024 -0.703966 0.710234
416.384000 -0.351414 -0.159371 3.353402 -0.005981 0.002006 -0.703951 0.710220
416.580000 -0.312210 -0.147915 3.307752 -0.015106 0.005927 -0.704071 0.709945
416.780000 -0.268004 -0.140074 3.264575 -0.018682 0.008785 -0.704207 0.709695
416.980000 -0.216618 -0.130317 3.214569 -0.015119 0.010269 -0.704347 0.709621
417.180000 -0.159840 -0.115100 3.159351 -0.011977 0.007948 -0.704332 0.709725
417.380000 -0.094847 -0.100817 3.101208 -0.013575 0.005010 -0.704393 0.709662
417.580000 -0.029303 -0.086693 3.034020 -0.015879 0.006242 -0.704348 0.709650
417.784000 0.033872 -0.070857 2.948837 -0.000868 -0.001920 -0.704238 0.709961
417.984000 0.097706 -0.057735 2.882840 0.013657 -0.009421 -0.703908 0.710097
418.180000 0.136814 -0.048479 2.832662 0.016630 -0.008970 -0.703731 0.710216
418.380000 0.158295 -0.040075 2.811150 0.011583 -0.007951 -0.703868 0.710191
418.580000 0.164356 -0.037128 2.808505 -0.000284 -0.005461 -0.703990 0.710189
418.780000 0.163041 -0.034020 2.814955 -0.014388 0.007036 -0.703985 0.710034
418.980000 0.160162 -0.030465 2.828792 -0.017471 0.012794 -0.703896 0.709973
419.180000 0.164735 -0.027886 2.832837 -0.012914 0.010392 -0.703928 0.710078
419.380000 0.178061 -0.024947 2.826628 -0.008289 0.006055 -0.703923 0.710202
419.580000 0.192171 -0.022173 2.824825 -0.006883 0.004048 -0.703872 0.710282
419.784000 0.202532 -0.023424 2.823935 -0.006001 0.002518 -0.704003 0.710167
419.980000 0.212611 -0.023871 2.824924 -0.004149 0.000606 -0.704124 0.710065
420.180000 0.217469 -0.026377 2.828936 -0.004573 0.000268 -0.704175 0.710012
420.380000 0.217927 -0.024068 2.831113 -0.006207 0.000535 -0.704191 0.709983
420.580000 0.217728 -0.022693 2.832251 -0.006941 0.000741 -0.704156 0.710011
420.784000 0.213869 -0.024649 2.833138 -0.006680 0.002046 -0.704155 0.710011
420.980000 0.206943 -0.026006 2.832138 -0.005945 0.002989 -0.704209 0.709962
421.180000 0.198435 -0.025083 2.828772 -0.007032 0.002818 -0.704150 0.710011
421.280000 0.195454 -0.024349 2.828868 -0.008259 0.002422 -0.704174 0.709975
421.480000 0.189464 -0.024319 2.827567 -0.009221 0.003538 -0.704252 0.709882
421.680000 0.186485 -0.026216 2.825781 -0.008632 0.004996 -0.704175 0.709956
421.880000 0.179131 -0.028113 2.820354 -0.007834 0.004632 -0.704258 0.709886
422.080000 0.175493 -0.027171 2.815111 -0.007808 0.003112 -0.704130 0.710021
422.280000 0.169962 -0.028218 2.815929 -0.008823 0.002809 -0.704181 0.709960
422.484000 0.166436 -0.029772 2.816372 -0.009237 0.004474 -0.704150 0.709977
422.680000 0.165335 -0.033495 2.813633 -0.008457 0.005290 -0.704188 0.709944
422.884000 0.163350 -0.034946 2.810463 -0.008248 0.004396 -0.704183 0.709957
423.080000 0.161738 -0.031913 2.808974 -0.008736 0.002831 -0.704147 0.709995
423.280000 0.161678 -0.034443 2.806354 -0.009197 0.002634 -0.704126 0.710011
423.480000 0.160830 -0.036189 2.805464 -0.008298 0.004819 -0.704188 0.709949
423.684000 0.158963 -0.039385 2.803158 -0.007741 0.005191 -0.704132 0.710008
423.880000 0.156833 -0.036756 2.801046 -0.008890 0.003136 -0.704159 0.709980
424.080000 0.157164 -0.036464 2.800855 -0.009836 0.002432 -0.704138 0.709990
424.284000 0.158208 -0.036215 2.803354 -0.009230 0.004262 -0.704249 0.709880
424.480000 0.157460 -0.040447 2.801863 -0.007930 0.005728 -0.704232 0.709902
424.580000 0.159419 -0.042340 2.801067 -0.007652 0.005360 -0.704254 0.709886
424.780000 0.163411 -0.040156 2.798682 -0.008041 0.003562 -0.704176 0.709971
424.980000 0.165915 -0.034797 2.799240 -0.010262 0.002101 -0.704218 0.709907
425.180000 0.168336 -0.034464 2.800541 -0.009292 0.002743 -0.704204 0.709932
425.380000 0.167923 -0.038942 2.795754 -0.005440 0.005272 -0.704280 0.709882
425.580000 0.168960 -0.040123 2.796544 -0.006121 0.004842 -0.704308 0.709852
425.780000 0.169249 -0.034383 2.801491 -0.009198 0.002795 -0.704244 0.709893
425.980000 0.170416 -0.032154 2.804319 -0.010826 0.001881 -0.704150 0.709966
426.180000 0.169594 -0.034878 2.803080 -0.007983 0.003912 -0.704179 0.709967
426.380000 0.168804 -0.039687 2.801489 -0.004830 0.006119 -0.704239 0.709920
426.580000 0.171314 -0.037286 2.800939 -0.007516 0.003988 -0.704232 0.709919
426.684000 0.170436 -0.032952 2.803616 -0.009262 0.002957 -0.704261 0.709874
426.880000 0.168671 -0.032548 2.803353 -0.009878 0.002083 -0.704152 0.709978
427.080000 0.166912 -0.037458 2.799059 -0.006579 0.004366 -0.704219 0.709939
427.280000 0.166425 -0.041311 2.799908 -0.006246 0.005501 -0.704254 0.709900
427.480000 0.163173 -0.037869 2.802797 -0.009249 0.003779 -0.704249 0.709883
427.680000 0.159885 -0.037355 2.804040 -0.010514 0.002285 -0.704148 0.709972
427.880000 0.160909 -0.040114 2.804912 -0.008554 0.003454 -0.704130 0.710011
428.080000 0.161267 -0.044227 2.804255 -0.006691 0.006044 -0.704167 0.709977
428.280000 0.160872 -0.044848 2.806773 -0.007628 0.005444 -0.704082 0.710057
428.480000 0.161847 -0.038711 2.805524 -0.010063 0.001416 -0.703958 0.710169
428.680000 0.161256 -0.037163 2.803796 -0.009718 0.001353 -0.704023 0.710109
428.880000 0.162772 -0.042751 2.805512 -0.006827 0.005361 -0.704028 0.710119
429.080000 0.158733 -0.047006 2.806142 -0.006172 0.006475 -0.704088 0.710057
429.280000 0.159959 -0.039673 2.806132 -0.008672 0.003435 -0.703951 0.710187
429.480000 0.158612 -0.035410 2.808488 -0.011371 0.000596 -0.703899 0.710209
429.680000 0.156713 -0.034818 2.809038 -0.009910 0.002955 -0.703937 0.710187
429.880000 0.155730 -0.041560 2.811591 -0.004134 0.008245 -0.704013 0.710127
430.080000 0.158351 -0.041094 2.811869 -0.005363 0.006864 -0.704017 0.710130
430.280000 0.157370 -0.034342 2.812018 -0.011107 0.001694 -0.703996 0.710115
430.480000 0.159020 -0.034497 2.811326 -0.011243 0.000568 -0.704081 0.710030
430.680000 0.160095 -0.038129 2.808559 -0.006585 0.004803 -0.704161 0.709994
430.880000 0.160070 -0.042176 2.812349 -0.004200 0.007530 -0.704160 0.709989
431.080000 0.161179 -0.037069 2.810403 -0.008535 0.003485 -0.704103 0.710038
431.280000 0.160436 -0.032467 2.813225 -0.011647 -0.000021 -0.704108 0.709998
431.480000 0.160410 -0.033324 2.812449 -0.008678 0.002999 -0.704092 0.710049
431.680000 0.157447 -0.038479 2.816138 -0.004729 0.007113 -0.704137 0.710013
431.880000 0.156688 -0.038459 2.814323 -0.005729 0.006491 -0.704137 0.710011
432.080000 0.157667 -0.032081 2.817231 -0.009891 0.002438 -0.704051 0.710076
432.280000 0.157928 -0.029889 2.821383 -0.011282 0.001484 -0.704011 0.710098
432.484000 0.156263 -0.034420 2.818271 -0.007253 0.004822 -0.704192 0.709956
432.680000 0.154636 -0.040044 2.821788 -0.003806 0.007060 -0.704252 0.709905
432.880000 0.156153 -0.035353 2.819073 -0.007866 0.004246 -0.704248 0.709898
433.080000 0.155242 -0.030633 2.825220 -0.012648 0.000831 -0.704352 0.709738
433.280000 0.159097 -0.029934 2.826895 -0.010563 0.002269 -0.704336 0.709785
433.480000 0.155765 -0.035308 2.828735 -0.004240 0.006962 -0.704411 0.709746
433.680000 0.156024 -0.034485 2.827492 -0.004494 0.006377 -0.704329 0.709831
433.880000 0.159577 -0.027641 2.829243 -0.010672 0.001868 -0.704232 0.709887
434.080000 0.159792 -0.025083 2.832545 -0.012820 0.001429 -0.704235 0.709850
434.280000 0.158688 -0.027560 2.828938 -0.007004 0.005025 -0.704202 0.709948
434.480000 0.159665 -0.031348 2.832487 -0.002986 0.006716 -0.704291 0.709873
434.680000 0.164562 -0.019159 2.837487 -0.013405 0.000583 -0.704262 0.709814
434.880000 0.168575 -0.008671 2.832694 -0.021491 -0.004822 -0.704357 0.709504
435.080000 0.167756 -0.009667 2.812650 -0.007576 0.003917 -0.704113 0.710037
435.280000 0.168477 -0.005687 2.759257 0.011520 0.016021 -0.703918 0.710007
435.480000 0.171253 -0.000299 2.694779 0.002255 0.011791 -0.703852 0.710245
435.680000 0.166132 -0.001136 2.600505 -0.018439 -0.000156 -0.704076 0.709885
435.880000 0.165040 -0.005101 2.502004 -0.018027 -0.001940 -0.704215 0.709756
436.080000 0.165654 -0.007235 2.403924 -0.005614 0.004887 -0.704302 0.709862
436.284000 0.168424 -0.006299 2.321006 -0.003552 0.009289 -0.704328 0.709805
436.480000 0.169297 -0.006864 2.239094 -0.012068 0.003114 -0.704356 0.709738
436.680000 0.170564 -0.002985 2.165714 -0.013303 -0.000659 -0.704283 0.709794
436.880000 0.172110 -0.001687 2.095665 -0.007164 0.002499 -0.704223 0.709939
437.080000 0.170202 0.001501 2.035564 -0.004239 0.006795 -0.704124 0.710032
437.280000 0.172783 0.006617 1.982600 -0.006291 0.006593 -0.704099 0.710043
437.480000 0.180234 0.009317 1.937714 -0.009785 0.003802 -0.704005 0.710118
437.680000 0.184349 0.007987 1.905912 -0.007830 0.004178 -0.703977 0.710167
437.880000 0.187206 0.007977 1.883622 -0.006178 0.005006 -0.703980 0.710175
438.080000 0.190707 0.007803 1.879720 -0.006394 0.004092 -0.703942 0.710217
438.280000 0.194350 0.008439 1.882882 -0.007441 0.003447 -0.703937 0.710215
438.484000 0.196125 0.008009 1.879855 -0.008419 0.003445 -0.703868 0.710272
438.684000 0.198278 0.007691 1.867769 -0.007827 0.003901 -0.703798 0.710346
438.880000 0.198040 0.008013 1.842119 -0.007303 0.003958 -0.703883 0.710267
439.080000 0.198944 0.008395 1.804920 -0.007408 0.003993 -0.703941 0.710209
439.280000 0.199224 0.010386 1.752068 -0.008136 0.004002 -0.703992 0.710150
439.480000 0.198945 0.009587 1.677534 -0.008474 0.004626 -0.703978 0.710156
439.680000 0.197054 0.011040 1.593501 -0.008451 0.004975 -0.704008 0.710125
439.780000 0.195109 0.010518 1.550910 -0.008464 0.005227 -0.704010 0.710120
439.980000 0.193585 0.010396 1.463065 -0.008920 0.005348 -0.704005 0.710119
440.180000 0.194203 0.009643 1.374166 -0.009889 0.005320 -0.703917 0.710194
440.380000 0.198261 0.012171 1.282885 -0.009958 0.005391 -0.703855 0.710253
440.580000 0.206180 0.011272 1.188302 -0.009080 0.004636 -0.703886 0.710240
440.780000 0.210888 0.014185 1.092798 -0.007426 0.004425 -0.704089 0.710059
440.984000 0.213715 0.017019 0.990891 -0.005902 0.003283 -0.704018 0.710150
441.180000 0.218312 0.014844 0.897825 -0.005917 0.002383 -0.704027 0.710145
441.380000 0.214461 0.016700 0.795768 -0.006584 0.003782 -0.703995 0.710165
441.584000 0.214830 0.017917 0.696688 -0.007420 0.003943 -0.703886 0.710263
441.780000 0.209748 0.016891 0.601716 -0.008587 0.004351 -0.703875 0.710259
441.980000 0.204214 0.019919 0.501750 -0.009124 0.005439 -0.703855 0.710264
442.180000 0.204384 0.023896 0.399562 -0.009187 0.006551 -0.703846 0.710263
442.280000 0.205178 0.021596 0.356400 -0.009673 0.006343 -0.703715 0.710389
442.480000 0.204483 0.022004 0.259486 -0.009090 0.007155 -0.703749 0.710354
442.680000 0.207860 0.024925 0.153969 -0.007743 0.005637 -0.703792 0.710341
442.780000 0.215425 0.022727 0.107015 -0.007557 0.004556 -0.703918 0.710226
442.980000 0.219506 0.022769 0.012038 -0.007517 0.003590 -0.703991 0.710160
443.180000 0.216357 0.029044 -0.093121 -0.005233 -0.001679 -0.704433 0.709749
443.280000 0.197242 0.025666 -0.095731 -0.003087 -0.002493 -0.703063 0.711117
443.380000 0.183030 0.018913 -0.102239 -0.002192 -0.001702 -0.699408 0.714717
443.580000 0.170027 0.010474 -0.120397 0.001251 -0.006790 -0.693576 0.720350
443.680000 0.162484 0.008713 -0.123166 0.000827 -0.006887 -0.693430 0.720491
443.880000 0.160127 0.007653 -0.126104 0.000523 -0.006968 -0.693336 0.720581
443.980000 0.159580 0.005672 -0.127969 0.000527 -0.007122 -0.693315 0.720599
444.084000 0.157177 0.008337 -0.128074 0.000771 -0.006791 -0.693298 0.720619
444.280000 0.159529 0.006550 -0.130117 0.000753 -0.006771 -0.693347 0.720572
444.380000 0.158050 0.007500 -0.129701 0.000679 -0.006702 -0.693277 0.720640
444.580000 0.154425 0.005858 -0.128787 0.000526 -0.006732 -0.693325 0.720593
444.680000 0.156143 0.006258 -0.132426 0.000599 -0.006660 -0.693373 0.720548
444.780000 0.155915 0.005366 -0.132616 0.000583 -0.006869 -0.693393 0.720527
444.880000 0.156110 0.005649 -0.132526 0.000524 -0.006876 -0.693330 0.720587
445.080000 0.152033 0.004302 -0.132668 0.000478 -0.006629 -0.693365 0.720556
445.180000 0.151519 0.004768 -0.135008 0.000349 -0.006829 -0.693271 0.720644
445.280000 0.150450 0.006312 -0.135084 0.000369 -0.006660 -0.693350 0.720570
445.480000 0.152139 0.008171 -0.132134 0.000598 -0.006646 -0.693289 0.720629
445.580000 0.151038 0.008549 -0.133750 0.000590 -0.006695 -0.693220 0.720695
445.680000 0.149723 0.008029 -0.133909 0.000532 -0.006531 -0.693289 0.720630
445.880000 0.148443 0.007639 -0.136902 0.000424 -0.006553 -0.693228 0.720689
445.980000 0.149095 0.006428 -0.138193 0.000473 -0.006675 -0.693284 0.720634
446.180000 0.147911 0.007401 -0.137033 0.000478 -0.006631 -0.693243 0.720673
446.280000 0.149095 0.005858 -0.137530 0.000524 -0.006663 -0.693244 0.720672
446.380000 0.147055 0.008550 -0.139482 0.000534 -0.006431 -0.693310 0.720610
446.480000 0.146759 0.003526 -0.135487 0.000229 -0.006863 -0.693233 0.720681
446.680000 0.144951 0.006531 -0.137261 0.000468 -0.006604 -0.693237 0.720679
446.780000 0.147416 0.005801 -0.136929 0.000480 -0.006649 -0.693248 0.720669
446.880000 0.145523 0.004980 -0.135617 0.000488 -0.006559 -0.693231 0.720685
446.980000 0.144622 0.007377 -0.136795 0.000442 -0.006555 -0.693323 0.720597


==> fig/norm_res/data_figure_5/trajectory_oltar_sim.txt <==
timestamp tx ty tz qx qy qz qw
257.572000 -0.019544 0.007737 -0.065919 0.001318 0.000592 -0.000818 0.999999
257.672000 -0.017908 0.007863 -0.066761 0.001404 0.000594 -0.000878 0.999998
257.772000 -0.017762 0.007568 -0.064884 0.001322 0.000571 -0.000891 0.999999
257.872000 -0.019560 0.006380 -0.065643 0.001256 0.000601 -0.000961 0.999999
257.972000 -0.016657 0.005620 -0.066133 0.001253 0.000570 -0.000895 0.999999
258.072000 -0.019900 0.005108 -0.066883 0.001230 0.000632 -0.000911 0.999999
258.172000 -0.017023 0.006362 -0.066017 0.001227 0.000569 -0.000886 0.999999
258.272000 -0.019399 0.007352 -0.065490 0.001329 0.000595 -0.000890 0.999999
258.372000 -0.020059 0.006266 -0.065178 0.001253 0.000596 -0.000910 0.999999
258.472000 -0.017411 0.005395 -0.065454 0.001253 0.000565 -0.000945 0.999999
258.572000 -0.020168 0.006755 -0.064488 0.001286 0.000589 -0.000875 0.999999
258.672000 -0.017963 0.007275 -0.065961 0.001346 0.000580 -0.000833 0.999999
258.772000 -0.017775 0.007165 -0.064970 0.001345 0.000560 -0.000745 0.999999
258.872000 -0.019787 0.005713 -0.065865 0.001325 0.000606 -0.000786 0.999999
258.972000 -0.019184 0.007871 -0.065384 0.001410 0.000583 -0.000846 0.999998
259.076000 -0.018278 0.006588 -0.065230 0.001362 0.000572 -0.000935 0.999998
259.172000 -0.018831 0.007986 -0.066132 0.001468 0.000589 -0.000906 0.999998
259.272000 -0.018035 0.008084 -0.065076 0.001488 0.000555 -0.000921 0.999998
259.376000 -0.020712 0.007917 -0.065792 0.001523 0.000614 -0.000906 0.999998
259.472000 -0.017096 0.008093 -0.064914 0.001424 0.000541 -0.000822 0.999999
259.572000 -0.019259 0.008545 -0.064877 0.001506 0.000576 -0.000843 0.999998
259.672000 -0.019089 0.007415 -0.065922 0.001369 0.000584 -0.000849 0.999999
259.776000 -0.017659 0.006769 -0.064622 0.001368 0.000544 -0.000831 0.999999
259.872000 -0.018575 0.006176 -0.065535 0.001398 0.000586 -0.000916 0.999998
259.976000 -0.016178 -0.000040 -0.064193 0.001491 0.000575 -0.000919 0.999998
260.172000 -0.016123 -0.034601 -0.059624 0.002228 0.000582 0.001199 0.999997
260.272000 -0.013008 -0.048974 -0.054366 0.002780 0.000550 0.002503 0.999993
260.372000 -0.017399 -0.056271 -0.054061 0.002577 0.000670 0.003691 0.999990
260.472000 -0.025902 -0.009896 -0.051086 0.000698 0.000763 0.003550 0.999993
260.572000 -0.033578 0.015921 -0.039936 -0.001329 0.000737 0.003482 0.999993
260.672000 -0.039978 0.006427 -0.029159 -0.001639 0.000786 0.002905 0.999994
260.772000 -0.045661 -0.058998 -0.022358 0.001663 0.001203 0.002685 0.999994
260.872000 -0.050885 -0.063969 0.031517 0.023012 0.003389 0.002352 0.999727
261.072000 -0.074789 -0.066797 0.101376 0.018346 0.004439 0.000609 0.999822
261.272000 -0.110254 -0.090030 0.187927 -0.022607 0.004522 -0.001244 0.999733
261.472000 -0.154634 -0.124997 0.275434 -0.011930 0.012009 -0.002478 0.999854
261.572000 -0.168575 -0.135966 0.323618 0.000929 0.018775 -0.003259 0.999818
261.672000 -0.171818 -0.142003 0.372183 0.009277 0.021151 -0.003568 0.999727
261.872000 -0.190662 -0.155740 0.485715 -0.008857 0.030557 -0.003479 0.999488
262.072000 -0.186595 -0.167965 0.591948 -0.022172 0.021624 -0.003220 0.999515
262.272000 -0.178363 -0.161112 0.702246 -0.012471 0.013788 -0.003534 0.999821
262.472000 -0.161525 -0.156952 0.792320 -0.004526 0.011219 -0.003210 0.999922
262.672000 -0.149849 -0.144680 0.892231 -0.004066 0.010835 -0.002955 0.999929
262.872000 -0.132246 -0.125517 0.985976 -0.006713 0.008372 -0.002440 0.999939
263.072000 -0.114995 -0.107708 1.082109 -0.006253 0.007119 -0.002010 0.999953
263.272000 -0.102207 -0.085376 1.178990 -0.000172 0.007285 -0.001749 0.999972
263.372000 -0.095204 -0.075403 1.232987 0.002699 0.006652 -0.001501 0.999973
263.572000 -0.082281 -0.054167 1.330582 0.002554 0.007021 -0.001482 0.999971
263.772000 -0.070577 -0.035062 1.434008 0.001524 0.009451 -0.001357 0.999953
263.972000 -0.060556 -0.021463 1.530564 0.002055 0.009711 -0.001404 0.999950
264.172000 -0.050007 -0.011730 1.631301 0.003099 0.009076 -0.001492 0.999953
264.276000 -0.045982 -0.007305 1.677042 0.003209 0.008933 -0.001470 0.999954
264.472000 -0.035666 0.000090 1.759050 -0.000146 0.008885 -0.001446 0.999959
264.672000 -0.025918 0.009393 1.825041 -0.002115 0.008517 -0.001289 0.999961
264.872000 -0.019212 0.014260 1.876882 -0.001491 0.007798 -0.001454 0.999967
265.076000 -0.011245 0.020470 1.919640 0.000637 0.006739 -0.001344 0.999976
265.272000 -0.008735 0.024593 1.950088 0.000311 0.007032 -0.001366 0.999974
265.372000 -0.007857 0.026546 1.960184 -0.000666 0.007520 -0.001436 0.999970
265.572000 -0.006391 0.030254 1.971550 -0.001338 0.007363 -0.001425 0.999971
265.672000 -0.007581 0.031459 1.972142 -0.000999 0.007728 -0.001360 0.999969
265.872000 -0.007002 0.029458 1.968590 -0.000671 0.008177 -0.001376 0.999965
266.072000 -0.009664 0.029807 1.969132 -0.000021 0.008240 -0.001288 0.999965
266.172000 -0.009443 0.029898 1.971656 -0.000163 0.008331 -0.001341 0.999964
266.272000 -0.011679 0.032538 1.969492 -0.001156 0.008363 -0.001142 0.999964
266.472000 -0.014355 0.032463 1.971029 -0.001928 0.008400 -0.001157 0.999962
266.676000 -0.017147 0.028331 1.970853 -0.000476 0.008744 -0.001128 0.999961
266.872000 -0.020649 0.025799 1.970766 0.000183 0.009288 -0.001157 0.999956
267.072000 -0.021986 0.025644 1.970301 -0.001712 0.009246 -0.001106 0.999955
267.176000 -0.022005 0.027440 1.969170 -0.002718 0.009188 -0.001060 0.999954
267.372000 -0.027619 0.021629 1.970673 0.002553 0.025701 -0.000972 0.999666
267.572000 -0.008530 0.014392 1.976041 0.002697 0.033370 -0.001596 0.999438
267.772000 0.019251 0.011850 2.001140 -0.003451 0.035690 -0.005294 0.999343
267.976000 0.072015 0.007888 2.039443 -0.006074 0.031809 -0.015127 0.999361
268.172000 0.131657 0.000982 2.109618 -0.002495 0.013110 -0.030258 0.999453
268.372000 0.194483 -0.005381 2.184315 0.002626 -0.009420 -0.048697 0.998766
268.472000 0.230217 -0.007204 2.228901 0.002739 -0.015243 -0.057484 0.998226
268.672000 0.270893 -0.008754 2.324550 -0.003370 -0.014704 -0.072982 0.997219
268.872000 0.293089 -0.012427 2.422114 -0.006319 -0.009687 -0.083121 0.996472
269.072000 0.297270 -0.010698 2.515527 -0.002083 -0.008987 -0.087655 0.996108
269.272000 0.289626 -0.012043 2.617693 0.000587 0.001603 -0.088099 0.996110
269.472000 0.275276 -0.011511 2.697584 -0.002048 0.025812 -0.084859 0.996056
269.672000 0.266624 -0.010672 2.762691 -0.005666 0.035622 -0.079843 0.996155
269.872000 0.279470 -0.011258 2.799751 -0.006004 0.028449 -0.074033 0.996832
270.072000 0.298481 -0.010720 2.831895 -0.003549 0.013737 -0.068541 0.997547
270.272000 0.323535 -0.009225 2.833378 -0.002738 0.004815 -0.063938 0.997939
270.472000 0.344610 -0.008196 2.824126 -0.004199 0.001397 -0.060668 0.998148
270.672000 0.357425 -0.007109 2.815473 -0.003831 0.002021 -0.058609 0.998272
270.872000 0.365219 -0.004026 2.816815 -0.002567 0.002319 -0.057883 0.998317
271.072000 0.364744 -0.000312 2.820342 -0.002348 0.003610 -0.057871 0.998315
271.272000 0.358110 0.002175 2.827340 -0.003034 0.004862 -0.058595 0.998265
271.372000 0.353985 0.004320 2.830037 -0.003106 0.005658 -0.059100 0.998231
271.572000 0.344815 0.004755 2.837129 0.002440 0.012932 -0.060375 0.998089
271.772000 0.341349 0.000176 2.836727 0.009065 0.032565 -0.061588 0.997529
271.972000 0.350145 -0.004400 2.856571 -0.001443 0.036491 -0.063638 0.997305
272.172000 0.380703 -0.013320 2.890718 -0.011476 0.034225 -0.066935 0.997104
272.372000 0.430455 -0.018734 2.944070 -0.010563 0.032438 -0.070464 0.996931
272.572000 0.501727 -0.025858 3.019102 -0.002562 0.032067 -0.072733 0.996832
272.772000 0.578413 -0.028507 3.114264 0.002497 0.017180 -0.072807 0.997195
272.972000 0.661596 -0.033176 3.207641 -0.000141 0.002192 -0.071436 0.997443
273.172000 0.737762 -0.038814 3.303944 -0.002519 -0.009371 -0.069106 0.997562
273.372000 0.798287 -0.046960 3.395694 -0.000952 -0.004252 -0.066383 0.997785
273.472000 0.821097 -0.050712 3.449083 -0.000611 -0.002467 -0.065086 0.997876
273.672000 0.866722 -0.056845 3.540137 -0.000009 0.015497 -0.062556 0.997921
273.872000 0.907185 -0.064437 3.626588 -0.004878 0.023114 -0.060467 0.997891
274.076000 0.961547 -0.074030 3.701782 -0.004102 0.033287 -0.059247 0.997680
274.276000 1.022398 -0.081269 3.761436 -0.002434 0.023093 -0.058737 0.998003
274.472000 1.092524 -0.088671 3.821473 -0.001838 0.020467 -0.058884 0.998053
274.672000 1.165034 -0.100505 3.882851 -0.002946 0.011147 -0.059636 0.998154
274.872000 1.240124 -0.111046 3.942434 -0.002584 0.013739 -0.060552 0.998067
275.072000 1.313617 -0.120365 4.006286 -0.002622 0.008536 -0.061666 0.998057
275.272000 1.382682 -0.128414 4.074365 -0.003445 0.010594 -0.062699 0.997970
275.472000 1.443343 -0.136654 4.134959 -0.003954 0.004495 -0.063610 0.997957
275.672000 1.500637 -0.144158 4.194222 -0.001461 0.011487 -0.064122 0.997875
275.772000 1.528749 -0.146952 4.224909 -0.001387 0.010371 -0.064233 0.997880
275.872000 1.554829 -0.150778 4.251810 -0.001895 0.009742 -0.064332 0.997879
276.072000 1.603996 -0.162414 4.317683 -0.002296 0.018856 -0.064290 0.997750
276.172000 1.627813 -0.167326 4.351507 -0.002773 0.016916 -0.064170 0.997792
276.372000 1.681333 -0.177254 4.413869 -0.002708 0.014727 -0.064115 0.997830
276.572000 1.734275 -0.186072 4.474564 -0.004761 0.013418 -0.064099 0.997842
276.772000 1.782833 -0.193022 4.535733 -0.004199 0.016005 -0.063914 0.997818
276.972000 1.833017 -0.201436 4.597601 -0.003086 0.015758 -0.063781 0.997835
277.172000 1.880123 -0.209699 4.656089 -0.002292 0.014095 -0.063337 0.997890
277.272000 1.906339 -0.212127 4.688250 -0.002244 0.016840 -0.063157 0.997859
277.472000 1.954795 -0.221327 4.748125 -0.003708 0.014814 -0.062916 0.997902
277.672000 2.002327 -0.227979 4.801059 -0.003133 0.017868 -0.062719 0.997866
277.872000 2.052212 -0.235439 4.858529 -0.003347 0.013674 -0.062785 0.997928
278.072000 2.098701 -0.241132 4.923208 -0.002871 0.017303 -0.062907 0.997865
278.272000 2.150012 -0.247235 4.983408 -0.003619 0.015366 -0.062964 0.997891
278.472000 2.199448 -0.255877 5.047389 -0.003347 0.020785 -0.063074 0.997787
278.572000 2.226923 -0.255299 5.077110 -0.003022 0.017470 -0.062877 0.997864
278.772000 2.279917 -0.261536 5.136598 -0.002328 0.014949 -0.062824 0.997910
278.872000 2.304097 -0.263251 5.163937 -0.003082 0.018035 -0.062897 0.997852
279.072000 2.355269 -0.272052 5.222648 -0.002661 0.015199 -0.062776 0.997908
279.272000 2.406710 -0.277894 5.281438 -0.001153 0.016640 -0.062755 0.997890
279.476000 2.459345 -0.286970 5.340680 -0.002724 0.013314 -0.062835 0.997931
279.572000 2.480985 -0.290177 5.374088 -0.002719 0.016434 -0.062954 0.997877
279.772000 2.531542 -0.299126 5.433823 -0.003784 0.018782 -0.063121 0.997822
279.872000 2.560868 -0.300747 5.461358 -0.003925 0.016045 -0.063044 0.997874
280.072000 2.610622 -0.310863 5.523108 -0.002699 0.020787 -0.063272 0.997776
280.272000 2.665013 -0.320092 5.579237 -0.003180 0.015386 -0.063325 0.997869
280.372000 2.692027 -0.324856 5.616167 -0.002459 0.018080 -0.063408 0.997821
280.572000 2.749251 -0.333097 5.673723 -0.003970 0.015773 -0.063445 0.997853
280.772000 2.800907 -0.339449 5.733797 -0.004485 0.014965 -0.063344 0.997869
280.872000 2.822829 -0.341643 5.764115 -0.004652 0.017732 -0.063253 0.997829
281.072000 2.875405 -0.348697 5.825162 -0.003689 0.013208 -0.063176 0.997908
281.272000 2.921382 -0.353974 5.881322 -0.002059 0.019867 -0.063008 0.997813
281.472000 2.974157 -0.359153 5.938093 -0.003030 0.018641 -0.062863 0.997843
281.672000 3.027909 -0.368481 5.997345 -0.002728 0.022282 -0.062749 0.997777
281.872000 3.081242 -0.375179 6.055175 -0.002930 0.016572 -0.062736 0.997888
282.072000 3.134628 -0.381976 6.118722 -0.002186 0.016467 -0.062638 0.997898
282.272000 3.181506 -0.390578 6.178021 -0.003733 0.013765 -0.063000 0.997912
282.472000 3.237332 -0.401484 6.236544 -0.002449 0.023304 -0.063326 0.997718
282.672000 3.285567 -0.409025 6.292957 -0.002778 0.019590 -0.063126 0.997809
282.872000 3.341649 -0.414327 6.353812 -0.004060 0.020764 -0.063346 0.997767
283.076000 3.395835 -0.421980 6.414344 -0.004584 0.015002 -0.063300 0.997871
283.272000 3.445345 -0.424256 6.478019 -0.002349 0.019654 -0.063377 0.997793
283.472000 3.501453 -0.429262 6.537232 -0.001566 0.016270 -0.063296 0.997861
283.672000 3.547341 -0.438798 6.603150 -0.001907 0.023713 -0.063311 0.997710
283.872000 3.599290 -0.447191 6.661445 -0.002171 0.016180 -0.063226 0.997866
284.072000 3.655296 -0.454640 6.725922 -0.003104 0.021692 -0.063369 0.997750
284.272000 3.709986 -0.464836 6.784290 -0.004237 0.019427 -0.063131 0.997807
284.472000 3.763964 -0.469655 6.847900 -0.002904 0.024244 -0.062966 0.997717
284.672000 3.820069 -0.477759 6.913580 -0.002888 0.014571 -0.063017 0.997902
284.872000 3.871391 -0.487087 6.976308 -0.002337 0.012695 -0.063019 0.997929
285.172000 3.941955 -0.496994 7.071309 -0.001061 0.025844 -0.062797 0.997691
285.372000 3.994396 -0.502820 7.132389 -0.003060 0.030140 -0.062758 0.997569
285.572000 4.052094 -0.508284 7.197656 -0.003092 0.025846 -0.062778 0.997688
285.772000 4.108386 -0.514162 7.267813 -0.002813 0.010287 -0.062965 0.997959
285.972000 4.159327 -0.522022 7.322235 -0.002627 -0.001497 -0.063136 0.998000
286.072000 4.180662 -0.522322 7.346251 -0.002801 -0.002483 -0.063175 0.997995
286.272000 4.198751 -0.524728 7.384507 -0.004092 0.002713 -0.063650 0.997960
286.472000 4.211087 -0.525203 7.413250 -0.004232 0.010707 -0.063631 0.997907
286.672000 4.221185 -0.521148 7.427326 -0.002964 0.020127 -0.063580 0.997769
286.872000 4.226203 -0.521959 7.439484 -0.002035 0.026241 -0.063499 0.997635
287.072000 4.235795 -0.522789 7.443009 -0.001058 0.023217 -0.063152 0.997733
287.272000 4.252552 -0.527795 7.441423 -0.000877 0.023710 -0.063083 0.997726
287.472000 4.260222 -0.529349 7.441074 -0.003286 0.017361 -0.063062 0.997853
287.672000 4.272483 -0.528433 7.435424 -0.005428 0.011561 -0.063069 0.997927
287.872000 4.279099 -0.526078 7.431981 -0.004059 0.013115 -0.063003 0.997919
288.072000 4.279042 -0.523227 7.426681 -0.001698 0.018837 -0.063124 0.997826
288.272000 4.280800 -0.521320 7.417177 -0.000025 0.018540 -0.063124 0.997833
288.472000 4.282546 -0.518460 7.413544 -0.000975 0.020074 -0.063129 0.997803
288.672000 4.281985 -0.519485 7.407822 -0.001928 0.017651 -0.063049 0.997852
288.872000 4.278272 -0.514880 7.408820 -0.001544 0.014611 -0.062930 0.997910
289.072000 4.269911 -0.514050 7.404011 -0.001461 0.015570 -0.063225 0.997877
289.272000 4.261466 -0.511715 7.404317 -0.000869 0.018809 -0.063262 0.997819
289.372000 4.257464 -0.511222 7.402683 -0.000933 0.020021 -0.063395 0.997787
289.572000 4.247452 -0.510282 7.398302 -0.000910 0.023704 -0.063521 0.997699
289.772000 4.240655 -0.514219 7.394778 -0.001052 0.021514 -0.063342 0.997759
289.972000 4.236033 -0.514834 7.390641 -0.000988 0.020268 -0.063271 0.997790
290.172000 4.232327 -0.519534 7.389014 -0.001572 0.020595 -0.063258 0.997783
290.272000 4.230710 -0.519714 7.388228 -0.001760 0.020693 -0.063230 0.997783
290.472000 4.228045 -0.519573 7.385099 -0.001539 0.020815 -0.063205 0.997782
290.672000 4.223843 -0.518566 7.381240 -0.001568 0.020873 -0.063020 0.997793
290.872000 4.218902 -0.514917 7.382337 -0.001284 0.021198 -0.062876 0.997795
290.972000 4.217759 -0.514205 7.378752 -0.000770 0.021197 -0.062835 0.997799
291.172000 4.214145 -0.508082 7.380424 -0.000522 0.021568 -0.062665 0.997801
291.372000 4.212612 -0.507225 7.379662 -0.000264 0.021837 -0.062657 0.997796
291.572000 4.214322 -0.506169 7.376951 0.000184 0.021853 -0.062658 0.997796
291.772000 4.216522 -0.511150 7.371887 0.000175 0.021793 -0.062600 0.997801
291.972000 4.217495 -0.517471 7.370702 -0.000214 0.020862 -0.062558 0.997823
292.172000 4.218557 -0.523525 7.364317 -0.001366 0.020286 -0.062548 0.997835
292.372000 4.221459 -0.528494 7.362119 -0.002269 0.021003 -0.062469 0.997823
292.572000 4.222131 -0.531327 7.361146 -0.002591 0.021822 -0.062571 0.997799
292.772000 4.228688 -0.527437 7.359037 -0.002097 0.021304 -0.062624 0.997808
292.972000 4.228314 -0.526078 7.354693 -0.001674 0.020029 -0.062660 0.997833
293.072000 4.230643 -0.524561 7.352098 -0.001235 0.019877 -0.062707 0.997833
293.172000 4.229459 -0.520107 7.346763 0.002049 0.017048 -0.062594 0.997891
293.372000 4.215270 -0.528366 7.343907 0.024043 0.003861 -0.062386 0.997755
293.572000 4.204848 -0.550961 7.324157 0.028755 0.017394 -0.064064 0.997380
293.772000 4.184066 -0.590581 7.305537 0.010348 0.033190 -0.071607 0.996827
293.972000 4.176556 -0.630947 7.297983 -0.020376 0.033505 -0.087344 0.995406
294.072000 4.176705 -0.652244 7.298532 -0.029223 0.027830 -0.098796 0.994289
294.272000 4.180966 -0.674890 7.292540 -0.030866 0.017584 -0.129766 0.990908
294.472000 4.195223 -0.667979 7.298620 -0.023419 0.015720 -0.168821 0.985243
294.672000 4.201846 -0.652735 7.311155 -0.006505 0.015874 -0.210053 0.977540
294.772000 4.204155 -0.645279 7.309508 0.008164 0.015650 -0.229654 0.973112
294.972000 4.202709 -0.636349 7.321073 0.023252 0.016502 -0.264214 0.964042
295.072000 4.201951 -0.639944 7.322172 0.020872 0.018753 -0.277998 0.960172
295.272000 4.197340 -0.650039 7.321180 0.004341 0.023004 -0.297885 0.954315
295.372000 4.189620 -0.659694 7.327987 -0.003883 0.023502 -0.303524 0.952526
295.472000 4.187741 -0.672469 7.324724 -0.009307 0.023359 -0.306455 0.951553
295.672000 4.183312 -0.698453 7.325198 -0.007606 0.021079 -0.303929 0.952431
295.772000 4.183335 -0.708222 7.324750 -0.006890 0.021427 -0.299287 0.953898
295.972000 4.179970 -0.728770 7.324584 -0.007643 0.021649 -0.288250 0.957280
296.172000 4.179523 -0.741581 7.320684 -0.015233 0.018765 -0.276208 0.960794
296.372000 4.181691 -0.744980 7.323180 -0.013661 0.018142 -0.265496 0.963845
296.572000 4.183951 -0.741293 7.320888 -0.009436 0.019670 -0.257061 0.966149
296.772000 4.189047 -0.734100 7.323478 0.001556 0.018667 -0.251370 0.967710
296.972000 4.187729 -0.730449 7.325737 -0.004542 0.018869 -0.248230 0.968507
297.172000 4.188316 -0.726531 7.323770 -0.011301 0.018850 -0.248045 0.968499
297.372000 4.172450 -0.711461 7.323447 -0.020579 -0.003188 -0.250427 0.967912
297.572000 4.160541 -0.683200 7.331956 -0.022799 -0.008450 -0.254884 0.966666
297.672000 4.144830 -0.657782 7.348972 -0.025051 -0.004013 -0.258066 0.965794
297.872000 4.117288 -0.594879 7.392069 -0.019299 0.025071 -0.264478 0.963873
298.072000 4.096804 -0.526287 7.453977 0.002722 0.040208 -0.269749 0.962087
298.272000 4.077140 -0.473773 7.534944 0.022140 0.037475 -0.273693 0.960832
298.472000 4.072305 -0.442946 7.630463 0.026331 0.028571 -0.275991 0.960375
298.672000 4.068897 -0.437899 7.729415 0.012632 0.023353 -0.276516 0.960643
298.872000 4.069497 -0.435564 7.828049 -0.006264 0.022645 -0.276297 0.960785
299.072000 4.067739 -0.439008 7.916816 -0.014505 0.018724 -0.276034 0.960856
299.272000 4.063143 -0.431356 7.995273 -0.011709 0.014040 -0.275717 0.961065
299.472000 4.066627 -0.414638 8.056311 -0.006822 0.015390 -0.275450 0.961168
299.672000 4.061367 -0.392969 8.100168 -0.008057 0.017960 -0.275466 0.961109
299.776000 4.059222 -0.384399 8.114822 -0.007162 0.021154 -0.275243 0.961115
299.972000 4.053624 -0.361896 8.127990 0.000404 0.020915 -0.274908 0.961243
300.072000 4.054185 -0.354286 8.131505 0.004648 0.021797 -0.274714 0.961268
300.272000 4.050453 -0.347033 8.125124 0.004603 0.023160 -0.274240 0.961371
300.472000 4.046870 -0.346843 8.118983 -0.000016 0.021572 -0.273711 0.961570
300.672000 4.041897 -0.352065 8.112546 -0.003928 0.019117 -0.273213 0.961756
300.876000 4.040754 -0.359488 8.111316 -0.004972 0.018186 -0.272959 0.961841
301.072000 4.035375 -0.364798 8.117007 -0.004813 0.020420 -0.272703 0.961869
301.272000 4.031333 -0.366266 8.120932 -0.005317 0.021226 -0.272700 0.961850
301.472000 4.026065 -0.369579 8.122309 -0.004859 0.020532 -0.272619 0.961891
301.672000 4.028488 -0.366943 8.119110 -0.004026 0.021057 -0.272555 0.961901
301.872000 4.027607 -0.370122 8.113921 -0.003581 0.022003 -0.272547 0.961884
302.072000 4.032748 -0.373378 8.106131 -0.003256 0.020588 -0.272714 0.961869
302.272000 4.029864 -0.379979 8.097827 -0.002733 0.019153 -0.272926 0.961841
302.476000 4.033449 -0.388116 8.095597 -0.004213 0.018057 -0.273027 0.961828
302.672000 4.031261 -0.393855 8.098304 -0.004345 0.019944 -0.273074 0.961777
302.872000 4.036801 -0.400622 8.098605 -0.004512 0.018188 -0.272978 0.961838
303.072000 4.016447 -0.401035 8.097173 -0.001190 -0.000560 -0.272764 0.962080
303.272000 3.997888 -0.402955 8.099943 -0.002368 0.009307 -0.270453 0.962685
303.472000 3.974747 -0.406889 8.103540 -0.005841 0.026650 -0.263559 0.964257
303.672000 3.966011 -0.404889 8.106614 -0.007476 0.042915 -0.248619 0.967621
303.872000 3.957070 -0.409263 8.112990 -0.005567 0.032077 -0.224043 0.974035
304.072000 3.968929 -0.411926 8.108280 -0.002664 0.015139 -0.190055 0.981653
304.272000 3.978810 -0.411311 8.111716 -0.002218 0.013056 -0.149695 0.988644
304.472000 3.978907 -0.414272 8.110881 -0.002773 0.018382 -0.110028 0.993755
304.672000 3.976852 -0.415299 8.114130 -0.001779 0.017158 -0.074608 0.997064
304.772000 3.978149 -0.415483 8.113763 -0.001051 0.016268 -0.060369 0.998043
304.972000 3.969854 -0.412913 8.118957 -0.002070 0.014816 -0.039521 0.999107
305.176000 3.964716 -0.407006 8.124110 -0.002947 0.019881 -0.029902 0.999351
305.372000 3.953628 -0.399425 8.124772 -0.001668 0.024385 -0.028065 0.999307
305.572000 3.946433 -0.383771 8.124341 0.001023 0.024075 -0.032045 0.999196
305.772000 3.948126 -0.372325 8.122436 0.002252 0.022429 -0.041252 0.998894
305.972000 3.947605 -0.358953 8.122690 0.002257 0.022855 -0.053838 0.998286
306.172000 3.956199 -0.353589 8.118955 0.004407 0.021732 -0.067443 0.997477
306.372000 3.961730 -0.357168 8.118191 0.004358 0.017932 -0.079886 0.996633
306.572000 3.952417 -0.368692 8.119173 0.004386 0.013024 -0.089189 0.995920
306.772000 3.953877 -0.378096 8.122023 0.000881 0.019729 -0.095285 0.995254
306.972000 3.940722 -0.397898 8.124093 -0.002307 0.025463 -0.097680 0.994889
307.172000 3.938586 -0.403403 8.126024 -0.003823 0.028758 -0.098469 0.994717
307.372000 3.949625 -0.416510 8.123421 -0.005177 0.016870 -0.097763 0.995053
307.572000 3.957483 -0.419782 8.128980 -0.002449 0.017467 -0.096966 0.995131
307.772000 3.958548 -0.417919 8.153764 -0.000227 0.018674 -0.098204 0.994991
307.976000 3.965140 -0.417143 8.200561 -0.000054 0.018394 -0.105465 0.994253
308.172000 3.962296 -0.423267 8.265115 0.001033 0.018562 -0.121320 0.992439
308.372000 3.958791 -0.429220 8.349882 0.001473 0.018596 -0.144157 0.989379
308.572000 3.955368 -0.442944 8.438716 -0.001751 0.016470 -0.170761 0.985173
308.772000 3.952185 -0.446576 8.518871 -0.006163 0.019125 -0.195651 0.980468
308.972000 3.944564 -0.456342 8.579249 -0.007581 0.022066 -0.214779 0.976384
309.172000 3.945031 -0.460374 8.620885 -0.005041 0.021497 -0.226475 0.973767
309.272000 3.948547 -0.462648 8.634262 -0.002474 0.021278 -0.229583 0.973053
309.472000 3.948906 -0.466821 8.649178 -0.004083 0.021442 -0.231510 0.972588
309.572000 3.947828 -0.470627 8.651762 -0.005958 0.020724 -0.230202 0.972904
309.772000 3.947962 -0.478608 8.640076 -0.004871 0.017262 -0.223124 0.974625
309.972000 3.948263 -0.481732 8.627493 -0.004210 0.018411 -0.211950 0.977098
310.072000 3.950099 -0.483656 8.626158 -0.003913 0.019245 -0.205939 0.978368
310.272000 3.948747 -0.482631 8.629093 -0.006136 0.019820 -0.194223 0.980738
310.472000 3.943279 -0.482193 8.633602 -0.005912 0.018312 -0.184256 0.982690
310.572000 3.945261 -0.478610 8.633819 -0.004485 0.018206 -0.180540 0.983389
310.776000 3.941966 -0.466390 8.640434 -0.003879 0.019489 -0.175020 0.984364
310.972000 3.934397 -0.457930 8.641600 -0.005062 0.021004 -0.171902 0.984877
311.172000 3.938279 -0.441006 8.635124 -0.002780 0.020448 -0.170275 0.985180
311.372000 3.936588 -0.425235 8.628697 -0.002083 0.020551 -0.170507 0.985140
311.572000 3.934913 -0.422494 8.617097 -0.000935 0.019948 -0.171723 0.984943
311.772000 3.933755 -0.415328 8.611340 0.000301 0.019221 -0.174342 0.984498
311.972000 3.932372 -0.417443 8.615635 -0.001786 0.020113 -0.177103 0.983985
312.172000 3.931398 -0.421563 8.618100 -0.004041 0.020445 -0.179567 0.983525
312.372000 3.928490 -0.420536 8.620975 -0.004094 0.020155 -0.181501 0.983176
312.572000 3.919059 -0.414938 8.610809 -0.003640 0.006518 -0.182510 0.983176
312.772000 3.906074 -0.413717 8.615905 -0.000509 -0.004928 -0.182857 0.983127
312.972000 3.879830 -0.403985 8.636437 0.000919 0.007613 -0.179018 0.983816
313.172000 3.846189 -0.399073 8.676929 -0.003007 0.034396 -0.169440 0.984936
313.372000 3.820755 -0.394132 8.716417 -0.004278 0.045592 -0.151525 0.987392
313.572000 3.816216 -0.391430 8.741647 -0.002746 0.040067 -0.126724 0.991125
313.672000 3.813356 -0.392534 8.745047 -0.001026 0.033112 -0.112625 0.993085
313.872000 3.824322 -0.391612 8.738053 0.000011 0.027129 -0.083858 0.996108
314.072000 3.839451 -0.391279 8.724558 -0.000568 0.009540 -0.059136 0.998204
314.272000 3.842367 -0.391681 8.714508 -0.001470 0.005492 -0.043450 0.999039
314.472000 3.840182 -0.395444 8.714742 -0.000398 0.010009 -0.037398 0.999250
314.572000 3.839745 -0.386597 8.717069 -0.001219 0.013855 -0.037678 0.999193
314.772000 3.825681 -0.379463 8.722362 -0.002797 0.023984 -0.042825 0.998791
314.972000 3.819392 -0.378741 8.719485 -0.001684 0.022432 -0.051556 0.998417
315.172000 3.816517 -0.373532 8.715737 0.002142 0.023478 -0.060403 0.997896
315.272000 3.814747 -0.372724 8.715841 0.003179 0.024097 -0.064697 0.997609
315.472000 3.811900 -0.372595 8.714705 -0.000214 0.023862 -0.071925 0.997125
315.672000 3.810399 -0.374110 8.709673 -0.001307 0.021092 -0.077515 0.996767
315.876000 3.813669 -0.377197 8.701009 -0.000136 0.020781 -0.081838 0.996429
316.072000 3.818006 -0.380723 8.695595 0.000397 0.015983 -0.085221 0.996234
316.272000 3.819503 -0.382085 8.697811 -0.000282 0.019306 -0.087081 0.996014
316.472000 3.819174 -0.387496 8.701958 -0.001067 0.021800 -0.086667 0.995998
316.672000 3.821429 -0.387588 8.704443 -0.000563 0.021718 -0.084329 0.996201
316.872000 3.825666 -0.387203 8.706469 -0.001202 0.023151 -0.080904 0.996452
317.072000 3.836751 -0.382424 8.702469 -0.021770 0.039970 -0.078138 0.995903
317.276000 3.859620 -0.367246 8.695888 -0.027994 0.043262 -0.077645 0.995649
317.472000 3.901017 -0.335721 8.689823 -0.027060 0.034550 -0.083171 0.995568
317.672000 3.948598 -0.281699 8.679520 -0.012063 0.005857 -0.097354 0.995159
317.872000 3.987553 -0.218954 8.675310 0.015857 -0.008318 -0.118531 0.992789
318.072000 4.008640 -0.175025 8.672344 0.030016 -0.004018 -0.143139 0.989239
318.272000 4.003044 -0.157325 8.676422 0.029367 0.014483 -0.168236 0.985203
318.472000 3.993805 -0.149835 8.684151 0.017510 0.025362 -0.188433 0.981602
318.672000 3.989141 -0.173200 8.686872 0.001380 0.030348 -0.199268 0.979474
318.872000 3.983992 -0.193639 8.691430 -0.019623 0.032226 -0.200816 0.978902
319.072000 3.982983 -0.206907 8.695755 -0.028032 0.025238 -0.194501 0.980177
319.272000 3.994872 -0.207232 8.696845 -0.022081 0.018535 -0.185077 0.982301
319.472000 4.013038 -0.190607 8.699110 -0.013340 0.020010 -0.174860 0.984300
319.676000 4.030832 -0.168002 8.695708 -0.001610 0.018756 -0.166083 0.985932
319.872000 4.037561 -0.147254 8.695433 0.004299 0.013560 -0.159528 0.987091
320.072000 4.043887 -0.129349 8.695724 0.006931 0.009918 -0.155411 0.987776
320.272000 4.043143 -0.117923 8.700039 0.004086 0.015006 -0.152663 0.988156
320.472000 4.034620 -0.114127 8.703181 0.000020 0.020436 -0.151284 0.988279
320.672000 4.030428 -0.115266 8.704810 -0.001528 0.020466 -0.150250 0.988435
320.872000 4.025290 -0.115386 8.702726 -0.007783 0.022327 -0.149778 0.988437
321.072000 4.022441 -0.108987 8.700811 -0.003252 0.019977 -0.150337 0.988428
321.272000 4.022767 -0.106742 8.699787 0.000065 0.018298 -0.152812 0.988086
321.472000 4.015168 -0.108652 8.702531 -0.001318 0.020279 -0.155694 0.987596
321.572000 4.011356 -0.103392 8.704731 -0.000378 0.020152 -0.156913 0.987407
321.672000 4.012368 -0.104671 8.704258 0.000044 0.019508 -0.158139 0.987224
321.872000 4.010682 -0.109239 8.699863 -0.025643 0.038484 -0.160024 0.986029
322.072000 4.024430 -0.085586 8.683640 -0.037573 0.048312 -0.159934 0.985229
322.272000 4.056585 -0.058516 8.643640 -0.036148 0.040167 -0.154206 0.986560
322.472000 4.099813 -0.006293 8.581434 -0.026014 0.009754 -0.140589 0.989678
322.672000 4.133881 0.066516 8.497788 -0.020141 -0.010338 -0.118603 0.992684
322.872000 4.153350 0.156457 8.403169 -0.013172 -0.003470 -0.087205 0.996097
323.072000 4.164976 0.238885 8.301636 0.001132 0.016091 -0.050722 0.998583
323.272000 4.165011 0.322746 8.210469 0.013990 0.028757 -0.015394 0.999370
323.472000 4.167277 0.389482 8.141282 0.019738 0.027178 0.012997 0.999351
323.676000 4.179926 0.437219 8.096074 0.012870 0.021025 0.032116 0.999180
323.872000 4.189909 0.470543 8.073506 0.008183 0.021005 0.039726 0.998956
324.072000 4.200044 0.497997 8.065920 0.006257 0.021228 0.038935 0.998997
324.272000 4.213443 0.513640 8.072778 0.006061 0.021065 0.031904 0.999251
324.472000 4.220683 0.530624 8.084321 -0.004116 0.017291 0.022086 0.999598
324.572000 4.228807 0.539857 8.089881 -0.008569 0.016737 0.017150 0.999676
324.772000 4.232150 0.554764 8.096419 -0.016320 0.016604 0.007957 0.999697
324.872000 4.237219 0.565578 8.097984 -0.015231 0.018561 0.003998 0.999704
325.072000 4.237868 0.596922 8.099042 -0.008688 0.020185 -0.002092 0.999756
325.276000 4.239087 0.629284 8.090826 0.002113 0.020369 -0.005860 0.999773
325.472000 4.241949 0.659207 8.088318 0.007085 0.020661 -0.006477 0.999740
325.672000 4.239129 0.674961 8.088005 0.012320 0.020546 -0.006257 0.999693
325.872000 4.239500 0.674959 8.086468 0.009329 0.020674 -0.005434 0.999728
326.072000 4.240116 0.663189 8.089559 0.006941 0.021018 -0.004606 0.999744
326.272000 4.235926 0.636000 8.090817 -0.002033 0.021835 -0.003327 0.999754
326.372000 4.238849 0.627033 8.089073 -0.002863 0.021526 -0.002634 0.999761
326.572000 4.238864 0.605652 8.087709 -0.004391 0.020323 -0.001791 0.999782
326.672000 4.240702 0.594121 8.089812 -0.006555 0.020978 -0.001226 0.999758
326.872000 4.236846 0.575942 8.094976 -0.008074 0.021142 -0.000901 0.999743
327.072000 4.237409 0.561657 8.098024 -0.007715 0.020873 -0.000848 0.999752
327.272000 4.233247 0.555409 8.103412 -0.016951 0.024455 -0.001611 0.999556
327.372000 4.234550 0.555617 8.103104 -0.016404 0.024750 -0.001777 0.999557
327.572000 4.235496 0.567828 8.093216 -0.004466 0.021393 -0.001694 0.999760
327.772000 4.235697 0.575930 8.088341 0.001311 0.020712 -0.001414 0.999784
327.972000 4.238659 0.581948 8.084915 0.004775 0.020373 -0.000937 0.999781
328.172000 4.235452 0.568182 8.087863 0.012855 0.012437 -0.000059 0.999840
328.372000 4.226517 0.547080 8.100890 0.018826 -0.002507 0.000079 0.999820
328.572000 4.196423 0.510732 8.125495 -0.001067 -0.006278 -0.000765 0.999979
328.676000 4.175030 0.493985 8.147742 -0.013979 -0.003339 -0.001391 0.999896
328.872000 4.128842 0.464819 8.209100 -0.027601 0.022499 -0.002764 0.999362
329.072000 4.089426 0.457336 8.281913 -0.023295 0.049438 -0.003730 0.998499
329.272000 4.062251 0.461711 8.370466 -0.009476 0.055429 -0.004205 0.998409
329.472000 4.066204 0.473782 8.446154 0.002258 0.041866 -0.004849 0.999109
329.672000 4.073226 0.481890 8.502975 0.004278 0.019614 -0.005120 0.999785
329.872000 4.077335 0.481142 8.542066 0.002921 0.002390 -0.005244 0.999979
330.072000 4.083843 0.476908 8.566193 -0.001350 0.005160 -0.005466 0.999971
330.272000 4.073235 0.476196 8.575508 -0.004384 0.017606 -0.005818 0.999818
330.472000 4.062852 0.472550 8.570161 -0.005933 0.021418 -0.006319 0.999733
330.672000 4.045458 0.473843 8.554879 -0.003576 0.019713 -0.006642 0.999777
330.872000 4.033509 0.475623 8.551945 -0.002327 0.021163 -0.007026 0.999749
331.076000 4.015424 0.471240 8.552042 -0.003047 0.026229 -0.007342 0.999624
331.272000 4.009349 0.474329 8.554375 -0.003763 0.027298 -0.007584 0.999591
331.472000 4.004733 0.474107 8.553278 -0.004551 0.025158 -0.008023 0.999641
331.572000 4.005802 0.472827 8.552490 -0.005079 0.025483 -0.008045 0.999630
331.772000 4.010363 0.472980 8.551549 -0.003976 0.024570 -0.008046 0.999658
331.972000 4.017640 0.475760 8.549949 -0.003776 0.023489 -0.007844 0.999686
332.172000 4.023055 0.477227 8.543928 -0.004319 0.021077 -0.007092 0.999743
332.372000 4.033260 0.477693 8.537649 -0.003572 0.018853 -0.006498 0.999795
332.572000 4.033771 0.481735 8.539043 -0.003345 0.020185 -0.006039 0.999772
332.776000 4.038564 0.481842 8.537534 -0.004135 0.020498 -0.005677 0.999765
332.972000 4.044989 0.485098 8.535109 -0.002947 0.019500 -0.004976 0.999793
333.172000 4.045250 0.488474 8.534508 -0.003028 0.020129 -0.004736 0.999782
333.372000 4.045011 0.488610 8.530775 0.006801 0.029398 -0.004206 0.999536
333.572000 4.058835 0.481061 8.536007 0.020142 0.037539 -0.003551 0.999086
333.872000 4.085760 0.443844 8.575068 -0.002170 0.017757 -0.000967 0.999840
333.972000 4.093126 0.431608 8.597489 -0.016023 0.007665 0.000018 0.999842
334.172000 4.103351 0.411352 8.644322 -0.028862 0.001701 0.001647 0.999581
334.372000 4.109017 0.404760 8.671920 -0.018120 0.015436 0.003776 0.999710
334.572000 4.099634 0.406181 8.687816 -0.009276 0.020780 0.005272 0.999727
334.772000 4.091917 0.424243 8.685591 -0.002490 0.021511 0.006031 0.999747
334.972000 4.085027 0.434877 8.676467 0.005154 0.025688 0.006243 0.999637
335.172000 4.084190 0.435076 8.672773 0.007770 0.028611 0.005841 0.999543
335.372000 4.086021 0.427414 8.675454 0.005769 0.026178 0.005024 0.999628
335.572000 4.098499 0.417041 8.680135 -0.004537 0.019905 0.003714 0.999785
335.672000 4.097767 0.407893 8.684308 -0.007698 0.018048 0.003215 0.999802
335.772000 4.103838 0.405655 8.684181 -0.008772 0.018942 0.002633 0.999779
335.972000 4.109701 0.398335 8.684953 -0.007883 0.018189 0.001728 0.999802
336.172000 4.113887 0.399497 8.685091 -0.006473 0.018363 0.001305 0.999810
336.272000 4.114899 0.399236 8.685200 -0.005209 0.018530 0.001197 0.999814
336.372000 4.115192 0.401146 8.684456 -0.004959 0.018523 0.001147 0.999815
336.572000 4.114110 0.403195 8.683113 -0.003911 0.018822 0.000887 0.999815
336.772000 4.107072 0.409262 8.681265 -0.002284 0.019742 0.001027 0.999802
336.976000 4.097548 0.410113 8.683657 0.002283 0.023546 0.001192 0.999719
337.172000 4.097863 0.399681 8.689347 -0.001399 0.022040 0.001436 0.999755
337.372000 4.096432 0.393043 8.697908 -0.003217 0.022498 0.001698 0.999740
337.572000 4.097305 0.382700 8.698449 -0.006609 0.021460 0.002058 0.999746
337.772000 4.099798 0.378532 8.703931 -0.011873 0.023976 0.002204 0.999640
337.972000 4.108399 0.397959 8.708749 -0.015434 0.042860 0.002163 0.998960
338.176000 4.131250 0.422616 8.724107 -0.000113 0.043527 0.001594 0.999051
338.472000 4.169694 0.435643 8.756953 0.020453 -0.005388 -0.000454 0.999776
338.572000 4.181480 0.431687 8.761685 0.015030 -0.012095 -0.001017 0.999813
338.772000 4.181708 0.420582 8.762426 -0.000510 -0.009073 -0.002437 0.999956
338.972000 4.165527 0.404721 8.761302 -0.015499 0.024255 -0.003162 0.999581
339.172000 4.148641 0.402856 8.757418 -0.012029 0.039175 -0.003017 0.999155
339.372000 4.145489 0.405273 8.755153 -0.005866 0.039395 -0.002561 0.999203
339.472000 4.143489 0.406479 8.758497 -0.004281 0.034131 -0.002367 0.999405
339.672000 4.149755 0.401329 8.756296 -0.001757 0.021749 -0.001979 0.999760
339.872000 4.163041 0.404454 8.757874 -0.001262 0.018269 -0.001648 0.999831
340.072000 4.172718 0.397405 8.755282 -0.003459 0.017809 -0.001616 0.999834
340.272000 4.175393 0.394404 8.753036 -0.004477 0.019040 -0.001595 0.999807
340.372000 4.178276 0.392245 8.749918 -0.003991 0.017885 -0.001649 0.999831
340.572000 4.179594 0.395779 8.745808 -0.005310 0.016524 -0.001656 0.999848
340.772000 4.174313 0.397795 8.742232 -0.005680 0.019495 -0.001674 0.999792
340.972000 4.168847 0.408524 8.736309 -0.004178 0.021568 -0.001699 0.999757
341.172000 4.162314 0.418211 8.727896 -0.002411 0.022236 -0.001471 0.999749
341.372000 4.161725 0.424694 8.722672 0.000608 0.027980 -0.001476 0.999607
341.572000 4.165558 0.428961 8.723145 0.000983 0.022746 -0.001766 0.999739
341.772000 4.171036 0.423422 8.725136 -0.001896 0.017354 -0.001981 0.999846
341.972000 4.164176 0.415824 8.727630 -0.020040 -0.002697 -0.002325 0.999793
342.176000 4.147560 0.420509 8.737620 -0.023371 -0.007588 -0.002794 0.999694
342.372000 4.107229 0.446503 8.757633 -0.007225 0.009674 -0.002635 0.999924
342.572000 4.070833 0.469561 8.771972 0.011376 0.040033 -0.001716 0.999132
342.772000 4.038386 0.480629 8.782921 0.015224 0.051708 -0.000957 0.998546
342.972000 4.025299 0.484584 8.784338 0.006633 0.043536 -0.000607 0.999030
343.172000 4.033329 0.478382 8.785497 -0.002031 0.035408 -0.000545 0.999371
343.376000 4.041240 0.467459 8.784382 -0.012147 0.014399 -0.000565 0.999822
343.572000 4.047062 0.470216 8.783875 -0.014004 0.000398 -0.000858 0.999901
343.772000 4.046312 0.474131 8.785168 -0.008023 0.008590 -0.001206 0.999930
343.972000 4.034027 0.481131 8.785556 -0.001688 0.022085 -0.001101 0.999754
344.172000 4.025229 0.491265 8.784860 0.000278 0.027102 -0.000899 0.999632
344.372000 4.016351 0.494288 8.789174 -0.000874 0.024362 -0.000800 0.999702
344.572000 4.011284 0.494113 8.790107 -0.000278 0.024555 -0.000743 0.999698
344.772000 4.013419 0.495656 8.789513 -0.000498 0.024987 -0.000593 0.999687
344.972000 4.014056 0.492556 8.786859 -0.002894 0.024654 -0.000579 0.999692
345.172000 4.017524 0.491900 8.779724 -0.003743 0.020846 -0.000751 0.999775
345.372000 4.025742 0.493077 8.774975 -0.007342 0.012840 -0.000610 0.999890
345.572000 4.021867 0.491743 8.776792 -0.005635 0.015988 -0.000900 0.999856
345.772000 4.014404 0.494785 8.779147 0.000683 0.023778 -0.000903 0.999717
345.972000 4.012568 0.495808 8.779241 -0.013750 0.013296 -0.001132 0.999816
346.172000 3.993642 0.508917 8.764799 -0.029529 -0.001805 -0.000882 0.999562
346.372000 3.962309 0.537850 8.735337 -0.032659 -0.006312 0.002200 0.999444
346.572000 3.923093 0.593670 8.691809 -0.027522 0.008235 0.012426 0.999510
346.772000 3.877161 0.670930 8.659097 -0.014532 0.040679 0.032409 0.998541
346.972000 3.842681 0.743859 8.647018 0.014718 0.049416 0.061593 0.996769
347.172000 3.828227 0.796561 8.641360 0.033246 0.040851 0.095828 0.994004
347.372000 3.828163 0.830688 8.644526 0.031338 0.029979 0.129876 0.990581
347.572000 3.836385 0.828940 8.651283 0.014397 0.008248 0.159783 0.987013
347.772000 3.839208 0.822814 8.656003 0.001081 0.003034 0.180893 0.983497
347.972000 3.836654 0.816387 8.658416 -0.008327 0.010455 0.191640 0.981374
348.172000 3.824105 0.802115 8.658206 -0.022028 0.019813 0.191320 0.981080
348.372000 3.807171 0.811245 8.661713 -0.025239 0.024807 0.184597 0.982177
348.572000 3.787073 0.841223 8.661509 -0.016729 0.025893 0.174521 0.984171
348.772000 3.765172 0.877468 8.660958 -0.009226 0.025236 0.164289 0.986046
348.976000 3.753338 0.911336 8.654551 0.009245 0.027534 0.155604 0.987392
349.172000 3.745860 0.942711 8.651108 0.017562 0.029622 0.149328 0.988188
349.372000 3.746234 0.957575 8.653759 0.014719 0.029065 0.144642 0.988947
349.572000 3.753532 0.961052 8.652473 0.008876 0.025559 0.142293 0.989455
349.772000 3.766135 0.956017 8.657319 0.004391 0.022865 0.140777 0.989768
349.972000 3.779977 0.942614 8.658232 0.001121 0.022281 0.139752 0.989935
350.176000 3.798245 0.930099 8.661318 -0.005843 0.020496 0.138804 0.990090
350.372000 3.812113 0.926843 8.660673 -0.007702 0.019494 0.138169 0.990187
350.572000 3.827097 0.924691 8.660946 -0.004200 0.019114 0.138744 0.990135
350.772000 3.832249 0.921652 8.661595 -0.000401 0.018651 0.140959 0.989840
350.972000 3.837473 0.912065 8.662709 0.001656 0.018287 0.144813 0.989289
351.072000 3.836773 0.902633 8.666569 -0.000498 0.019489 0.146888 0.988961
351.272000 3.852419 0.883847 8.667716 -0.019095 0.045946 0.150692 0.987328
351.472000 3.874254 0.898810 8.669296 -0.030573 0.055964 0.151134 0.986454
351.672000 3.916302 0.926656 8.666864 -0.034190 0.053072 0.148657 0.986872
351.872000 3.979508 0.982279 8.659741 -0.023142 0.043883 0.142712 0.988520
352.072000 4.049461 1.044299 8.650418 0.007239 0.017367 0.134957 0.990673
352.172000 4.080546 1.072416 8.643796 0.018658 0.003060 0.131626 0.991119
352.372000 4.139076 1.110087 8.641076 0.023309 -0.012593 0.125905 0.991689
352.576000 4.177970 1.138478 8.642772 0.015186 -0.007987 0.122241 0.992352
352.772000 4.186873 1.140307 8.652387 0.009342 0.000304 0.119975 0.992733
352.972000 4.187210 1.131521 8.660100 -0.002409 0.006760 0.118715 0.992902
353.072000 4.177159 1.122086 8.663242 -0.006747 0.011697 0.118322 0.992883
353.272000 4.170757 1.112126 8.670503 -0.015815 0.034108 0.117999 0.992302
353.472000 4.166468 1.117602 8.678344 -0.022029 0.049920 0.118526 0.991451
353.672000 4.172139 1.128387 8.680555 -0.015687 0.043850 0.119389 0.991755
353.876000 4.198039 1.150165 8.680465 -0.001566 0.023577 0.120363 0.992449
354.072000 4.223168 1.177121 8.670831 0.004325 0.014210 0.121350 0.992499
354.172000 4.232865 1.188822 8.669102 0.003575 0.012895 0.121834 0.992460
354.372000 4.251324 1.193102 8.669147 -0.001121 0.014824 0.122505 0.992356
354.572000 4.261581 1.205967 8.669084 0.001969 0.012503 0.122844 0.992345
354.776000 4.268012 1.200148 8.675195 0.000362 0.013001 0.123079 0.992312
354.972000 4.263747 1.197451 8.679368 -0.002426 0.015163 0.123353 0.992244
355.172000 4.253838 1.184845 8.685789 -0.003545 0.017452 0.124178 0.992100
355.372000 4.244314 1.177050 8.687201 -0.006671 0.022351 0.125240 0.991852
355.572000 4.234199 1.173501 8.687806 -0.006162 0.022686 0.126725 0.991659
355.772000 4.221935 1.172665 8.687247 -0.005750 0.022086 0.127463 0.991581
355.972000 4.208373 1.170261 8.687327 -0.006581 0.024427 0.126831 0.991602
356.072000 4.203577 1.174015 8.688190 -0.005613 0.024082 0.126180 0.991699
356.272000 4.196628 1.173147 8.685767 -0.004767 0.026486 0.124215 0.991890
356.472000 4.198479 1.178154 8.685895 -0.021141 0.030251 0.122684 0.991759
356.672000 4.198426 1.193058 8.683646 -0.012675 0.024661 0.123738 0.991927
356.872000 4.200558 1.216309 8.680242 0.004046 0.016752 0.131023 0.991230
357.072000 4.200721 1.237048 8.678171 0.008546 0.016789 0.146431 0.989041
357.272000 4.197133 1.238316 8.680590 0.005403 0.020514 0.171825 0.984899
357.472000 4.195176 1.234442 8.682981 -0.000313 0.022780 0.204013 0.978703
357.672000 4.193991 1.224954 8.683110 -0.004655 0.023224 0.238407 0.970876
357.872000 4.191217 1.219213 8.685413 -0.007622 0.023871 0.269495 0.962676
357.972000 4.192510 1.217642 8.684168 -0.007773 0.023878 0.281982 0.959091
358.072000 4.188813 1.221617 8.683333 -0.007107 0.023502 0.292649 0.955905
358.272000 4.185877 1.233168 8.685252 -0.005664 0.023863 0.304798 0.952101
358.472000 4.180205 1.245208 8.685583 -0.004714 0.023675 0.305807 0.951788
358.672000 4.172575 1.274414 8.682852 0.000760 0.022564 0.299340 0.953879
358.872000 4.166536 1.290369 8.679962 0.003794 0.021928 0.289289 0.956983
359.072000 4.159472 1.293296 8.680916 0.005017 0.022569 0.278584 0.960134
359.272000 4.158426 1.290800 8.679415 0.006259 0.024068 0.269161 0.962774
359.472000 4.158969 1.275397 8.685201 0.000621 0.026048 0.261933 0.964734
359.672000 4.168576 1.258475 8.684555 -0.004886 0.026247 0.256526 0.966168
359.872000 4.177983 1.242408 8.687733 -0.013102 0.027857 0.252336 0.967150
359.972000 4.182128 1.244208 8.687819 -0.012997 0.026952 0.250770 0.967584
360.072000 4.188757 1.248978 8.685164 -0.010227 0.024505 0.250019 0.967877
360.272000 4.193093 1.262980 8.683119 -0.005630 0.021235 0.249873 0.968029
360.472000 4.200884 1.282754 8.680458 -0.001323 0.020868 0.252345 0.967411
360.672000 4.201719 1.299935 8.681299 0.005172 0.021252 0.256245 0.966364
360.872000 4.203414 1.287915 8.677541 0.027241 0.020029 0.259721 0.965092
361.072000 4.211586 1.259873 8.665350 0.021677 0.018028 0.260891 0.964957
361.272000 4.224527 1.220761 8.632811 -0.009096 0.024455 0.256230 0.966264
361.472000 4.226216 1.191987 8.579610 -0.031978 0.027338 0.242576 0.969220
361.672000 4.230789 1.182429 8.502916 -0.027467 0.023820 0.219697 0.974890
361.872000 4.226018 1.190154 8.401354 -0.006609 0.022902 0.188747 0.981736
361.972000 4.225151 1.193591 8.350434 0.002361 0.024073 0.171890 0.984819
362.072000 4.225633 1.201075 8.297464 0.005714 0.024939 0.155172 0.987556
362.272000 4.224961 1.197315 8.215141 0.004039 0.026147 0.124176 0.991907
362.472000 4.229393 1.196510 8.150618 -0.001634 0.025663 0.099735 0.994682
362.576000 4.231423 1.193128 8.127708 -0.002938 0.025158 0.090454 0.995578
362.672000 4.233923 1.186258 8.112154 -0.004407 0.024937 0.083904 0.996152
362.776000 4.236954 1.185333 8.102713 -0.005240 0.024575 0.078877 0.996568
362.872000 4.246554 1.179873 8.094746 -0.004257 0.023774 0.076375 0.996787
363.072000 4.257853 1.174456 8.091833 -0.005255 0.023504 0.077729 0.996684
363.172000 4.264256 1.169310 8.096841 -0.005351 0.023483 0.081276 0.996401
363.376000 4.276399 1.162750 8.110355 -0.007904 0.020805 0.091996 0.995511
363.572000 4.285533 1.155640 8.134951 -0.009270 0.017244 0.104451 0.994337
363.772000 4.292102 1.151866 8.147923 -0.008802 0.018129 0.116602 0.992974
363.972000 4.294512 1.155512 8.153373 -0.006704 0.019308 0.127097 0.991680
364.172000 4.291079 1.156434 8.152044 -0.008350 0.018454 0.134416 0.990718
364.372000 4.281946 1.163192 8.151414 -0.007556 0.018121 0.138758 0.990132
364.572000 4.275580 1.166070 8.153106 -0.005463 0.019861 0.140331 0.989890
364.772000 4.263116 1.166880 8.159034 -0.004001 0.022684 0.140122 0.989866
364.872000 4.255545 1.168194 8.162914 -0.003352 0.023676 0.139633 0.989915
364.972000 4.253928 1.170588 8.164770 -0.004334 0.023063 0.138774 0.990046
365.172000 4.242012 1.168522 8.165327 -0.005505 0.022576 0.136065 0.990427
365.372000 4.228333 1.177346 8.163419 -0.004871 0.023392 0.133296 0.990788
365.572000 4.218509 1.183338 8.162627 -0.004586 0.023417 0.130755 0.991127
365.772000 4.209607 1.190521 8.162563 -0.003592 0.024397 0.129028 0.991334
365.972000 4.203628 1.191698 8.166051 -0.012317 0.026519 0.128953 0.991220
366.072000 4.204018 1.198393 8.167556 -0.017247 0.026822 0.129230 0.991102
366.272000 4.199562 1.222291 8.159694 -0.010726 0.024728 0.131299 0.990976
366.472000 4.201023 1.254885 8.138599 0.000799 0.022237 0.138465 0.990117
366.672000 4.200062 1.271948 8.127921 0.010216 0.019847 0.154501 0.987740
366.772000 4.198518 1.276860 8.125604 0.011120 0.019902 0.166129 0.985840
366.972000 4.195444 1.276883 8.123228 0.007705 0.019355 0.195996 0.980383
367.172000 4.192552 1.264308 8.127863 -0.003722 0.022036 0.233388 0.972127
367.276000 4.192992 1.261064 8.128287 -0.006845 0.022933 0.254150 0.966869
367.472000 4.184921 1.256877 8.129242 -0.006653 0.024271 0.291393 0.956272
367.672000 4.186791 1.259219 8.123960 -0.005240 0.024244 0.323709 0.945831
367.772000 4.179857 1.261463 8.120673 -0.003264 0.022776 0.336633 0.941355
367.972000 4.174262 1.268681 8.117370 -0.002658 0.023501 0.354627 0.934709
368.172000 4.168715 1.281734 8.108715 -0.000068 0.022800 0.362222 0.931813
368.372000 4.161816 1.290144 8.104963 0.002864 0.022698 0.361608 0.932049
368.572000 4.156585 1.294871 8.097691 0.004790 0.023271 0.354507 0.934751
368.772000 4.156624 1.294984 8.093400 0.004518 0.023812 0.344040 0.938642
368.972000 4.151773 1.287862 8.092570 0.001582 0.024348 0.333613 0.942394
369.172000 4.153222 1.278233 8.089720 -0.000378 0.024532 0.324695 0.945500
369.372000 4.154937 1.268559 8.089305 -0.001452 0.025223 0.318007 0.947752
369.572000 4.157427 1.258313 8.087320 -0.006184 0.027733 0.313430 0.949186
369.772000 4.160133 1.269412 8.083167 -0.001627 0.025707 0.310993 0.950063
369.972000 4.172723 1.278842 8.077477 -0.000762 0.024828 0.310945 0.950103
370.172000 4.182021 1.289937 8.070289 0.002492 0.024252 0.313009 0.949437
370.372000 4.191209 1.295388 8.061908 0.007346 0.023812 0.315770 0.948509
370.472000 4.200048 1.291979 8.057660 0.006404 0.023092 0.317224 0.948048
370.672000 4.206908 1.275994 8.043493 0.001183 0.021855 0.319145 0.947453
370.872000 4.214499 1.262411 8.006410 -0.004191 0.022763 0.320075 0.947110
371.072000 4.226239 1.256398 7.944788 -0.009259 0.025431 0.320098 0.946998
371.272000 4.231588 1.249561 7.869608 -0.007962 0.027335 0.319140 0.947280
371.472000 4.232225 1.243014 7.769560 -0.001740 0.023639 0.317368 0.948006
371.672000 4.232774 1.244906 7.665452 0.001110 0.020224 0.315058 0.948856
371.872000 4.236381 1.246100 7.564629 0.000299 0.023032 0.312593 0.949608
372.072000 4.240679 1.241844 7.481903 0.015341 0.022636 0.310723 0.950107
372.272000 4.246532 1.225133 7.422141 0.012180 0.021813 0.309283 0.950642
372.472000 4.259309 1.202663 7.383978 -0.004767 0.022228 0.308158 0.951063
372.672000 4.267888 1.184705 7.362961 -0.017290 0.025476 0.307137 0.951167
372.872000 4.273980 1.180162 7.360417 -0.016888 0.025798 0.306708 0.951304
373.072000 4.278662 1.194119 7.368833 -0.004200 0.020570 0.306149 0.951752
373.272000 4.281049 1.201499 7.376028 0.006769 0.017916 0.305257 0.952077
373.472000 4.278980 1.204653 7.384370 0.008538 0.018353 0.304834 0.952190
373.572000 4.278635 1.202802 7.386644 0.010600 0.018112 0.304864 0.952165
373.772000 4.279068 1.193030 7.381937 0.002163 0.020793 0.305489 0.951966
373.972000 4.274876 1.184140 7.382835 -0.004740 0.023657 0.306541 0.951552
374.172000 4.271207 1.175145 7.383423 -0.006266 0.024068 0.307426 0.951247
374.372000 4.266625 1.174661 7.380538 -0.004441 0.023449 0.308152 0.951038
374.572000 4.261617 1.176675 7.384675 -0.002284 0.023662 0.308870 0.950807
374.772000 4.257279 1.177791 7.388630 -0.000763 0.023564 0.310010 0.950441
374.972000 4.254989 1.183869 7.393501 0.001200 0.023221 0.311423 0.949987
375.072000 4.253929 1.186263 7.393826 0.007633 0.021165 0.312288 0.949721
375.172000 4.254369 1.184034 7.391640 0.007613 0.021053 0.313017 0.949484
375.372000 4.251899 1.175855 7.389600 -0.000850 0.022720 0.313817 0.949211
375.572000 4.251259 1.165981 7.391127 -0.005006 0.023808 0.313528 0.949267
375.772000 4.247413 1.164981 7.396037 -0.006188 0.024459 0.312537 0.949571
375.972000 4.243452 1.171234 7.398122 -0.001054 0.015605 0.310998 0.950282
376.172000 4.229018 1.169349 7.391122 0.014356 -0.004803 0.309852 0.950664
376.372000 4.209813 1.151628 7.389844 0.027415 0.004894 0.307476 0.951148
376.572000 4.182841 1.113157 7.386284 0.031752 0.028100 0.300480 0.952845
376.772000 4.163450 1.055582 7.387877 0.026719 0.037153 0.285894 0.957168
376.972000 4.160481 0.979433 7.389029 0.020981 0.028959 0.261489 0.964544
377.172000 4.161839 0.894798 7.385404 0.003047 0.022390 0.226178 0.973824
377.372000 4.170390 0.809395 7.384369 -0.019346 0.021881 0.182845 0.982708
377.572000 4.174849 0.733887 7.378022 -0.029088 0.020123 0.136723 0.989978
377.772000 4.173249 0.686770 7.381346 -0.027371 0.021565 0.093213 0.995036
377.872000 4.170262 0.668126 7.383253 -0.023439 0.021727 0.074389 0.996717
378.072000 4.168538 0.644478 7.384706 -0.017064 0.023232 0.042050 0.998700
378.272000 4.172836 0.630925 7.387272 -0.012867 0.025571 0.017739 0.999433
378.472000 4.173173 0.624790 7.388729 -0.015669 0.025397 -0.000337 0.999555
378.672000 4.175462 0.627497 7.385100 -0.005443 0.020218 -0.013056 0.999696
378.872000 4.179009 0.621644 7.387444 0.014434 0.017827 -0.021190 0.999512
379.072000 4.180880 0.602605 7.390918 0.017920 0.021705 -0.025042 0.999290
379.172000 4.181236 0.588074 7.390236 0.017085 0.022796 -0.026042 0.999255
379.372000 4.183597 0.554287 7.392498 -0.004752 0.021963 -0.026486 0.999397
379.572000 4.185156 0.516987 7.392202 -0.022404 0.019686 -0.023870 0.999270
379.772000 4.186396 0.493077 7.393594 -0.023752 0.020214 -0.019074 0.999331
379.972000 4.184973 0.483019 7.396723 -0.020289 0.019804 -0.012981 0.999514
380.172000 4.184454 0.485693 7.399091 -0.016268 0.019217 -0.007218 0.999657
380.372000 4.181284 0.494632 7.401952 -0.011213 0.019625 -0.002515 0.999741
380.572000 4.176847 0.509579 7.401940 -0.007435 0.020072 0.000947 0.999770
380.772000 4.172491 0.528395 7.404005 -0.004819 0.020055 0.003643 0.999781
380.872000 4.168445 0.532463 7.402565 -0.005320 0.020287 0.004017 0.999772
380.972000 4.163800 0.540643 7.404240 -0.006146 0.020679 0.003926 0.999760
381.076000 4.158499 0.546838 7.404904 -0.006074 0.020874 0.003280 0.999758
381.272000 4.145102 0.549435 7.405561 0.007978 0.007928 0.000404 0.999937
381.472000 4.127669 0.550434 7.395064 0.011972 -0.004201 -0.003178 0.999914
381.672000 4.092398 0.545888 7.365419 -0.004062 -0.005669 -0.006710 0.999953
381.872000 4.032528 0.536146 7.320693 -0.017052 -0.002847 -0.008480 0.999815
382.072000 3.957862 0.535976 7.252090 -0.013025 -0.001974 -0.008637 0.999876
382.272000 3.872144 0.538404 7.161770 -0.003726 0.006085 -0.008420 0.999939
382.472000 3.778705 0.539985 7.063529 0.001099 0.028104 -0.008062 0.999572
382.672000 3.696421 0.540497 6.958789 0.000617 0.045121 -0.006916 0.998957
382.872000 3.622103 0.538324 6.858703 -0.000914 0.043041 -0.004911 0.999061
383.072000 3.568826 0.533613 6.755886 -0.003107 0.035603 -0.002370 0.999358
383.272000 3.529224 0.523901 6.656191 -0.001936 0.017892 -0.000353 0.999838
383.472000 3.487636 0.512467 6.566886 -0.002166 0.010253 0.000888 0.999945
383.672000 3.441250 0.500904 6.490237 -0.003525 -0.000460 0.001494 0.999993
383.872000 3.384505 0.490101 6.431833 -0.006259 0.006829 0.001537 0.999956
384.072000 3.320671 0.481038 6.376735 -0.005932 0.012742 0.001291 0.999900
384.272000 3.262874 0.465492 6.314796 -0.004131 0.022340 0.000924 0.999741
384.472000 3.191945 0.456002 6.252077 -0.002741 0.018223 0.000463 0.999830
384.672000 3.125238 0.447697 6.187451 -0.004804 0.019239 -0.000079 0.999803
384.872000 3.060106 0.442011 6.119202 -0.007072 0.016506 -0.000539 0.999839
385.072000 3.004068 0.433712 6.050134 -0.005023 0.024724 -0.001033 0.999681
385.272000 2.947711 0.424581 5.982868 -0.001517 0.023737 -0.001181 0.999716
385.472000 2.894076 0.416592 5.920976 -0.002303 0.022589 -0.001379 0.999741
385.672000 2.848651 0.406280 5.845613 -0.004238 0.013186 -0.001275 0.999903
385.872000 2.800308 0.400862 5.791465 -0.005639 0.019177 -0.001382 0.999799
386.072000 2.752158 0.392422 5.728284 -0.003878 0.016641 -0.001173 0.999853
386.272000 2.707173 0.383565 5.673088 -0.003006 0.017628 -0.001271 0.999839
386.472000 2.658431 0.369233 5.612700 -0.002174 0.013008 -0.001478 0.999912
386.672000 2.611148 0.360679 5.551577 -0.004169 0.017093 -0.001228 0.999844
386.872000 2.559287 0.349712 5.486588 -0.006254 0.013500 -0.001108 0.999889
387.072000 2.512796 0.339622 5.430530 -0.006034 0.017053 -0.000982 0.999836
387.276000 2.462977 0.331007 5.369487 -0.003574 0.013888 -0.000816 0.999897
387.472000 2.417323 0.322147 5.310420 -0.003606 0.017396 -0.000821 0.999842
387.672000 2.368512 0.316032 5.247429 -0.004551 0.013359 -0.000648 0.999900
387.872000 2.321715 0.309448 5.188227 -0.004883 0.016242 -0.000716 0.999856
388.072000 2.273289 0.303080 5.126114 -0.002613 0.010684 -0.000731 0.999939
388.272000 2.224158 0.294455 5.071003 -0.002095 0.014127 -0.000861 0.999898
388.472000 2.174800 0.286701 5.006157 -0.002434 0.013281 -0.000916 0.999908
388.672000 2.124621 0.279672 4.945420 -0.004478 0.016268 -0.000896 0.999857
388.872000 2.075707 0.269212 4.880998 -0.004015 0.011398 -0.001219 0.999926
389.076000 2.023492 0.262439 4.825304 -0.003220 0.014570 -0.001224 0.999888
389.272000 1.972996 0.255852 4.762712 -0.002783 0.011909 -0.001282 0.999924
389.472000 1.922682 0.245839 4.703945 -0.004236 0.016879 -0.001475 0.999847
389.672000 1.873496 0.239105 4.648965 -0.002920 0.013438 -0.001430 0.999904
389.772000 1.847014 0.235954 4.623374 -0.002536 0.014325 -0.001451 0.999893
389.972000 1.794304 0.229441 4.568656 -0.003155 0.015997 -0.001386 0.999866
390.176000 1.741417 0.220884 4.505570 -0.003200 0.007770 -0.001506 0.999964
390.372000 1.693360 0.213248 4.447737 -0.001847 0.015999 -0.001381 0.999869
390.472000 1.664503 0.211469 4.416362 -0.001694 0.012905 -0.001292 0.999914
390.672000 1.611337 0.204371 4.353087 -0.002963 0.016294 -0.001308 0.999862
390.872000 1.558919 0.199495 4.289201 -0.002631 0.012760 -0.001226 0.999914
391.072000 1.509671 0.191128 4.229753 -0.001905 0.016238 -0.001314 0.999865
391.272000 1.460447 0.182439 4.167804 -0.000239 0.011591 -0.001460 0.999932
391.472000 1.410275 0.174521 4.107966 -0.001500 0.012832 -0.001262 0.999916
391.672000 1.363310 0.166086 4.048984 -0.003342 0.008192 -0.001030 0.999960
391.872000 1.313138 0.158199 3.992794 -0.003888 0.012786 -0.001054 0.999910
392.072000 1.261531 0.151980 3.931164 -0.002051 0.012288 -0.000954 0.999922
392.272000 1.212595 0.145503 3.865517 -0.001842 0.014935 -0.000966 0.999886
392.476000 1.163703 0.137910 3.793671 -0.001405 0.009067 -0.000815 0.999958
392.672000 1.115641 0.132257 3.735996 -0.001723 0.011042 -0.000862 0.999937
392.872000 1.060763 0.124049 3.674683 -0.001668 0.008726 -0.001116 0.999960
393.072000 1.010307 0.114631 3.613162 -0.001648 0.012825 -0.001159 0.999916
393.272000 0.958516 0.106886 3.557766 -0.000905 0.010210 -0.001205 0.999947
393.472000 0.908456 0.100112 3.501197 -0.002451 0.014190 -0.001327 0.999895
393.672000 0.860888 0.093648 3.440602 -0.003225 0.017470 -0.001410 0.999841
393.872000 0.814450 0.088172 3.386783 -0.001655 0.016118 -0.001466 0.999868
393.972000 0.791231 0.087092 3.360319 -0.000921 0.014203 -0.001395 0.999898
394.172000 0.754696 0.079011 3.298500 0.000166 0.007610 -0.001388 0.999970
394.372000 0.712485 0.072209 3.246595 0.000759 0.005446 -0.001164 0.999984
394.572000 0.658746 0.064015 3.191770 -0.000496 0.004932 -0.001419 0.999987
394.772000 0.601811 0.058024 3.132026 -0.001326 0.003865 -0.001316 0.999991
394.972000 0.541068 0.049323 3.076418 -0.001056 0.006935 -0.001307 0.999975
395.172000 0.481155 0.040008 3.003811 0.000037 0.009926 -0.001265 0.999950
395.372000 0.419175 0.034168 2.926457 0.000212 0.013184 -0.001089 0.999912
395.572000 0.368792 0.023640 2.837466 -0.001271 0.025487 -0.000916 0.999674
395.772000 0.318273 0.017498 2.777930 -0.005079 0.034075 -0.000871 0.999406
395.972000 0.291058 0.013547 2.737251 -0.005524 0.033674 -0.000952 0.999417
396.172000 0.279600 0.011720 2.721800 -0.003123 0.029977 -0.000912 0.999545
396.376000 0.283583 0.010009 2.726737 0.000484 0.009412 -0.001038 0.999955
396.572000 0.286686 0.008030 2.738588 0.000917 -0.001116 -0.001295 0.999998
396.772000 0.283962 0.005917 2.743934 -0.000828 0.000621 -0.001401 0.999998
396.872000 0.276433 0.007077 2.747876 -0.001865 0.002924 -0.001567 0.999993
397.072000 0.264159 0.006680 2.752487 -0.002903 0.007114 -0.001716 0.999969
397.272000 0.243608 0.005594 2.744347 -0.002412 0.011604 -0.001659 0.999928
397.472000 0.228726 0.004915 2.725640 -0.001518 0.014306 -0.001482 0.999895
397.672000 0.213571 0.003748 2.696966 -0.002189 0.016645 -0.001528 0.999858
397.872000 0.205029 0.003906 2.656313 -0.002571 0.017764 -0.001475 0.999838
398.072000 0.201652 0.006182 2.599017 -0.002485 0.017274 -0.001250 0.999847
398.272000 0.202915 0.010210 2.533575 -0.002053 0.015816 -0.001151 0.999872
398.472000 0.202021 0.011068 2.454557 -0.001112 0.014267 -0.001013 0.999897
398.672000 0.204509 0.013388 2.371134 -0.000365 0.012995 -0.000808 0.999915
398.872000 0.207110 0.015704 2.280909 -0.000305 0.012733 -0.000828 0.999919
399.072000 0.209767 0.018372 2.190498 -0.000766 0.013234 -0.000743 0.999912
399.272000 0.215942 0.020051 2.090230 -0.000680 0.012962 -0.000656 0.999916
399.472000 0.222803 0.020114 1.994748 -0.000208 0.012193 -0.000668 0.999925
399.672000 0.232051 0.021821 1.896254 0.000012 0.011574 -0.000748 0.999933
399.872000 0.236011 0.025185 1.804746 -0.000144 0.010699 -0.000779 0.999942
400.072000 0.241004 0.027819 1.711537 -0.000928 0.010131 -0.000788 0.999948
400.272000 0.243958 0.028232 1.618049 -0.000429 0.010795 -0.000717 0.999941
400.472000 0.246278 0.026120 1.520672 0.000376 0.011976 -0.000821 0.999928
400.572000 0.247279 0.026890 1.474183 0.000595 0.012324 -0.000832 0.999924
400.672000 0.248755 0.026064 1.430016 -0.000094 0.012384 -0.000622 0.999923
400.872000 0.247475 0.026023 1.333970 -0.001345 0.012729 -0.000655 0.999918
401.072000 0.253207 0.027601 1.241854 -0.001476 0.012357 -0.000659 0.999922
401.272000 0.258426 0.029423 1.146892 -0.000893 0.012969 -0.000639 0.999915
401.472000 0.260003 0.028213 1.049762 -0.000138 0.012617 -0.000704 0.999920
401.672000 0.264262 0.030915 0.950608 -0.000145 0.010736 -0.000724 0.999942
401.872000 0.265540 0.029837 0.861879 -0.000818 0.010270 -0.000868 0.999947
402.072000 0.269644 0.031409 0.769264 -0.000583 0.010890 -0.000785 0.999940
402.272000 0.267565 0.033204 0.671924 -0.000216 0.011647 -0.000845 0.999932
402.476000 0.265984 0.032793 0.575086 -0.000223 0.011921 -0.000910 0.999929
402.676000 0.265476 0.036521 0.481677 0.000550 0.012360 -0.001013 0.999923
402.872000 0.269961 0.034399 0.391723 0.000087 0.013157 -0.001057 0.999913
403.072000 0.265040 0.033889 0.290998 0.000126 0.014015 -0.000901 0.999901
403.272000 0.267474 0.032171 0.194560 -0.000177 0.012443 -0.000810 0.999922
403.472000 0.271028 0.031320 0.105241 -0.000889 0.012067 -0.000855 0.999926
403.572000 0.271858 0.026699 0.058575 -0.001646 0.012831 -0.000790 0.999916
403.672000 0.272065 0.029264 0.007952 -0.001176 0.013370 -0.000908 0.999910
403.772000 0.272547 0.026855 -0.048192 -0.001553 0.013186 -0.000948 0.999911
403.872000 0.253198 0.023652 -0.087617 0.002210 0.001292 -0.001169 0.999996
403.972000 0.250349 0.019720 -0.073111 -0.007094 0.008419 0.000631 0.999939
404.172000 0.228871 0.013164 -0.086491 -0.001070 -0.002945 0.004316 0.999986
404.372000 0.230290 0.020644 -0.095034 -0.003687 0.000324 0.003924 0.999985
404.472000 0.232114 0.021515 -0.096165 -0.003512 0.000180 0.003923 0.999986
404.572000 0.231165 0.023820 -0.100215 -0.003289 0.000416 0.004093 0.999986
404.772000 0.233217 0.021574 -0.097767 -0.003626 0.000428 0.003952 0.999986
404.872000 0.231758 0.020066 -0.100019 -0.003688 0.000438 0.004011 0.999985
404.972000 0.230610 0.018654 -0.100877 -0.003624 0.000521 0.003930 0.999986
405.072000 0.230688 0.021349 -0.103852 -0.003363 0.000614 0.003975 0.999986
405.172000 0.228131 0.021133 -0.103783 -0.003485 0.000699 0.004018 0.999986
405.376000 0.229822 0.021036 -0.104129 -0.003400 0.000686 0.004072 0.999986
405.472000 0.231891 0.022237 -0.101593 -0.003192 0.000610 0.003962 0.999987
405.572000 0.233250 0.022717 -0.102705 -0.003311 0.000648 0.004001 0.999986
405.672000 0.231436 0.021504 -0.104868 -0.003304 0.000669 0.003946 0.999987
405.872000 0.230667 0.023841 -0.105900 -0.003044 0.000747 0.004023 0.999987
405.972000 0.230320 0.020149 -0.105090 -0.003264 0.000746 0.003891 0.999987
406.072000 0.233138 0.024333 -0.103445 -0.003175 0.000660 0.003895 0.999987
406.272000 0.229933 0.021291 -0.109445 -0.003473 0.000875 0.003965 0.999986
406.372000 0.230042 0.021415 -0.107402 -0.003249 0.000890 0.003929 0.999987
406.472000 0.228441 0.023296 -0.108605 -0.003137 0.000951 0.003965 0.999987
406.572000 0.232165 0.020733 -0.106496 -0.003298 0.000868 0.004001 0.999986


==> fig/norm_res/data_figure_7/mutual_distances.txt <==
timestamp ts_zero mutual_dist mutual_orientation
1626866451.42141 0.0 4.345102482911077 -0.6622392536062176
1626866454.3219 2.9004898071289062 4.313490475369107 -0.6388348304177114
1626866454.4222 3.0007898807525635 4.320215774125177 -0.6386352681603722
1626866454.52134 3.0999298095703125 4.3429109928825405 -0.6348202371571898
1626866454.62143 3.2000198364257812 4.340190693149323 -0.6300370510712603
1626866454.72162 3.3002099990844727 4.3231929012478725 -0.6288595647364223
1626866454.82204 3.400629997253418 4.337562505209578 -0.6283028694393555
1626866454.92178 3.5003700256347656 4.350832961192602 -0.6271786166557529
1626866455.02151 3.600099802017212 4.357366704180405 -0.6296002156513996
1626866455.22218 3.800769805908203 4.372675405149575 -0.6373352838161963
1626866455.32125 3.8998398780822754 4.382700708775355 -0.642037037156562
1626866455.42118 3.999769926071167 4.3591288726304 -0.6426199045097756
1626866455.52137 4.099959850311279 4.351884429382288 -0.6424144827389247
1626866455.72125 4.299839973449707 4.360270867698474 -0.6382475412185233
1626866455.82119 4.399780035018921 4.380607564528008 -0.638245175974983
1626866455.9215 4.500089883804321 4.382416675545582 -0.6400085385099812
1626866456.02135 4.599939823150635 4.375866351981057 -0.6410096940547787
1626866456.12137 4.699959993362427 4.367682812888316 -0.642511091656645
1626866456.22133 4.799919843673706 4.343935873214521 -0.6437822024671891
1626866456.32128 4.899869918823242 4.355207906380591 -0.6447715724269718
1626866456.42199 5.000579833984375 4.378435058271391 -0.6466553654579166
1626866456.52111 5.099699974060059 4.388456343750043 -0.6522478492484673
1626866456.62162 5.200209856033325 4.396141918091363 -0.6561906976816987
1626866456.72175 5.300339937210083 4.411530294070301 -0.6620364980458828
1626866456.82192 5.400509834289551 4.403936345872862 -0.6690889166409308
1626866456.92172 5.500309944152832 4.402516167977125 -0.6770492048473409
1626866457.02202 5.600610017776489 4.394849088569481 -0.6828664076353292
1626866457.12155 5.700139999389648 4.418045292818986 -0.6868892055651665
1626866457.22117 5.799759864807129 4.4374537768747535 -0.6880821845678922
1626866457.32169 5.900279998779297 4.450711102599223 -0.6844615234057043
1626866457.42154 6.00012993812561 4.459667975466332 -0.6779106101067942
1626866457.52159 6.10017991065979 4.457751268004977 -0.6717512276727851
1626866457.62093 6.199519872665405 4.467401742075587 -0.6693363519263624
1626866457.72122 6.29980993270874 4.463568867117433 -0.6714582962322206
1626866457.8208 6.399389982223511 4.465582750884817 -0.6745089552064152
1626866457.92118 6.499769926071167 4.462105522799747 -0.6813335192281227
1626866458.12201 6.700599908828735 4.457850966216794 -0.6921661924390814
1626866458.22168 6.800269842147827 4.451845684589706 -0.6944566865898938
1626866458.32146 6.900049924850464 4.439337586994257 -0.6961173029305665
1626866458.43085 7.009439945220947 4.431049313356826 -0.6966637493749657
1626866458.52129 7.09987998008728 4.4000678704310925 -0.704974959033073
1626866458.62129 7.199879884719849 4.385001555586954 -0.6996653934972419
1626866458.72167 7.300259828567505 4.3694319287751835 -0.7039575388407247
1626866458.82187 7.4004600048065186 4.354531012141262 -0.7113781895810365
1626866458.92232 7.500909805297852 4.337784753650186 -0.7214484199073459
1626866459.02265 7.601239919662476 4.3366371779640485 -0.7311586678745403
1626866459.12284 7.701429843902588 4.329389871252069 -0.743224256492425
1626866459.22224 7.800829887390137 4.313359615821523 -0.7550764480978278
1626866459.32213 7.900719881057739 4.292102625904931 -0.7649756593553496
1626866459.42206 8.00064992904663 4.282213103267981 -0.7830983263592954
1626866459.52217 8.100759983062744 4.2733614348777005 -0.7789420371640359
1626866459.62135 8.199939966201782 4.274622988112517 -0.781427192996466
1626866459.72485 8.303439855575562 4.25987460088909 -0.77926003590071
1626866459.82109 8.399679899215698 4.261604473211939 -0.7618808065500102
1626866459.92132 8.4999098777771 4.2597978280078035 -0.7581126008172292
1626866460.02424 8.602829933166504 4.256812519714722 -0.7558895123289497
1626866460.12135 8.699939966201782 4.2608851675796195 -0.7331739138337272
1626866460.22114 8.799729824066162 4.251730525621304 -0.730564485773872
1626866460.32148 8.900069952011108 4.26083708921146 -0.7197142320849841
1626866460.4213 8.999889850616455 4.274665972026352 -0.7092397404964481
1626866460.52126 9.099849939346313 4.298753071763951 -0.6837662934483952
1626866460.62102 9.199609994888306 4.310803248467739 -0.6836109000007813
1626866460.72156 9.300149917602539 4.335091132248549 -0.6724876708187508
1626866460.82128 9.399869918823242 4.351475571619357 -0.6653024682899829
1626866460.92165 9.500239849090576 4.367037894099387 -0.6567307592372693
1626866461.02086 9.599449872970581 4.371021812162461 -0.6589534419353813
1626866461.12672 9.705309867858887 4.383242045632433 -0.653626337825389
1626866461.22099 9.799579858779907 4.3874536203816445 -0.6559220506400918
1626866461.32106 9.899649858474731 4.411638946072082 -0.6521468624177875
1626866461.42196 10.000550031661987 4.425353842858218 -0.652804222543196
1626866461.5212 10.09978985786438 4.436426073158438 -0.6538831542452821
1626866461.72203 10.300619840621948 4.439788860542809 -0.6564551033783215
1626866461.92212 10.500710010528564 4.436845007942019 -0.6494634157874413
1626866462.02247 10.601059913635254 4.444045470581955 -0.6421944523864256
1626866462.12186 10.70044994354248 4.44646856194891 -0.6269401063660052
1626866462.22702 10.805609941482544 4.445660852404287 -0.6308702365030361
1626866462.5216 11.100189924240112 4.431889153239281 -0.6184993317792378
1626866462.82152 11.400110006332397 4.43351394510043 -0.6129971232136551
1626866462.92186 11.500449895858765 4.429125297572874 -0.6069941375952992
1626866463.02096 11.599550008773804 4.433785339289667 -0.606958467676908
1626866463.12102 11.699609994888306 4.415425683170311 -0.6004242242831732
1626866463.22116 11.799749851226807 4.413954648475674 -0.6001516011632428
1626866463.32119 11.899780035018921 4.399552424167715 -0.5973629734828534
1626866463.4211 11.999689817428589 4.406710280174998 -0.5915077381076295
1626866463.52114 12.099730014801025 4.412461519163653 -0.5874925465105825
1626866463.62119 12.199779987335205 4.415962048138547 -0.5814422931052174
1626866463.72129 12.299880027770996 4.432865115001809 -0.5802851878831474
1626866463.82141 12.399999856948853 4.426016912371663 -0.5762678656151636
1626866463.92134 12.499929904937744 4.43540418357786 -0.575740920561304
1626866464.02133 12.59992003440857 4.436293095502145 -0.5761014256585908
1626866464.12171 12.700299978256226 4.44343913979926 -0.583278240080664
1626866464.2213 12.79988980293274 4.4365914117709755 -0.5811984095278637
1626866464.32138 12.899969816207886 4.4515679162066055 -0.5948451528762082
1626866464.42147 13.000059843063354 4.448932711684906 -0.5935617027504001
1626866464.52086 13.099449872970581 4.460936411315454 -0.6123529036278033
1626866464.62133 13.199919939041138 4.472351887161832 -0.6107792783124084
1626866464.72061 13.29919981956482 4.479755994526933 -0.6208330746571118
1626866464.82056 13.399149894714355 4.486469452186207 -0.632466002497823
1626866464.92122 13.499809980392456 4.462044898978495 -0.6586910784943516
1626866465.02024 13.598829984664917 4.467685688295451 -0.6592080843916734
1626866465.12116 13.699749946594238 4.457940756055425 -0.6756492794354165
1626866465.22084 13.799429893493652 4.454053790088307 -0.6942048298513632
1626866465.32075 13.8993399143219 4.438475432397931 -0.7123168822488823
1626866465.42107 13.999660015106201 4.4229312079886585 -0.7297678652810611
1626866465.52172 14.1003098487854 4.422101468103146 -0.7471080175954843
1626866465.62109 14.199679851531982 4.4112388079313956 -0.7683555794741488
1626866465.72017 14.298759937286377 4.41297491100958 -0.7708029433755679
1626866465.82018 14.398769855499268 4.413776601607743 -0.7733147143184496
1626866465.92044 14.499029874801636 4.416326642844706 -0.7679714058056948
1626866466.02098 14.59956979751587 4.4287338059991805 -0.7553144183519569
1626866466.12119 14.699779987335205 4.447225104781633 -0.7349753966093064
1626866466.22049 14.799079895019531 4.465921200704286 -0.7128338534037848
1626866466.31998 14.898569822311401 4.488183110257425 -0.688731008584542
1626866466.42073 14.999320030212402 4.51235166056459 -0.6665017999660243
1626866466.5205 15.099089860916138 4.537115399965049 -0.6458873429860033
1626866466.62017 15.198760032653809 4.563873222976293 -0.6322180248724181
1626866466.71999 15.298579931259155 4.595110457497186 -0.624850351856395
1626866466.82049 15.3990797996521 4.640805165852149 -0.6214645311317692
1626866466.91971 15.498299837112427 4.673239845824309 -0.6201004229289468
1626866467.01974 15.598330020904541 4.708438948993603 -0.6198803300217928
1626866467.11976 15.698349952697754 4.738738154245282 -0.6198867971702049
1626866467.22113 15.79971981048584 4.773741730215407 -0.6201756413349715
1626866467.31975 15.898339986801147 4.8034143146412 -0.6212374052504914
1626866467.41985 15.998440027236938 4.827494847775602 -0.6259268070715074
1626866467.51987 16.09845995903015 4.843758124855121 -0.6334699661761565
1626866467.6202 16.198789834976196 4.8475661276562265 -0.6456213443872449
1626866467.72024 16.298830032348633 4.8442999673121 -0.6587349624686087
1626866467.82064 16.399230003356934 4.839178234473287 -0.670963778381757
1626866467.92098 16.4995698928833 4.830109553136449 -0.6802227448036251
1626866468.01978 16.59836983680725 4.816031769808002 -0.6883687551116588
1626866468.22002 16.798609972000122 4.783289954351502 -0.6914166200246981
1626866468.41932 16.997910022735596 4.729449042044962 -0.6706171069299909
1626866468.61893 17.1975200176239 4.654251671590183 -0.6308357786771861
1626866468.81905 17.397639989852905 4.574173327924948 -0.5889153952553832
1626866468.91889 17.497479915618896 4.533099543844146 -0.5711011971712465
1626866469.01896 17.59754991531372 4.491859315361514 -0.5565724318634779
1626866469.2188 17.79738998413086 4.430895092743677 -0.5364609456408436
1626866469.31884 17.897429943084717 4.4046804859830635 -0.5336073854747714
1626866469.41857 17.997159957885742 4.385332218726423 -0.5368940396466098
1626866469.51835 18.0969398021698 4.365500238735533 -0.5482586927254014
1626866469.61851 18.197099924087524 4.34950233558967 -0.5656418236728016
1626866469.71866 18.297250032424927 4.347300123398428 -0.5862712134028627
1626866469.91833 18.496919870376587 4.358080048955044 -0.6303512777751694
1626866470.11834 18.696929931640625 4.394138615974694 -0.6651401230457235
1626866470.41879 18.997380018234253 4.441358650345636 -0.6870995924862779
1626866470.52827 19.106859922409058 4.453564973591384 -0.6900351392604018
1626866470.71826 19.296849966049194 4.480787624804371 -0.6835383736237872
1626866470.91843 19.49702000617981 4.505406061855026 -0.665282838765789
1626866471.11808 19.696669816970825 4.511791730454765 -0.6478393349366824
1626866471.31802 19.896610021591187 4.498178558772428 -0.6249274899890105
1626866471.4185 19.997089862823486 4.485383306262688 -0.6099721967265377
1626866471.5183 20.096889972686768 4.466419743888835 -0.5904463405799119
1626866471.61814 20.19672989845276 4.44923546013245 -0.5718023748581222
1626866471.71854 20.29712986946106 4.43075004680923 -0.5521598506716288
1626866471.81843 20.397019863128662 4.40826496221586 -0.5346986194421544
1626866471.91834 20.49692988395691 4.38963779774596 -0.5199585628921892
1626866472.01779 20.59637999534607 4.359490106996459 -0.5038052523299141
1626866472.21842 20.79700994491577 4.322970918812663 -0.4801178268639956
1626866472.3187 20.897289991378784 4.3077935310782935 -0.47356757056067655
1626866472.41822 20.99680995941162 4.2921572834648085 -0.4663695694662595
1626866472.51807 21.096659898757935 4.269758289458549 -0.4605501026124297
1626866472.7183 21.296890020370483 4.2426221067047685 -0.465437125467697
1626866472.81826 21.396849870681763 4.23063090986439 -0.47349050437722484
1626866472.9184 21.496989965438843 4.215743634105377 -0.4820763853422787
1626866473.12427 21.70285987854004 4.225022373455553 -0.5041676566278779
1626866473.31821 21.89679980278015 4.232070216737901 -0.5150787468680131
1626866473.41847 21.99705982208252 4.2540356165058135 -0.5392982176988137
1626866473.5184 22.09698987007141 4.263581493545066 -0.5494459109315954
1626866473.61874 22.197329998016357 4.279873850535783 -0.5609685862846336
1626866473.72283 22.301419973373413 4.300009666384483 -0.5749745707028255
1626866473.81906 22.397650003433228 4.319004877630957 -0.5883168577810625
1626866473.9183 22.49688982963562 4.343994990340113 -0.6040579136710595
1626866474.01827 22.5968599319458 4.37020050996519 -0.6198771126241533
1626866474.11863 22.697219848632812 4.39196641020853 -0.6368217851524165
1626866474.21954 22.79813003540039 4.403032853113864 -0.6928577979920396
1626866474.31983 22.898419857025146 4.417614049687909 -0.707748652579828
1626866474.41862 22.997210025787354 4.422725596122825 -0.7612471811517363
1626866474.51829 23.096879959106445 4.42490691756335 -0.771674958481857
1626866474.61819 23.19677996635437 4.421157802668888 -0.8164793416331817
1626866474.71796 23.296549797058105 4.421023889213899 -0.8222724255181775
1626866474.81845 23.397039890289307 4.418303658068331 -0.8365926358216085
1626866475.02092 23.599509954452515 4.417030055716171 -0.8439184036153722
1626866475.41911 23.997699975967407 4.391426226478138 -0.8418804464555161
1626866475.51948 24.09806990623474 4.378227733147283 -0.8478044975897852
1626866475.61819 24.19677996635437 4.370496733473212 -0.8530221323437082
1626866475.71951 24.298099994659424 4.352220569973448 -0.8585754722343968
1626866475.81909 24.397679805755615 4.323473058884489 -0.8626238425113182
1626866475.92076 24.49934983253479 4.304192407653264 -0.8667497713605288
1626866476.01935 24.59793996810913 4.262077806950501 -0.8680573983323654
1626866476.11897 24.69755983352661 4.222359050400617 -0.8756834057864344
1626866476.2186 24.797189950942993 4.185262597269135 -0.8710838910897085
1626866476.31832 24.896909952163696 4.139617168446859 -0.8807917587204575
1626866476.41826 24.99685001373291 4.099874948995396 -0.881928234181528
1626866476.51786 25.096449851989746 4.057130234057073 -0.8845487713202418
1626866476.6182 25.196789979934692 4.018844999760503 -0.8862014081914482
1626866476.7197 25.298290014266968 3.986027630109958 -0.874655824580302
1626866476.81831 25.396899938583374 3.94213673646666 -0.8862601779170409
1626866476.91937 25.497959852218628 3.918439055402035 -0.8802699578395008
1626866477.01812 25.596709966659546 3.902765368146027 -0.8611642186283754
1626866477.11741 25.69599986076355 3.8741019383077657 -0.8620777413262162
1626866477.21792 25.796509981155396 3.842132240527387 -0.8491639190753244
1626866477.31508 25.893669843673706 3.81605263426751 -0.8322158776807078
1626866477.4155 25.99408984184265 3.777148955045327 -0.8237480832581221
1626866477.51529 26.09387993812561 3.749611425121273 -0.823575780971566
1626866477.61547 26.1940598487854 3.711552132787575 -0.8083726719599167
1626866477.71497 26.293560028076172 3.678188734771506 -0.8071256655796035
1626866477.8176 26.39618992805481 3.6359073978582033 -0.8068261743122032
1626866477.91752 26.49610996246338 3.610348640283929 -0.8060914051021901
1626866478.01764 26.596230030059814 3.5819741681508552 -0.8062602345942134
1626866478.11711 26.69569993019104 3.5537679922724275 -0.8017324428160424
1626866478.21813 26.796720027923584 3.524206448620739 -0.7938789415488969
1626866478.31791 26.89649987220764 3.4915939778416396 -0.7811101773646836
1626866478.42322 27.00180983543396 3.4591192531047543 -0.7629198144211373
1626866478.51796 27.09654998779297 3.4337320275467036 -0.7455493312371422
1626866478.61688 27.195469856262207 3.400365791234818 -0.7233445623315466
1626866478.71769 27.296279907226562 3.3838109159053205 -0.7031167891872783
1626866478.81777 27.39635992050171 3.359329244596308 -0.6844488931623469
1626866478.91827 27.496860027313232 3.3524484685823297 -0.6697422412023175
1626866479.01788 27.59646987915039 3.346170801737411 -0.6513934341481289
1626866479.1184 27.69699001312256 3.3490221285921664 -0.6394537261782287
1626866479.21887 27.797459840774536 3.3498803860436572 -0.628207879575932
1626866479.31785 27.896440029144287 3.3675138738541217 -0.6198683433849272
1626866479.41812 27.9967098236084 3.380885134783493 -0.6161287846658718
1626866479.51643 28.095019817352295 3.38904934363606 -0.6175694357796584
1626866479.617 28.195590019226074 3.3926776181358593 -0.6204794650250676
1626866479.71703 28.29561996459961 3.397152369544232 -0.6273105456299652
1626866479.81761 28.396199941635132 3.398427966486856 -0.636398085679162
1626866479.91663 28.495219945907593 3.38992599935456 -0.6488747575168377
1626866480.01604 28.594630002975464 3.383575779112978 -0.6603941603623111
1626866480.11571 28.694299936294556 3.3739454359251275 -0.6757420608432236
1626866480.21617 28.79475998878479 3.3549056218767155 -0.6930038997494818
1626866480.31669 28.89527988433838 3.342058473366376 -0.712624464135126
1626866480.41725 28.995839834213257 3.323599567953396 -0.731093820077714
1626866480.51675 29.09534001350403 3.296892862484313 -0.747139640400778
1626866480.61629 29.19488000869751 3.2777497253603713 -0.762662800353346
1626866480.71657 29.295159816741943 3.241967131372557 -0.776552695354698
1626866480.8153 29.393889904022217 3.206294464720919 -0.7915973638699865
1626866480.91454 29.49312996864319 3.1721781195575995 -0.8032885190727299
1626866481.01386 29.59244990348816 3.157574834283423 -0.8140689554003486
1626866481.11397 29.692559957504272 3.145972632271298 -0.8196641698807308
1626866481.21441 29.792999982833862 3.1318231061316335 -0.8224074927741472
1626866481.41413 29.992719888687134 3.1263737915514827 -0.8172296734698812
1626866481.61466 30.193249940872192 3.1246090309829175 -0.8059657464144812
1626866481.71378 30.292369842529297 3.1388065868097077 -0.7983223772111443
1626866481.81383 30.392419815063477 3.1537819939558274 -0.7900710160948512
1626866481.91396 30.492549896240234 3.1637988498164664 -0.7807587892897527
1626866482.01414 30.592729806900024 3.1785824143004366 -0.7718252592015269
1626866482.1145 30.693089962005615 3.2000705064107566 -0.7603613237050917
1626866482.21387 30.792459964752197 3.210547732225766 -0.7477615942525206
1626866482.31379 30.892379999160767 3.230352166947127 -0.7343403164587454
1626866482.41429 30.99287986755371 3.2478876630973557 -0.7213601083234982
1626866482.51365 31.09223985671997 3.2551192347132223 -0.7047751354502347
1626866482.71376 31.292349815368652 3.253111349247055 -0.6726809771982682
1626866482.81406 31.39264988899231 3.250648486163952 -0.6622110810422441
1626866483.01353 31.592119932174683 3.2305913128249446 -0.6322323797185996
1626866483.11362 31.69220995903015 3.2179367142005755 -0.6192207469925795
1626866483.21388 31.79246997833252 3.1989355225449594 -0.607033038424126
1626866483.31394 31.89252996444702 3.1816727354805043 -0.5962231361408796
1626866483.41446 31.99304986000061 3.159351581242581 -0.5884137519553458
1626866483.51352 32.09210991859436 3.1466532622772396 -0.5815094423142153
1626866483.61432 32.192909955978394 3.1387794047527446 -0.5799189582542441
1626866483.71396 32.29254984855652 3.127555340213821 -0.5736059883602749
1626866483.81442 32.39300990104675 3.120129288955827 -0.5752496483569087
1626866484.01353 32.59211993217468 3.131033992293918 -0.569263378283775
1626866484.21372 32.79230999946594 3.15015634026313 -0.5567402393540537
1626866484.41415 32.99273991584778 3.167420776357317 -0.5550814071369241
1626866484.51448 33.0930700302124 3.174815218008758 -0.5641298913126311
1626866484.61387 33.19245982170105 3.1673039611947567 -0.56240000963988
1626866484.71343 33.292019844055176 3.172051065619847 -0.5731924516002185
1626866484.81377 33.39235997200012 3.1586813760650196 -0.5757268871018408
1626866484.91326 33.49184989929199 3.154473003276458 -0.5936131791005643
1626866485.0133 33.59188985824585 3.135015497760737 -0.6011924245123275
1626866485.11327 33.69185996055603 3.1227258163662084 -0.6163344867813418
1626866485.21348 33.79206991195679 3.095745031135477 -0.6361159403687282
1626866485.31344 33.892030000686646 3.065889693922467 -0.6488284111611848
1626866485.41333 33.99191999435425 3.0503201758667875 -0.6722991930808411
1626866485.51452 34.09310984611511 3.0239846091043505 -0.6882111821703389
1626866485.6136 34.19218993186951 3.014018018625636 -0.7120751553908398
1626866485.71343 34.292019844055176 2.995378168729284 -0.7279447479366186
1626866485.81274 34.3913300037384 2.98483376193717 -0.7460173222015039
1626866485.91349 34.492079973220825 2.974476446048951 -0.7614413027386344
1626866486.01347 34.59205985069275 2.9646816935718405 -0.7725913956526167
1626866486.11274 34.69132995605469 2.955228531670605 -0.7870422651340436
1626866486.21242 34.7910099029541 2.9364501373256804 -0.7960504517724238
1626866486.31286 34.89144992828369 2.927834120198752 -0.8051803938010307
1626866486.41282 34.99141001701355 2.9158074023673106 -0.8143604997693554
1626866486.51415 35.09273982048035 2.9101460632415006 -0.8227406741887595
1626866486.61311 35.19169998168945 2.9096935595694613 -0.8330188122973747
1626866486.71243 35.291019916534424 2.908824258734104 -0.8433552391936505
1626866486.81295 35.39153981208801 2.897882452464212 -0.8460115373262258
1626866486.91308 35.49166989326477 2.893241071618469 -0.8552807605925932
1626866487.01316 35.59174990653992 2.877374392827602 -0.855051321836982
1626866487.11348 35.69207000732422 2.8677191250539176 -0.861410216978119
1626866487.21342 35.79200983047485 2.841151717050674 -0.859319619756145
1626866487.31349 35.89207983016968 2.8273728849233866 -0.8651212399515862
1626866487.41372 35.99230980873108 2.803665225771438 -0.8659317018562005
1626866487.51359 36.092180013656616 2.7777972346087476 -0.8658664695779323
1626866487.61253 36.1911199092865 2.7571153540974676 -0.8648403250604177
1626866487.71287 36.291459798812866 2.7336163917236087 -0.862092099052715
1626866487.81323 36.39181995391846 2.712612724330549 -0.8611070232600073
1626866487.92232 36.50090980529785 2.691652565581227 -0.8631393922178345
1626866488.01302 36.591609954833984 2.6876168669287672 -0.8660033608729476
1626866488.11256 36.691149950027466 2.6813440270506157 -0.8699503825615174
1626866488.21251 36.791100025177 2.687793561008733 -0.8729651506590026
1626866488.31241 36.89100003242493 2.6996939976597334 -0.8753802104604342
1626866488.41245 36.991039991378784 2.731519874099401 -0.8800782544864347
1626866488.51691 37.095499992370605 2.749765533222786 -0.8834760748789028
1626866488.61344 37.19202995300293 2.773917387612686 -0.8833633000546284
1626866488.71287 37.291459798812866 2.8083521884550007 -0.881323425419992
1626866488.81279 37.391379833221436 2.850037249739025 -0.8771051757721564
1626866488.91258 37.491169929504395 2.8807162323804145 -0.8741516462520034
1626866489.01254 37.59113001823425 2.9209044595638525 -0.870172817932827
1626866489.1126 37.691190004348755 2.9586525462446605 -0.8653312327775506
1626866489.2125 37.79109001159668 3.001995310206194 -0.8595183661345218
1626866489.31249 37.891079902648926 3.027995068308401 -0.8515324355229417
1626866489.41227 37.99085998535156 3.0568316664481228 -0.8427614353923378
1626866489.51167 38.09026002883911 3.0674051181413913 -0.8327111957428412
1626866489.61238 38.190969944000244 3.0815391886847716 -0.8217025697374851
1626866489.71227 38.29085993766785 3.0837399257070968 -0.8124398043833594
1626866489.81226 38.39084982872009 3.0832756816249822 -0.8031776057307651
1626866489.91228 38.490869998931885 3.0808435826247322 -0.7930784347930726
1626866490.01159 38.59017992019653 3.08967686850907 -0.7833793430250569
1626866490.11204 38.690629959106445 3.1036069227110588 -0.7746530029701981
1626866490.21185 38.79043984413147 3.0816921263974426 -0.7627575787385235
1626866490.31211 38.89069986343384 3.0706747784322577 -0.7543521191937936
1626866490.41215 38.990739822387695 3.0495513096355653 -0.7497299654956115
1626866490.51227 39.09085988998413 3.0259589239941787 -0.7487865129609639
1626866490.61297 39.19156002998352 3.010886913718284 -0.751904230844473
1626866490.71186 39.29044985771179 3.0007593283367435 -0.7547708679364102
1626866490.81228 39.39086985588074 3.0006862082030503 -0.7604984494644813
1626866490.91195 39.49054002761841 3.013415677151097 -0.766512553688194
1626866491.01144 39.59002995491028 3.0271108214434443 -0.7718987832843305
1626866491.11183 39.69041991233826 3.0465282800098845 -0.7778974556809151
1626866491.21185 39.79043984413147 3.060166134934508 -0.7832906400376338
1626866491.31189 39.89047980308533 3.0658975267611277 -0.7885263952405874
1626866491.41218 39.99076986312866 3.080657978727921 -0.791653916385469
1626866491.51108 40.089669942855835 3.09362689738113 -0.7926137781068434
1626866491.61123 40.18981981277466 3.105239604297873 -0.7890409297706618
1626866491.71181 40.29040002822876 3.1151164374706783 -0.7920327252959058
1626866491.81154 40.390129804611206 3.119467711212926 -0.7899761289080955
1626866491.91547 40.494059801101685 3.1248865994784496 -0.788524041023245
1626866492.01094 40.5895299911499 3.126842277522167 -0.787455729070679
1626866492.11174 40.690330028533936 3.129605094608586 -0.7877764950267956
1626866492.21126 40.78984999656677 3.136118562506846 -0.7867633104420548
1626866492.31127 40.88985991477966 3.1264478678525904 -0.7848333448836731
1626866492.41127 40.98985981941223 3.12025519464354 -0.7824340041288289
1626866492.51175 41.09033989906311 3.111471311598421 -0.7800559326585625
1626866492.61083 41.189419984817505 3.099038190713371 -0.7798725726323978
1626866492.71105 41.289639949798584 3.0831596256113643 -0.7815389495006864
1626866492.81061 41.38919997215271 3.067552976608555 -0.7838630810091598
1626866492.91053 41.48912000656128 3.046517581469046 -0.7885506964182825
1626866493.01031 41.58889985084534 3.027148576565082 -0.7961521575430242
1626866493.11051 41.68910002708435 3.005876379527274 -0.8041785167945372
1626866493.21038 41.78896999359131 2.988481865529722 -0.811681477294933
1626866493.31042 41.889009952545166 2.9696155712482386 -0.8168438100224402
1626866493.41035 41.98894000053406 2.964261144855492 -0.8187193191568141
1626866493.51065 42.089239835739136 2.9653183859241823 -0.8193480235765707
1626866493.61012 42.18870997428894 2.955675948915916 -0.8176616987386383
1626866493.71085 42.28943991661072 2.960673454925417 -0.8145708055613978
1626866493.80989 42.38847994804382 2.9659374638889466 -0.811081134675772
1626866493.91034 42.488929986953735 2.9735178782210157 -0.8088900783274604
1626866494.00989 42.58847999572754 2.9786674180579507 -0.8067622624989685
1626866494.11077 42.68935990333557 2.9873489717808335 -0.8044469685596569
1626866494.21067 42.789259910583496 3.011123461351264 -0.8026382112885555
1626866494.31048 42.8890700340271 3.0310032631787127 -0.8038446037274127
1626866494.41111 42.989699840545654 3.056904391602718 -0.807332130567606
1626866494.51003 43.08861994743347 3.08468570771805 -0.8117928910529897
1626866494.6098 43.188390016555786 3.115936940087205 -0.8146328748460847
1626866494.70951 43.28810000419617 3.148760703340284 -0.8157261211073341
1626866494.80978 43.38836979866028 3.1833097353854822 -0.8136946545525534
1626866494.90986 43.488449811935425 3.2130550427124667 -0.8088374564139211
1626866495.0102 43.58878993988037 3.2406773664775708 -0.8020253072093642
1626866495.10999 43.68857979774475 3.2621522881220604 -0.7949200410464203
1626866495.20988 43.78847002983093 3.267524164547219 -0.787785684614625
1626866495.30982 43.88840985298157 3.27169049778551 -0.7808603088354806
1626866495.40994 43.988529920578 3.272122458863663 -0.7745617409312795
1626866495.50976 44.08834981918335 3.2714490748596416 -0.7708258456611503
1626866495.60992 44.188509941101074 3.271768048104876 -0.7695488129378172
1626866495.70994 44.28852987289429 3.2628395584980883 -0.7693883717717747
1626866495.81009 44.38867998123169 3.256906171721869 -0.7701168510774083
1626866495.90984 44.48843002319336 3.246511313687357 -0.7724978888959928
1626866496.00963 44.58821988105774 3.2370433603984963 -0.7781201628293843
1626866496.11035 44.688939809799194 3.2199175260555957 -0.7866721991132781
1626866496.20972 44.788309812545776 3.211261400898407 -0.7965772797562765
1626866496.31083 44.88942003250122 3.202536779773186 -0.8066847866632427
1626866496.40966 44.98825001716614 3.1949601070122924 -0.8163774937626729
1626866496.50999 45.08857989311218 3.1918986631313966 -0.8210233769727808
1626866496.60938 45.18796992301941 3.1950798753239344 -0.8207042685518788
1626866496.70973 45.2883198261261 3.195158891526368 -0.8166381097029267
1626866496.81029 45.388880014419556 3.206248273948853 -0.8080063352694229
1626866496.91025 45.488839864730835 3.216304327469651 -0.7953955686463074
1626866497.00956 45.58815002441406 3.2259333649658655 -0.7816468939958718
1626866497.10949 45.688079833984375 3.2308939487547397 -0.7667142490964516
1626866497.2088 45.7873899936676 3.237967305224065 -0.7516653359659153
1626866497.31004 45.88862991333008 3.234151622218722 -0.7373117772236735
1626866497.40893 45.98751997947693 3.2322255298478177 -0.7256462873544325
1626866497.50901 46.087599992752075 3.2205528953271383 -0.7144512008493058
1626866497.6084 46.1869900226593 3.203499373825444 -0.7037766578331948
1626866497.70888 46.2874698638916 3.181694863072194 -0.6945102529767644
1626866497.80933 46.387919902801514 3.1533589714778762 -0.6858398128698568
1626866497.9086 46.48719000816345 3.1334483593957625 -0.6772106507343225
1626866498.0091 46.5876898765564 3.095873566814381 -0.6655050652575449
1626866498.10999 46.68857979774475 3.072975289942954 -0.6611232831637153
1626866498.20954 46.788129806518555 3.041892506992974 -0.6574320675337944
1626866498.30931 46.88789987564087 3.0142383233745793 -0.6470480810892327
1626866498.40903 46.98761987686157 2.988445449058759 -0.644834910038182
1626866498.50915 47.08773994445801 2.957184220859433 -0.6426543190251472
1626866498.60899 47.187579870224 2.93130380242308 -0.642239274474411
1626866498.70884 47.28742980957031 2.9131608432422667 -0.6411221558296161
1626866498.80893 47.38751983642578 2.8884255580159914 -0.6423100514975366
1626866498.9137 47.492290019989014 2.8686153812771757 -0.6444630987075934
1626866499.00909 47.587679862976074 2.8568143476256895 -0.6489866930794721
1626866499.1082 47.686789989471436 2.8504940833827406 -0.6565143987304021
1626866499.2083 47.78689002990723 2.8399439058016633 -0.6650342087161223
1626866499.30874 47.88732981681824 2.8311483590055815 -0.6751785587706993
1626866499.40862 47.9872100353241 2.8278739437782607 -0.68566913716518
1626866499.50809 48.08667993545532 2.8293631211458194 -0.6966650470477853
1626866499.60838 48.18696999549866 2.8190379579743152 -0.7076710082868982
1626866499.70866 48.28724980354309 2.8180760284456468 -0.7296682842199214
1626866499.80823 48.38681983947754 2.8111997164378035 -0.7296809438057581
1626866499.90855 48.48713994026184 2.803832875422498 -0.7391328013091223
1626866500.00951 48.58809995651245 2.7895736165586316 -0.7481821200202905
1626866500.10805 48.68664002418518 2.771908511188636 -0.7483226377202119
1626866500.20818 48.78676986694336 2.766128493924314 -0.7682125632279386
1626866500.30762 48.8862099647522 2.752330640202954 -0.7666685617889795
1626866500.4078 48.98638987541199 2.754250498956112 -0.7650156455399655
1626866500.50814 49.086730003356934 2.7518877425868973 -0.7600753695681677
1626866500.60792 49.18650984764099 2.750613984440567 -0.7541140235356176
1626866500.70757 49.28615999221802 2.7507583303154766 -0.7494746937116947
1626866500.80865 49.387239933013916 2.7546434734462455 -0.7467460867022175
1626866500.90788 49.486469984054565 2.7638264159132695 -0.746431476804827
1626866501.00753 49.58611989021301 2.7823307894820832 -0.7497917613764926
1626866501.10754 49.6861298084259 2.812795861345076 -0.7552393381607785
1626866501.20792 49.78650999069214 2.84610912758102 -0.7618660243668229
1626866501.30769 49.886279821395874 2.881145310740156 -0.7686839920848878
1626866501.40778 49.98636984825134 2.9145619367067854 -0.7756346740844553
1626866501.50754 50.086129903793335 2.9500836332890645 -0.7838630948907255
1626866501.6078 50.1863899230957 2.985470547920378 -0.7920544148054771
1626866501.7081 50.28668999671936 3.0124733153008996 -0.8001786563259619
1626866501.80803 50.38661980628967 3.036712762083371 -0.807063864877487
1626866501.90788 50.486469984054565 3.060263874292542 -0.8141942095954326
1626866502.00725 50.58583998680115 3.086936933563755 -0.8200166469877641
1626866502.1105 50.68909001350403 3.1050335353100444 -0.8242034896131889
1626866502.20724 50.78583002090454 3.1169688746280415 -0.8258180537184046
1626866502.30754 50.88612985610962 3.119141810466461 -0.8259367611514774
1626866502.40772 50.98631000518799 3.1204008129245193 -0.824513751063652
1626866502.50841 51.08699989318848 3.1153721398735 -0.8229509011354241
1626866502.60927 51.18786001205444 3.114512204005628 -0.818954098921207
1626866502.70769 51.286279916763306 3.10674371974902 -0.8135662093445981
1626866502.8074 51.38598990440369 3.1051577193115336 -0.8080679341731967
1626866502.9088 51.48738980293274 3.1060653958505093 -0.8016175700383374
1626866503.00793 51.586519956588745 3.109671057989896 -0.7945687928510998
1626866503.10788 51.68647003173828 3.127225974262176 -0.7873353934011575
1626866503.20737 51.78595995903015 3.1442315959706266 -0.7809203979019752
1626866503.3085 51.88708996772766 3.148603784076365 -0.7748303928969733
1626866503.40764 51.98622989654541 3.1670672193845197 -0.7705137444895263
1626866503.50754 52.086129903793335 3.176934567094515 -0.7669257168367158
1626866503.60756 52.18614983558655 3.1816903930615226 -0.7653056443221842
1626866503.70893 52.28751993179321 3.183173603905388 -0.7641804862258919
1626866503.80751 52.38609981536865 3.18480662125662 -0.7638239075762754
1626866503.9075 52.48608994483948 3.181329080635954 -0.7629930808919143
1626866504.00852 52.58710980415344 3.175940433037116 -0.7620076562418627
1626866504.1081 52.68668985366821 3.1647930159648663 -0.7602721655154532
1626866504.20788 52.78646993637085 3.156759509465364 -0.7579465982858671
1626866504.30817 52.886759996414185 3.1310006912487256 -0.7554257464967318
1626866504.40827 52.9868597984314 3.1081432483880125 -0.7547433415655773
1626866504.50813 53.08671998977661 3.0864680376281237 -0.7527992057414785
1626866504.60836 53.18694996833801 3.0761185356387037 -0.7489363776448474
1626866504.7078 53.28638982772827 3.0629337786181425 -0.7454916961926994
1626866504.80797 53.38655996322632 3.0480975598559836 -0.7426157321202662
1626866504.90835 53.486939907073975 3.039523798376975 -0.7395599631772796
1626866505.00838 53.58696985244751 3.031371671735422 -0.7369203218799991
1626866505.10754 53.6861298084259 3.025906954765794 -0.7355817860991023
1626866505.20816 53.786749839782715 3.018112089535443 -0.7339630305880589
1626866505.30735 53.885939836502075 3.0008178843275384 -0.7334639171431332
1626866505.40736 53.985949993133545 2.9890389535768835 -0.7333423527680965
1626866505.50737 54.085959911346436 2.972564066004299 -0.7342773077774818
1626866505.60755 54.186139822006226 2.948831976054249 -0.7350828019722462
1626866505.71277 54.29135990142822 2.925297822376381 -0.7362224307201655
1626866505.80768 54.38626980781555 2.8985429464129058 -0.7381098197330882
1626866505.90712 54.48570990562439 2.8663516943494587 -0.7396880902481202
1626866506.00703 54.58561992645264 2.84096374556241 -0.7411778187714555
1626866506.10764 54.686229944229126 2.824848914101425 -0.7420145668995564
1626866506.20749 54.78607988357544 2.811730423742647 -0.7429634674155978
1626866506.30689 54.88547992706299 2.7999925496508036 -0.7444690546789043
1626866506.40747 54.98605990409851 2.791160444223873 -0.7453194855724696
1626866506.50711 55.085700035095215 2.779638749226238 -0.7470395350665247
1626866506.60665 55.185240030288696 2.7843473224976822 -0.7485709560622384
1626866506.70716 55.28574991226196 2.7998920242216485 -0.7484004715725956
1626866506.80666 55.385249853134155 2.8135380995465455 -0.7493144308711097
1626866506.90684 55.485430002212524 2.824733728336179 -0.7496247394062776
1626866507.00674 55.58533000946045 2.8322498366846105 -0.7513004131535057
1626866507.10701 55.68559980392456 2.8428949347628016 -0.7548392277209293
1626866507.20719 55.78577995300293 2.8446315558609685 -0.7579026158679698
1626866507.30745 55.8860399723053 2.8411939233005565 -0.7610344286456572
1626866507.40692 55.98550987243652 2.827892896292218 -0.76296044431855
1626866507.50691 56.08550000190735 2.811212629400342 -0.7635292769399651
1626866507.60694 56.185529947280884 2.785092297931972 -0.7638705505535064
1626866507.70672 56.28531002998352 2.766662336480547 -0.7629219692026341
1626866507.80665 56.38523983955383 2.7457386145989946 -0.7622849056878882
1626866507.90694 56.48552989959717 2.7078025416377765 -0.7619227759064922
1626866508.00729 56.58587980270386 2.6815206294377103 -0.7604449569968632
1626866508.10717 56.68576002120972 2.642955465553668 -0.7593392782991717
1626866508.20718 56.78576993942261 2.61413255482579 -0.7586346684762506
1626866508.30665 56.88523983955383 2.5928244322552967 -0.7576931061060732
1626866508.40692 56.98550987243652 2.5891589262538504 -0.7548292476303189
1626866508.50751 57.08609986305237 2.5894052240041527 -0.7540502123189174
1626866508.60712 57.185709953308105 2.5986692403997838 -0.7520980997858673
1626866508.70651 57.28509998321533 2.624376239585321 -0.7507261112353609
1626866508.80735 57.385939836502075 2.6487771870997383 -0.7496686529005427
1626866508.90653 57.48511981964111 2.691922403116406 -0.7490869930855921
1626866509.00697 57.5855598449707 2.7317509729475713 -0.7480034484032467
1626866509.10703 57.685619831085205 2.7732645283311856 -0.7481644772610079
1626866509.20783 57.78641986846924 2.8189587996634504 -0.7486168748671636
1626866509.30687 57.885459899902344 2.868089032456975 -0.7486557699963841
1626866509.4073 57.98588991165161 2.9024406084190604 -0.7486763590575285
1626866509.50674 58.08533000946045 2.9374469827556036 -0.7484196271295367
1626866509.60685 58.18543982505798 2.9668369596255193 -0.7487221210705768
1626866509.70738 58.285969972610474 2.9887768012516402 -0.7483026380388358
1626866509.80723 58.38581991195679 3.008842996452293 -0.7488193591123817
1626866509.90774 58.48633003234863 3.024293042977153 -0.7501760846740158
1626866510.00781 58.58640003204346 3.033787461210822 -0.7512528493803521
1626866510.20701 58.78559994697571 3.0247190191652513 -0.7546372767459815
1626866510.30726 58.885849952697754 3.022145274866847 -0.7561724623157593
1626866510.50723 59.0858199596405 3.016345652789149 -0.7588429318589653
1626866510.60782 59.18640995025635 3.012407838142108 -0.760099681002117
1626866510.70773 59.286319971084595 3.010398980633631 -0.7610925511016577
1626866510.8073 59.38589000701904 3.012470472734961 -0.7620324803093894
1626866510.90724 59.48582983016968 3.023737717610441 -0.7632541909815294
1626866511.00728 59.585870027542114 3.032883082662435 -0.7638926456326103
1626866511.10683 59.68541979789734 3.0488447960826086 -0.7647996165286435
1626866511.20697 59.78555989265442 3.07212786577968 -0.7639357853515387
1626866511.30652 59.88510990142822 3.0891546668951353 -0.7636305455641572
1626866511.4064 59.9849898815155 3.1072580402180976 -0.7623366097714552
1626866511.60747 60.18605995178223 3.1403679520240915 -0.758238133041027
1626866511.71017 60.28875994682312 3.1427837863906603 -0.7556876727654316
1626866511.90662 60.485209941864014 3.1566329002593885 -0.7502906193012875
1626866512.00707 60.585659980773926 3.1606974442360007 -0.7482851316510717
1626866512.20677 60.78535985946655 3.14189572193286 -0.7464215231731859
1626866512.40708 60.9856698513031 3.123212932142156 -0.7462186546891874
1626866512.50629 61.084879875183105 3.111813185298886 -0.7472814853176408
1626866512.80724 61.38582992553711 3.0901853966064894 -0.7523739174452324
1626866512.90688 61.485469818115234 3.0945516034798968 -0.7539907062107036
1626866513.00747 61.58605980873108 3.093206409488381 -0.7549482652330914
1626866513.1072 61.685789823532104 3.102735301810323 -0.7569705980115053
1626866513.20683 61.785419940948486 3.104909118541151 -0.7583413807606807
1626866513.3069 61.88548994064331 3.1135573611064236 -0.7606326843360116
1626866513.40744 61.986029863357544 3.124805910692692 -0.7622511408633392
1626866513.50735 62.08593988418579 3.1292692266086677 -0.763442499528427
1626866513.6068 62.18538999557495 3.1356467608453626 -0.764280839459915
1626866513.70675 62.28533983230591 3.1441335318653385 -0.7651833275856523
1626866513.80685 62.3854398727417 3.1361613365546104 -0.7663968169726438
1626866513.90705 62.485639810562134 3.139295391931125 -0.7668577753753689
1626866514.00739 62.58597993850708 3.1387478371000115 -0.7662618784511264
1626866514.10693 62.68551993370056 3.133107903855209 -0.765501261166289
1626866514.20789 62.78647994995117 3.1311510754193894 -0.7642956200015842
1626866514.30689 62.88547992706299 3.129065169375672 -0.7638114902597941
1626866514.4069 62.98548984527588 3.121483829030674 -0.7628200984245224
1626866514.50746 63.086050033569336 3.1125791075569467 -0.7632976708874242
1626866514.60776 63.186349868774414 3.1128781449006317 -0.7636466244759887
1626866514.70648 63.285069942474365 3.1063803148198064 -0.7649595122652746
1626866514.80757 63.386159896850586 3.116301335285147 -0.7666900843434945
1626866514.90628 63.484869956970215 3.114865926649169 -0.7688763871401165
1626866515.00681 63.585399866104126 3.1138628073824974 -0.7712273382585066
1626866515.10646 63.68505001068115 3.1216446441098977 -0.7734207003423446
1626866515.20707 63.78566002845764 3.132419300939769 -0.7749884930761282
1626866515.30683 63.885419845581055 3.136255803820854 -0.7765508051330143
1626866515.40703 63.98562002182007 3.1510368023715642 -0.7781109193151314
1626866515.50633 64.0849199295044 3.1590270750501652 -0.7794078360017136
1626866515.60626 64.18484997749329 3.169509854299242 -0.7805084975144752
1626866515.70658 64.28516983985901 3.1785756479907796 -0.7799384097799931
1626866515.80666 64.38524985313416 3.189725476682907 -0.7801364070202335
1626866515.90621 64.48479986190796 3.193528585765283 -0.7791918134890454
1626866516.00684 64.58542990684509 3.199905968462198 -0.7781330372582336
1626866516.20566 64.78425002098083 3.203511179237557 -0.7758626896161902
1626866516.40611 64.98469996452332 3.2053733959244144 -0.7741544488972105
1626866516.60615 65.18473982810974 3.193348722250671 -0.7719074503024703
1626866516.70577 65.2843599319458 3.193313519355719 -0.7706539960369718
1626866516.8056 65.38418984413147 3.1920219377378944 -0.7699922464901505
1626866516.9057 65.48428988456726 3.1904575196827185 -0.7691427861150772
1626866517.00667 65.5852599143982 3.186297828420942 -0.7683497089942586
1626866517.10651 65.68509984016418 3.180894341439212 -0.7677335578608011
1626866517.20639 65.78497982025146 3.17747848500977 -0.7675526002339421
1626866517.30619 65.88477993011475 3.172697245657078 -0.7667089849244555
1626866517.40686 65.98545002937317 3.1839314751106045 -0.7669173281983515
1626866517.50689 66.0854799747467 3.1869191280765206 -0.7660769960966756
1626866517.60649 66.18507981300354 3.1957949151971534 -0.7657427743789162
1626866517.80637 66.38495993614197 3.1999080473819874 -0.7633719008899542
1626866518.10632 66.68490982055664 3.2001537705085377 -0.7582840608781616
1626866518.20756 66.7861499786377 3.1872102260440873 -0.7555965586671523
1626866518.4063 66.98488998413086 3.18575067477039 -0.7523442128714826
1626866518.50616 67.0847499370575 3.184752831775173 -0.7497404756916981
1626866518.60581 67.18439984321594 3.1765722705457224 -0.7479922242416708
1626866518.70648 67.28506994247437 3.1728440259489603 -0.7459839356189795
1626866518.90663 67.48521995544434 3.165520856620597 -0.7451049743328049
1626866519.00645 67.58503985404968 3.1630797758829923 -0.7453059554410237
1626866519.20625 67.78483986854553 3.1561270136830686 -0.7423108883589207
1626866519.50622 68.08481001853943 3.165380836392362 -0.7446507104604443
1626866519.70581 68.28439998626709 3.154407630348369 -0.7449696893757531
1626866519.90667 68.48526000976562 3.1477349723571084 -0.745186993776606
1626866520.10614 68.68472981452942 3.1345284152006054 -0.743579139755346
1626866520.20732 68.78590989112854 3.119687953802433 -0.7430270837913329
1626866520.40647 68.98505997657776 3.104208009492919 -0.7427767079539234
1626866520.60676 69.18534994125366 3.087986083534058 -0.7462259730353042
1626866520.7058 69.28438997268677 3.0753341102878573 -0.7477286377621992
1626866520.80626 69.384850025177 3.072237795630412 -0.7507532139712241
1626866520.90638 69.48496985435486 3.0508527422509277 -0.753885425377665
1626866521.00571 69.58429980278015 3.041539772565862 -0.7586558221510515
1626866521.10564 69.68422985076904 3.0143864103993043 -0.7632856985369565
1626866521.20639 69.78497982025146 2.992024790321764 -0.7684110320934907
1626866521.30573 69.88432002067566 2.95113503105161 -0.7732192606679904
1626866521.40566 69.98424983024597 2.9139667042195243 -0.7777547727898895
1626866521.50514 70.0837299823761 2.868978187595717 -0.7822780485203473
1626866521.60502 70.18360996246338 2.8357792219599887 -0.7861340956284939
1626866521.70509 70.2836799621582 2.7974433464504678 -0.7897797341927779
1626866521.80579 70.38437986373901 2.7644894519060816 -0.793577475712467
1626866521.90483 70.48341989517212 2.7227815495555276 -0.7973797883493934
1626866522.00484 70.58342981338501 2.6935793761647364 -0.8024936594085419
1626866522.10535 70.68393993377686 2.6641571632694614 -0.8054562483420951
1626866522.20523 70.78381991386414 2.6552310854048082 -0.809322570205286
1626866522.30543 70.88401985168457 2.6318930398099374 -0.812191678884655
1626866522.40578 70.98436999320984 2.6224801441955647 -0.8122320524370812
1626866522.50611 71.08469986915588 2.621896261506163 -0.812538662502186
1626866522.60543 71.18401980400085 2.6417328674565104 -0.809076150070438
1626866522.70626 71.28484988212585 2.6489964417680865 -0.8028059975671895
1626866522.80559 71.38417983055115 2.6643906313639514 -0.7945909006407315
1626866522.90599 71.48457980155945 2.6782035308392858 -0.7832351431770843
1626866523.00588 71.58447003364563 2.6919993191120954 -0.7714045380079484
1626866523.10563 71.68421983718872 2.6954095972412038 -0.7596677403505621
1626866523.20565 71.78424000740051 2.7049825919033186 -0.7487254865627968
1626866523.30572 71.88431000709534 2.7143699123553517 -0.7396679535231139
1626866523.40513 71.98371982574463 2.7277993882798652 -0.7333186399420992
1626866523.50526 72.08384990692139 2.7419464160336924 -0.7291688900093094
1626866523.60623 72.18481993675232 2.755322671430696 -0.7283603816578854
1626866523.70666 72.28524994850159 2.7617951901616435 -0.7301728828049332
1626866523.80613 72.38471984863281 2.781853353216162 -0.7332325896685441
1626866523.90623 72.4848198890686 2.7984663071939946 -0.7367813003045725
1626866524.00618 72.58476996421814 2.8209535228713016 -0.7407896977762769
1626866524.10667 72.68525981903076 2.8465179162267726 -0.7472475644901782
1626866524.20653 72.78512001037598 2.877365385939018 -0.7542493952677494
1626866524.40596 72.98454999923706 2.9269420630583034 -0.7681736850756367
1626866524.5062 73.08478999137878 2.9361189732366064 -0.7743308389471988
1626866524.60568 73.18426990509033 2.956232673082416 -0.7781993278303656
1626866524.70539 73.28397989273071 2.971443114145045 -0.7801942844371554
1626866524.90582 73.48440980911255 2.9923029313390064 -0.7809614998434973
1626866525.00562 73.58420991897583 3.0074648481071247 -0.7784587217523318
1626866525.20526 73.7838499546051 3.022572573752368 -0.7717096649287922
1626866525.30624 73.88482999801636 3.036802620981484 -0.7670613598714857
1626866525.40696 73.98554992675781 3.038730209330862 -0.762494143939614
1626866525.50731 74.0858998298645 3.0510625903445496 -0.7578092087123942
1626866525.6069 74.1854898929596 3.0486341529609624 -0.7532143109736906
1626866525.70806 74.28664994239807 3.052185302385814 -0.7491838069189805
1626866525.80774 74.38632988929749 3.0530275430955442 -0.7465557096417799
1626866525.9078 74.48638987541199 3.0553343535855464 -0.7444462937220864
1626866526.00835 74.58693981170654 3.0566347614819795 -0.7444897570082105
1626866526.30856 74.88714981079102 3.058088595610007 -0.7457697866898099
1626866526.50875 75.08733987808228 3.0694750288282187 -0.7480444870021896
1626866526.60893 75.18752002716064 3.0761852345071805 -0.7487696144947744
1626866526.70939 75.2879798412323 3.086889371130748 -0.74979485217021
1626866526.80922 75.38780999183655 3.0916563731113444 -0.7507127487459633
1626866526.90992 75.48850989341736 3.104765529891105 -0.750907944125357
1626866527.00949 75.5880799293518 3.1084455342180304 -0.7519024231541105
1626866527.10984 75.6884298324585 3.1158720312779224 -0.7511454244947022
1626866527.20962 75.78820991516113 3.1287590406581334 -0.7508838319503763
1626866527.31027 75.88885998725891 3.1295133661801144 -0.7493506466175865
1626866527.51007 76.08866000175476 3.120255288417922 -0.7465718444369398
1626866527.80998 76.38856983184814 3.10953857480495 -0.7421657645064352
1626866528.01089 76.58947992324829 3.10208158927195 -0.7416330080528786
1626866528.21114 76.7897298336029 3.097729283459096 -0.7414439484872466
1626866528.31156 76.89014983177185 3.098078476491516 -0.741568865814747
1626866528.4112 76.98978996276855 3.0947485472167195 -0.7420029666927506
1626866528.51208 77.09066987037659 3.09772559612694 -0.7419358282604651
1626866528.61175 77.19033980369568 3.109936461312351 -0.7433837274840638
1626866528.7115 77.29008984565735 3.109105188233425 -0.7423944560246185
1626866528.81211 77.39069986343384 3.111603410028341 -0.7419275547009729
1626866529.01162 77.5902099609375 3.1181875451293792 -0.7413113089117682
1626866529.31255 77.89113998413086 3.1236605684677072 -0.7408210562639082
1626866529.51286 78.09144997596741 3.1210033905941206 -0.740553059984759
1626866529.61341 78.19199991226196 3.1235339312067683 -0.7408531714797202
1626866529.71353 78.2921199798584 3.117518942444456 -0.7415251741382982
1626866529.81328 78.39187002182007 3.111071419961298 -0.7406227467324589
1626866529.9133 78.49188995361328 3.104490776761948 -0.7397263371828742
1626866530.01339 78.59197998046875 3.0919464615998753 -0.7362778785492765
1626866530.11384 78.69243001937866 3.0728552310351365 -0.7342676787397282
1626866530.21369 78.79227995872498 3.0590435431520073 -0.7281988768448084
1626866530.31452 78.8931097984314 3.0434549140902325 -0.7250525832917929
1626866530.41387 78.99246001243591 3.0519763377031595 -0.722537470189663
1626866530.5142 79.09278988838196 3.0518615059009457 -0.7225723639243098
1626866530.61436 79.19295001029968 3.045002020114273 -0.7236955451290914
1626866530.71469 79.29327988624573 3.0486179342613617 -0.7266953170110328
1626866530.81553 79.39411997795105 3.057330214059318 -0.7298910929083786
1626866530.91501 79.4935998916626 3.0717397044346053 -0.7343032312988638
1626866531.01506 79.59364986419678 3.0817030766444744 -0.7372511006325333
1626866531.11501 79.69359993934631 3.1007536842516203 -0.7401091588160467
1626866531.21568 79.79426980018616 3.12379675729712 -0.7423427409195205
1626866531.31559 79.8941798210144 3.1458411837376654 -0.7430544169874838
1626866531.41545 79.99404001235962 3.170172652885015 -0.7444924243756101
1626866531.51545 80.09403991699219 3.1926163216083476 -0.7473640847738237
1626866531.61607 80.194659948349 3.2034465225753364 -0.7496047174396658
1626866531.71538 80.29396986961365 3.2100010362303624 -0.7513116140314096
1626866531.81571 80.39429998397827 3.2037664762588443 -0.7514333223947125
1626866531.91633 80.49492001533508 3.1858887091830437 -0.7505189359129671
1626866532.01635 80.5949399471283 3.169520827286045 -0.7475262567714285
1626866532.11752 80.6961100101471 3.16258390454704 -0.7446184977926809
1626866532.21636 80.79495000839233 3.144786085761638 -0.7427530070402997
1626866532.3169 80.89548993110657 3.1263708659722367 -0.7414326043366906
1626866532.41798 80.99656987190247 3.104045268097744 -0.7416680473501096
1626866532.51708 81.0956699848175 3.0821982131102454 -0.7420773230435083
1626866532.61734 81.19593000411987 3.0578476628014055 -0.7433616124621307
1626866532.71774 81.29632997512817 3.0370106375019508 -0.7453999999346665
1626866532.81768 81.39626979827881 3.0263380253203693 -0.7486079830139343
1626866532.91805 81.49663996696472 3.0162049077773196 -0.7522438338913144
1626866533.01802 81.59660983085632 3.0074604639296583 -0.7565721626109745
1626866533.21982 81.79840993881226 3.0134972502725157 -0.7650849424264452
1626866533.31928 81.89786982536316 3.020441013014491 -0.7696170547277241
1626866533.41893 81.99751996994019 3.0256394013166847 -0.7728515502964151
1626866533.51896 82.09754991531372 3.0322279969355868 -0.7751914332204575
1626866533.61862 82.19720983505249 3.035990805173823 -0.7771341088015129
1626866533.71861 82.29719996452332 3.04678540584991 -0.7775839824346598
1626866533.81824 82.39682984352112 3.0584421577986394 -0.777957130951201
1626866533.91908 82.49766993522644 3.0715600188991923 -0.7750810983198126
1626866534.0184 82.59698987007141 3.080928684958483 -0.7737462876641854
1626866534.21842 82.79700994491577 3.083093815082506 -0.7676003775153841
1626866534.31867 82.89725995063782 3.0890106222057567 -0.7636082594802069
1626866534.51957 83.09816002845764 3.0815766137806784 -0.7577679640364723
1626866534.71928 83.29786992073059 3.069293498298916 -0.7534715789612845
1626866534.91941 83.49799990653992 3.062685733894356 -0.7499167383054317
1626866535.21899 83.7975800037384 3.0515117322074983 -0.7480885150999128
1626866535.31928 83.89786982536316 3.047860505354535 -0.7494987999058578
1626866535.41886 83.99744987487793 3.057336459779982 -0.7490280624301549
1626866535.5194 84.09798979759216 3.0603350594501895 -0.7495039964941461
1626866535.61918 84.1977698802948 3.066535483065538 -0.7490679943503371
1626866535.81857 84.3971598148346 3.067131190640534 -0.7492800683971905
1626866535.91921 84.49779987335205 3.0756443158954516 -0.7493072579909372
1626866536.01881 84.59739995002747 3.084121427732704 -0.7490975445243833
1626866536.219 84.79759001731873 3.0999634738815867 -0.7488670080633131
1626866536.51982 85.09840989112854 3.113032554198558 -0.7471236747466803
1626866536.61895 85.19753980636597 3.108222888307721 -0.7462389602214499
1626866536.81957 85.39815998077393 3.1097929876279577 -0.7446856007000318
1626866537.01921 85.5978000164032 3.110423570737594 -0.7433060408849637
1626866537.11919 85.69777989387512 3.113765717808583 -0.7416917901527564
1626866537.31883 85.8974199295044 3.0998792371800556 -0.7412750636731469
1626866537.41921 85.99779987335205 3.1031655208673588 -0.7400022663649282
1626866537.61856 86.19714999198914 3.0881049117217483 -0.7398237192194099
1626866537.71923 86.29781985282898 3.081039319012336 -0.7401982286676168
1626866537.82662 86.40521001815796 3.0706419477040967 -0.7389599644180567
1626866537.91889 86.4974799156189 3.065827950065041 -0.7391987774605708
1626866538.01868 86.59727001190186 3.056737916243395 -0.7389922187165008
1626866538.11894 86.69753003120422 3.047479610333759 -0.7379853165353194
1626866538.21913 86.79771995544434 3.040596488931078 -0.737994566486017
1626866538.31999 86.89857983589172 3.031333452228574 -0.737864589931972
1626866538.41882 86.99740982055664 3.0238948650540074 -0.7391651411870162
1626866538.51936 87.09794998168945 3.0265485785131525 -0.7398302204880063
1626866538.6208 87.1993899345398 3.0338646950218453 -0.7411820642681424
1626866538.71929 87.29787993431091 3.034583320012814 -0.7426075521930469
1626866538.81903 87.39761996269226 3.0397664005808083 -0.7444368144311009
1626866538.91886 87.49744987487793 3.0369610076686873 -0.7460973406102742
1626866539.0191 87.59768986701965 3.050393375353415 -0.7480602054531216
1626866539.11869 87.69727993011475 3.0551220388717697 -0.7509554969347909
1626866539.21868 87.79726982116699 3.0618099310211893 -0.7532989223585305
1626866539.31901 87.89759993553162 3.072090405880008 -0.7551242522823405
1626866539.41858 87.99716997146606 3.07667297946987 -0.7563303266106465
1626866539.51924 88.09782981872559 3.0815776244969055 -0.7567174852476455
1626866539.61798 88.19656991958618 3.0850010741813363 -0.7568490793380802
1626866539.71819 88.29677987098694 3.0919931720008704 -0.7573136261168651
1626866539.81829 88.39687991142273 3.097136823906878 -0.7571963223030249
1626866539.91882 88.49740982055664 3.0977216252271598 -0.7574514324404074
1626866540.01811 88.59669995307922 3.0975005881193947 -0.7574054426219308
1626866540.11825 88.69683980941772 3.092161332611865 -0.7576540482586986
1626866540.3185 88.89708995819092 3.088880775313287 -0.7570728027279818
1626866540.41875 88.99733996391296 3.08936715335034 -0.7562963539128846
1626866540.91937 89.49795985221863 3.0820728938005355 -0.7529306566063281
1626866541.01904 89.5976300239563 3.0887415435254546 -0.7537548487759016
1626866541.21851 89.79709982872009 3.094832154624868 -0.7527946862229578
1626866541.31861 89.89719986915588 3.0984304151779845 -0.7538964212655919
1626866541.41836 89.99694991111755 3.105274730873261 -0.7540527193162052
1626866542.01796 90.59654998779297 3.103362030073193 -0.7473517200324509
1626866542.11849 90.69707989692688 3.099549173025007 -0.7454223671813471
1626866542.21868 90.79726982116699 3.089987053063491 -0.744745718796779
1626866542.31887 90.89745998382568 3.0855255883074446 -0.7439217067718371
1626866542.51898 91.09756994247437 3.0761703889901795 -0.7446120998436327
1626866542.71874 91.29732990264893 3.065332683625059 -0.745815097739911
1626866543.01973 91.59832000732422 3.0735690469875556 -0.7504446510740632
1626866543.11914 91.69772982597351 3.0815790907585026 -0.7527521442576774
1626866543.2191 91.79768991470337 3.0841713799657744 -0.7552329939112634
1626866543.3192 91.89778995513916 3.0931879243589435 -0.7563659236240001
1626866543.41895 91.99753999710083 3.095772805956535 -0.7572989515854887
1626866543.51905 92.09763979911804 3.105252793654647 -0.7579020226747506
1626866543.61866 92.19724988937378 3.1122198727917665 -0.7580155188718283
1626866543.91894 92.49752998352051 3.1175915246228123 -0.7562058488169894
1626866544.11898 92.69756984710693 3.115917491943587 -0.7540608054544768
1626866544.21872 92.79730987548828 3.1120083727875816 -0.7519603668713533
1626866544.31968 92.89826989173889 3.1086453758027783 -0.7509692112625832
1626866544.41831 92.99689984321594 3.100164095350436 -0.7492089818075807
1626866544.51861 93.0971999168396 3.095020804873533 -0.7485792713125428
1626866544.7193 93.29788994789124 3.0983324255799283 -0.748446561273572
1626866544.81824 93.39682984352112 3.110157725518115 -0.7502594264106079
1626866545.01721 93.59579992294312 3.11626190855326 -0.7525379342259695
1626866545.11852 93.69710993766785 3.1342630575304273 -0.7542114089144685
1626866545.21854 93.79712986946106 3.139765659073936 -0.7558056731235998
1626866545.31847 93.89705991744995 3.153862697756514 -0.7577262185665341
1626866545.51868 94.09727001190186 3.1550560120859963 -0.7620116877201819
1626866545.61717 94.19576001167297 3.164701963676831 -0.763528384260739
1626866545.717 94.29558992385864 3.17249648283493 -0.763870170008663
1626866545.81831 94.39689993858337 3.1683465710840397 -0.7649861231701705
1626866545.91888 94.49746990203857 3.1757417769396783 -0.7640990881508498
1626866546.01823 94.59681987762451 3.1683400552024104 -0.7632690174117231
1626866546.11899 94.69757986068726 3.159073931518541 -0.761679210710571
1626866546.21871 94.79729986190796 3.142049196209377 -0.7594940150971916
1626866546.31879 94.8973798751831 3.1233018448110332 -0.7577198501662958
1626866546.41859 94.99717998504639 3.0955969330647677 -0.7566972701648009
1626866546.51906 95.09764981269836 3.08417711884386 -0.7545791771546297
1626866546.61838 95.19696998596191 3.0595587473523045 -0.7526362730217626
1626866546.7188 95.29738998413086 3.0399350329571173 -0.7523525962396385
1626866546.81806 95.3966498374939 3.0346322667005317 -0.7515122861958432
1626866546.91698 95.49556994438171 3.026188182697829 -0.7527086062580164
1626866547.0171 95.59569001197815 3.0231797627332715 -0.7552276333662464
1626866547.1171 95.69568991661072 3.0240235134998534 -0.7576191286598997
1626866547.21741 95.7960000038147 3.0272167822770797 -0.7607718955944855
1626866547.31709 95.89567995071411 3.037031396314499 -0.7632474586355071
1626866547.41769 95.99627995491028 3.0485142599961708 -0.7659670075066705
1626866547.51701 96.09559988975525 3.057363883233397 -0.7682168006783765
1626866547.6176 96.1961898803711 3.0807106499799684 -0.7696821658253057
1626866547.71745 96.29603981971741 3.0902817354409597 -0.7711912485759638
1626866547.81733 96.39591979980469 3.1092475348546977 -0.7715962634440596
1626866547.91734 96.49592995643616 3.1282966656153337 -0.7714928676426565
1626866548.01754 96.59612989425659 3.141134454572106 -0.7708449984592041
1626866548.1175 96.69608998298645 3.143955680253776 -0.7694479633412477
1626866548.21752 96.79610991477966 3.1441643700194826 -0.7677080324771068
1626866548.3174 96.89598989486694 3.144424500397489 -0.7655877964260056
1626866548.41771 96.99629998207092 3.1367889377833498 -0.7625481533375975
1626866548.51762 97.09621000289917 3.1251298557499974 -0.7608242347992122
1626866548.61737 97.19595980644226 3.101415306565696 -0.7577255185357037
1626866548.71734 97.29592990875244 3.088500306572753 -0.7563425849182908
1626866548.81782 97.39640998840332 3.0665556360516275 -0.7536017047536185
1626866548.91757 97.49616003036499 3.052935667795838 -0.7527164650639342
1626866549.01772 97.59630990028381 3.026957826168051 -0.7508620188588968
1626866549.11726 97.6958498954773 3.0133664033104273 -0.75138707958055
1626866549.21787 97.79645991325378 3.0088020128283635 -0.7519369453006264
1626866549.31784 97.89643001556396 2.997132295028031 -0.7524279595649579
1626866549.41759 97.99617981910706 2.9996516668773396 -0.7543327376746984
1626866549.51821 98.09679985046387 3.005318646017422 -0.7558298719050429
1626866549.61793 98.19651985168457 3.0144909656358228 -0.7572001543250355
1626866549.71716 98.29574990272522 3.0300601983954043 -0.7587303524001137
1626866549.81779 98.39637994766235 3.047918015564068 -0.7596173756959648
1626866549.91778 98.4963698387146 3.076026195093271 -0.7554361990624567
1626866550.01744 98.59602999687195 3.100730239427481 -0.7549692731820208
1626866550.11797 98.69655990600586 3.115932665174264 -0.7549084106492734
1626866550.218 98.7965898513794 3.1350641276056863 -0.7540572740916613
1626866550.41785 98.99643993377686 3.1470316948674033 -0.7497513936509179
1626866550.61756 99.1961498260498 3.134142486486536 -0.7462517312471186
1626866550.71781 99.29639983177185 3.128221547349227 -0.7427127289646813
1626866550.8181 99.39668989181519 3.1187013719816123 -0.7396640938463901
1626866550.9174 99.49598979949951 3.1023473156627714 -0.7369094923725097
1626866551.01812 99.59670996665955 3.08498589202609 -0.7342024530596913
1626866551.11751 99.69609999656677 3.0611001678971563 -0.7318818480087883
1626866551.21787 99.79645991325378 3.041430618952205 -0.7317864620419576
1626866551.31805 99.89663982391357 3.025504268415432 -0.7316246644784956
1626866551.41798 99.99656987190247 2.9980636247584878 -0.7301818558039992
1626866551.51814 100.09672999382019 2.983359770108189 -0.7316572257844269
1626866551.71836 100.29694986343384 2.976250767744546 -0.7364506511198083
1626866551.81769 100.39627981185913 2.984013858647442 -0.7393787750706065
1626866551.91791 100.49650001525879 2.9902503073990307 -0.7427331752547501
1626866552.01795 100.59653997421265 2.99884136040905 -0.7456082896978935
1626866552.11753 100.69612002372742 3.0121046635865767 -0.7504193031621387
1626866552.2185 100.79708981513977 3.0237113640193907 -0.7526831737220285
1626866552.31752 100.89610981941223 3.0376121545878783 -0.7536119624901647
1626866552.41757 100.99616003036499 3.052816522000626 -0.754305200048293
1626866552.51834 101.09693002700806 3.0680339184891685 -0.7547124352232826
1626866552.72113 101.29971981048584 3.0994263563601576 -0.7567919319408019
1626866552.81823 101.3968198299408 3.1263675569580767 -0.7600189254353591
1626866552.91765 101.49623990058899 3.140038791496054 -0.7586455626198858
1626866553.01814 101.59672999382019 3.159834404648448 -0.7608636690611357
1626866553.11815 101.69673991203308 3.175276411605771 -0.7594617971429558
1626866553.2185 101.79708981513977 3.203904123112925 -0.759790258803722
1626866553.31829 101.89687991142273 3.2307913979085674 -0.7621542115182551
1626866553.41874 101.99732995033264 3.2587682327683276 -0.7614518142984892
1626866553.51765 102.09623980522156 3.2916209427271568 -0.761821627857415
1626866553.61792 102.19650983810425 3.3339775952756514 -0.7613820490993373
1626866553.71779 102.2963798046112 3.3556806300063786 -0.7620860747489078
1626866553.81834 102.39692997932434 3.397945256857443 -0.7611260747722464
1626866553.91848 102.49706983566284 3.4157843437488844 -0.761181893135092
1626866554.01795 102.59653997421265 3.4276300206702586 -0.7614252912897785
1626866554.11793 102.69651985168457 3.430494699398325 -0.7606477324639171
1626866554.218 102.7965898513794 3.430938859102566 -0.7595294360504059
1626866554.31798 102.8965699672699 3.4098089726698753 -0.7575783523732624
1626866554.41864 102.99722981452942 3.3805051523256093 -0.7543154482168022
1626866554.51846 103.09704995155334 3.3426369713296706 -0.7497905482704288
1626866554.61815 103.19673991203308 3.306244698415407 -0.7451355665224006
1626866554.71828 103.29686999320984 3.2621846496174913 -0.7401278232803645
1626866554.81817 103.39675998687744 3.224735276654501 -0.7355699140652636
1626866554.91829 103.4968798160553 3.185809404688232 -0.7330744558436755
1626866555.01917 103.59775996208191 3.1608179279104323 -0.7304843635729206
1626866555.11932 103.69790983200073 3.1443293980434057 -0.7280204673756634
1626866555.21818 103.79676985740662 3.1390461067496287 -0.7253865430216997
1626866555.31878 103.89736986160278 3.1369681844099078 -0.7224972294807384
1626866555.41834 103.99692988395691 3.126754909790658 -0.7216968479693084
1626866555.51828 104.09686994552612 3.1440558988033267 -0.7217941766558538
1626866555.61772 104.19630980491638 3.1575817928281777 -0.7228266318556256
1626866555.71784 104.29642987251282 3.183237036037373 -0.724227081041303
1626866555.81798 104.3965699672699 3.1975835771094374 -0.7248639568956718
1626866555.91902 104.4976098537445 3.213076894115667 -0.7256194516248922
1626866556.01741 104.59599995613098 3.221572608354499 -0.724967461834213
1626866556.11756 104.6961498260498 3.229818694942488 -0.7242740558041658
1626866556.21769 104.79627990722656 3.234378050661362 -0.7240650717864743
1626866556.61786 105.1964499950409 3.2165024563180435 -0.7256540684417705
1626866556.91818 105.49676990509033 3.1918591621185275 -0.7286110772988759
1626866557.01801 105.596599817276 3.179581493294361 -0.7297276185762067
1626866557.11823 105.69682002067566 3.1674553093769116 -0.7316406857609286
1626866557.21897 105.79755997657776 3.1518030059316864 -0.733814290305687
1626866557.31781 105.896399974823 3.138202560415754 -0.7371388246211741
1626866557.41783 105.99641990661621 3.130937698725416 -0.7388486100059486
1626866557.51814 106.09672999382019 3.129292790935357 -0.7411156508760717
1626866557.6183 106.19688987731934 3.1269797271648576 -0.7434568415341463
1626866557.7179 106.29648995399475 3.12088293138336 -0.7466427139427434
1626866557.81841 106.39699983596802 3.123203130265467 -0.7493998411149141
1626866557.91759 106.49617981910706 3.1224371391270638 -0.753450771851631
1626866558.0175 106.5960898399353 3.1241510699388395 -0.7569026481815109
1626866558.11771 106.69630002975464 3.133971639533453 -0.7589900354433838
1626866558.21775 106.7963399887085 3.139366883449594 -0.7606788245188316
1626866558.41768 106.99626994132996 3.1585328273899567 -0.7607755739314128
1626866558.51744 107.09602999687195 3.1572471178069037 -0.759819712412336
1626866558.61782 107.1964099407196 3.1667380124664577 -0.7589388191487771
1626866558.71776 107.29635000228882 3.1684497711657045 -0.7584713103292953
1626866558.81822 107.39680981636047 3.1692230030245616 -0.7577199675804314
1626866558.91764 107.49622988700867 3.164320119930978 -0.7570420495430215
1626866559.01833 107.59692001342773 3.1692251226758876 -0.7565683726676771
1626866559.11825 107.69683980941772 3.154833856497041 -0.7559406551215009
1626866559.21803 107.79661989212036 3.1561895809345795 -0.7551124835778487
1626866559.31818 107.89677000045776 3.145789098350364 -0.7555726221871235
1626866559.41823 107.99681997299194 3.1306963378136805 -0.7552769795582699
1626866559.71738 108.29596996307373 3.1133304786514406 -0.7573503325599038
1626866559.91843 108.49702000617981 3.107320440122004 -0.7581399160671976
1626866560.01756 108.59614992141724 3.1125761304263695 -0.7596228778075644
1626866560.21828 108.79686999320984 3.1118433678287882 -0.7610455902466255
1626866560.41764 108.99622988700867 3.112142304040738 -0.7624388455095625
1626866560.8181 109.39668989181519 3.1115239618071424 -0.7618073759983413
1626866561.01771 109.59629988670349 3.1156734681445686 -0.7625989950910173
1626866561.21802 109.79660987854004 3.12043405490326 -0.762338312520958
1626866561.31777 109.89635992050171 3.112882442576333 -0.761191021608832
1626866561.51808 110.09666991233826 3.108916725565354 -0.7600907277167237
1626866561.6184 110.19699001312256 3.0997058439955216 -0.7596690421418637
1626866561.81835 110.39693999290466 3.104599391451335 -0.7586924468400922
1626866561.9184 110.49698996543884 3.103101317891505 -0.7557589523482573
1626866562.01882 110.59740996360779 3.0965273196598795 -0.7556255239733296
1626866562.21781 110.79639983177185 3.0886319935369446 -0.7496787702580514
1626866562.31783 110.89642000198364 3.099548721346382 -0.7513301248996651
1626866562.41826 110.99685001373291 3.1045198206808085 -0.749318471866717
1626866562.51755 111.09613990783691 3.1142692587186485 -0.7516349280920622
1626866562.6182 111.19678997993469 3.112884028340921 -0.7516194081235226
1626866562.71753 111.29611992835999 3.113624860608611 -0.7508639887166972
1626866562.81742 111.39600992202759 3.1090493807754167 -0.7496707926012849
1626866562.91799 111.49657988548279 3.102479975938603 -0.7475997226452584
1626866563.01773 111.59631991386414 3.1025432219712923 -0.7462856136600728
1626866563.11774 111.69632983207703 3.1009809334144562 -0.745323136777355
1626866563.21819 111.79677987098694 3.093286506032055 -0.7466738912751509
1626866563.318 111.89658999443054 3.081943815013506 -0.7487648273761736
1626866563.41768 111.99626994132996 3.074661422677299 -0.750800880188734
1626866563.5184 112.09698987007141 3.0645765531472695 -0.7537216147993675
1626866563.61869 112.19727993011475 3.0591706082531585 -0.7561355130618195
1626866563.71804 112.29662990570068 3.0596056159904026 -0.7592797070246617
1626866563.81805 112.39663982391357 3.053902638608506 -0.7636159192452869
1626866563.91836 112.49694991111755 3.055024451146013 -0.7684694881416729
1626866564.01823 112.59681987762451 3.0590967352798786 -0.7742168012814552
1626866564.11803 112.6966199874878 3.062117734020036 -0.7791559609808689
1626866564.21818 112.79676985740662 3.0730909440659264 -0.7825629070734037
1626866564.31753 112.89611983299255 3.0725493268945256 -0.7864542414505231
1626866564.41776 112.99634981155396 3.0867290354192107 -0.7885511391334392
1626866564.51806 113.09664988517761 3.1080785952900234 -0.7900781279030245
1626866564.61772 113.19630980491638 3.12321260304194 -0.7913940570453653
1626866564.71807 113.29665994644165 3.1338228893796796 -0.7927451693707306
1626866564.81815 113.3967399597168 3.142570312689916 -0.7924277738425283
1626866564.91775 113.49633979797363 3.141732287544565 -0.7916644942098809
1626866565.01812 113.59670996665955 3.1430794184207316 -0.7904666233632851
1626866565.118 113.69658994674683 3.1410870373805304 -0.7872735018991139
1626866565.2183 113.79689002037048 3.1401305005684055 -0.7853056426607283
1626866565.31846 113.89704990386963 3.127798719914692 -0.7818233572610551
1626866565.51817 114.09676003456116 3.1162188900492844 -0.777884663934719
1626866565.61819 114.19677996635437 3.108944099240125 -0.7753988026590968
1626866565.81802 114.39661002159119 3.086704379204463 -0.7717780125206597
1626866565.91822 114.49680995941162 3.0750749572815277 -0.7697565182588728
1626866566.01811 114.59669995307922 3.0676036098557447 -0.7696318972890885
1626866566.11793 114.69651985168457 3.0614139821004263 -0.7699851313685273
1626866566.21856 114.7971498966217 3.060380152105291 -0.7698485266421682
1626866566.31835 114.89693999290466 3.07334340224128 -0.7682520012995169
1626866566.41823 114.99681997299194 3.069569580429802 -0.7679518047412677
1626866566.51886 115.09745001792908 3.0673210508520303 -0.7679474632225871
1626866566.61908 115.19766998291016 3.0681125704413144 -0.7677003987991691
1626866566.7182 115.29678988456726 3.079248047446 -0.7675223426108837
1626866566.81801 115.39660000801086 3.0825548775974783 -0.7664226621221246
1626866567.01814 115.59672999382019 3.08828272290605 -0.7639526961654048
1626866567.21854 115.79712986946106 3.0865134501731895 -0.7609756439625681
1626866567.31796 115.89654994010925 3.083601414142239 -0.7605157059513461
1626866567.51805 116.09663987159729 3.0758079406068273 -0.7589871583526726
1626866567.71852 116.29710984230042 3.0685429690652857 -0.7576668647152767
1626866567.91835 116.49693989753723 3.054650657358382 -0.7589753608692946
1626866568.11831 116.69689989089966 3.0546630703892683 -0.7610967517356089
1626866568.31835 116.89693999290466 3.0649118098405355 -0.7627900951136548
1626866568.41839 116.99697995185852 3.0720936241918153 -0.7644576326225452
1626866568.51802 117.09660983085632 3.0715776099262087 -0.7651695996049988
1626866568.61814 117.19672989845276 3.077097148953862 -0.7660364363993968
1626866568.81785 117.39644002914429 3.084685906052672 -0.7660915051200325
1626866569.01767 117.5962598323822 3.0814494083304367 -0.7644008000972757
1626866569.11784 117.69642996788025 3.0688657339968484 -0.7635009129231238
1626866569.21792 117.7965099811554 3.0779208850293727 -0.7616389337806444
1626866569.32079 117.89937996864319 3.0729011387449483 -0.7605617196799976
1626866569.41792 117.99651002883911 3.075251079407991 -0.7593724659372407
1626866569.51841 118.09699988365173 3.0685856280214856 -0.7580953752427284
1626866569.61808 118.19666981697083 3.069812148194086 -0.7570120434247221
1626866569.71742 118.29601001739502 3.0688669415437375 -0.7570132612243019
1626866569.81783 118.39642000198364 3.0723455796833794 -0.7572156205974017
1626866569.91777 118.49635982513428 3.0794229769552617 -0.7577071067604426
1626866570.01771 118.59629988670349 3.0864274000371372 -0.7577912339875683
1626866570.11785 118.69643998146057 3.096434150066816 -0.7574385071926302
1626866570.21828 118.79686999320984 3.1058416352737614 -0.7580283391976501
1626866570.31796 118.89654994010925 3.11900562322353 -0.7581005633500058
1626866570.41817 118.99675989151001 3.120363258628713 -0.7566838756971417
1626866570.51798 119.09657001495361 3.142539842515923 -0.7574118127722427
1626866570.61804 119.19663000106812 3.1452771144845095 -0.7569628514103761
1626866570.71882 119.2974100112915 3.1554727679699615 -0.7577947593488445
1626866570.81837 119.39696002006531 3.165525575113871 -0.757557397496943
1626866570.91779 119.49637985229492 3.177239301170119 -0.7578176251822604
1626866571.01805 119.59663987159729 3.1787059839658034 -0.7567359009254633
1626866571.11783 119.69641995429993 3.180090187023003 -0.7565594430715206
1626866571.21858 119.79716992378235 3.1735476957814863 -0.7557591640618706
1626866571.31819 119.89678001403809 3.1784157552308963 -0.7546098954689466
1626866571.41825 119.99684000015259 3.177875173917314 -0.7527349527897593
1626866571.51782 120.09640979766846 3.176326543603476 -0.751461613431867
1626866571.61839 120.19697999954224 3.178743003012353 -0.750414911096249
1626866571.71772 120.29630994796753 3.1661417786795343 -0.7505216675738642
1626866571.81793 120.39651989936829 3.159775371224986 -0.7509527278457384
1626866571.91816 120.49674987792969 3.1522769003690008 -0.7515999530702901
1626866572.01786 120.59644985198975 3.1498433994883004 -0.75278112612515
1626866572.1241 120.70268988609314 3.1425318946671017 -0.7538437755412513
1626866572.21813 120.79672002792358 3.1435137589646382 -0.7548634425031342
1626866572.31749 120.89608001708984 3.15442623033096 -0.7564460998837688
1626866572.41758 120.99616980552673 3.1636975914900582 -0.7577628866030175
1626866572.51744 121.09602999687195 3.1687684296584386 -0.7594669311953481
1626866572.61756 121.1961498260498 3.1751170127414223 -0.761570777070528
1626866572.71732 121.2959098815918 3.1818169789445765 -0.7636757497518261
1626866572.81789 121.396479845047 3.1880838556411906 -0.7651882811302118
1626866572.91755 121.49614000320435 3.204648365764958 -0.7662799115794634
1626866573.01735 121.59593987464905 3.209414528087636 -0.7673306668656978
1626866573.11845 121.69703984260559 3.2171777499386005 -0.767368443238335
1626866573.31697 121.89556002616882 3.2249552849458243 -0.7663298056909493
1626866573.51772 122.09630990028381 3.206910409132129 -0.7650787563160011
1626866573.61737 122.19595980644226 3.195680488424962 -0.763992591426959
1626866573.71779 122.2963798046112 3.179307049814472 -0.7626965214734867
1626866573.81799 122.39657998085022 3.1708262548742714 -0.7615487970574526
1626866573.91823 122.49681997299194 3.1509753486976058 -0.7604261257301865
1626866574.01734 122.59592986106873 3.136279566763781 -0.7587732244017724
1626866574.11808 122.69666981697083 3.1129954478925894 -0.7583720929097679
1626866574.21879 122.79737997055054 3.0894742837738582 -0.7572581808962691
1626866574.31788 122.89646983146667 3.0689418116021683 -0.7572024153482138
1626866574.41779 122.99637985229492 3.0560424018491643 -0.7552679657791521
1626866574.61768 123.19626998901367 3.064164063541637 -0.7554106088703776
1626866574.71821 123.29679989814758 3.0647071328105735 -0.7525419143255339
1626866574.81762 123.39620995521545 3.0719043614832815 -0.75272444889273
1626866574.91744 123.4960298538208 3.0841778360366967 -0.7534103440678903
1626866575.01779 123.59637999534607 3.1019994578174885 -0.7500874233293418
1626866575.11786 123.6964499950409 3.1089816195178774 -0.7506868931498214
1626866575.21741 123.7960000038147 3.1193019483531894 -0.7509039352404201
1626866575.31785 123.89644002914429 3.134067145882487 -0.7504098806649921
1626866575.4174 123.99598979949951 3.1365519533557875 -0.7497619272533462
1626866575.61814 124.19672989845276 3.147210648653823 -0.7468701652844862
1626866575.81813 124.39671993255615 3.1412332441097073 -0.7445697555551611
1626866575.91853 124.49711990356445 3.1392729304729152 -0.7427358052512054
1626866576.01783 124.59641981124878 3.133919241477036 -0.7411832260096873
1626866576.11828 124.69686985015869 3.1265696917548493 -0.7400253967787058
1626866576.21801 124.79659986495972 3.121429793988646 -0.7398042924190302
1626866576.41767 124.99625992774963 3.1106480835028596 -0.7405356753750523
1626866576.61778 125.19636988639832 3.0974663703420595 -0.7435898257823794
1626866576.71833 125.29691982269287 3.1017718715276277 -0.7448769907835684
1626866576.81743 125.39601993560791 3.1010218734152764 -0.746455470719388
1626866576.91796 125.49654984474182 3.1044843436873686 -0.7478685659906228
1626866577.01682 125.5954098701477 3.1101694215106668 -0.75014107190511
1626866577.1172 125.69578981399536 3.1168929314463156 -0.7507823242782019
1626866577.21675 125.79533982276917 3.1247359803669807 -0.7513394862226412
1626866577.31701 125.89559984207153 3.1273830618266136 -0.7514852843769673
1626866577.51713 126.09571981430054 3.1475789454912806 -0.750708475688999
1626866577.71721 126.29579997062683 3.1507013665214267 -0.7490096423059471
1626866577.81794 126.39652991294861 3.1455024463509766 -0.748211443363342
1626866577.91776 126.49634981155396 3.142712590024736 -0.7476437458575753
1626866578.01791 126.59649991989136 3.147530509240538 -0.7462395818597611
1626866578.11771 126.69630002975464 3.1362596415953834 -0.7460831095793188
1626866578.2183 126.79689002037048 3.1416827700612946 -0.7449227593117398
1626866578.31758 126.89616990089417 3.145577538131909 -0.7436042946160304
1626866578.41782 126.99640989303589 3.1430572923985993 -0.7428028225653833
1626866578.51783 127.09641981124878 3.142495217084666 -0.7423665616250663
1626866578.61784 127.19642996788025 3.1448936053386616 -0.7423457802804649
1626866578.71807 127.29665994644165 3.141031549045631 -0.7436562093187933
1626866578.81798 127.3965699672699 3.1432397331574955 -0.743989454328966
1626866578.91856 127.49714994430542 3.1406006031649447 -0.745993075535341
1626866579.01786 127.59644985198975 3.1367284013443038 -0.7471282961599843
1626866579.11746 127.69604992866516 3.135600608671325 -0.748889354863634
1626866579.21747 127.79605984687805 3.1340915414518458 -0.751042946037431
1626866579.31763 127.89621996879578 3.120953440440916 -0.7525212553819753
1626866579.41812 127.9967098236084 3.1263961655234924 -0.7549179688732455
1626866579.51794 128.09652996063232 3.136812140278725 -0.7565664684421021
1626866579.61759 128.19617986679077 3.1413287773647625 -0.758802456784643
1626866579.71792 128.2965099811554 3.140322017166392 -0.7605397246475674
1626866579.81721 128.3957998752594 3.140241418410374 -0.762175075608726
1626866579.91721 128.49580001831055 3.1364096917335265 -0.7629661730573112
1626866580.01692 128.59551000595093 3.1359413901729734 -0.76358816390488
1626866580.11792 128.69650983810425 3.1276352999190964 -0.7635587545755069
1626866580.2175 128.79608988761902 3.124513981293731 -0.7631623751208738
1626866580.31718 128.89576983451843 3.1189730928143646 -0.7620571947645012
1626866580.41758 128.99616980552673 3.115529607851608 -0.7616309887258026
1626866580.61769 129.196280002594 3.102533829340141 -0.7607370542029541
1626866580.81823 129.3968198299408 3.091045509127939 -0.7605318157889425
1626866581.01814 129.5967299938202 3.093758173500315 -0.7623393337860178
1626866581.21783 129.7964198589325 3.101599670009011 -0.7648415600798073
1626866581.3177 129.89628982543945 3.1076978341852977 -0.7662830012384834
1626866581.41808 129.9966700077057 3.1092282153936535 -0.7667585620875348
1626866581.51783 130.09641981124878 3.1104181479826774 -0.7675977379856223
1626866581.61769 130.196280002594 3.1159393464732266 -0.7670902951308902
1626866581.81755 130.3961398601532 3.119437042464556 -0.7660591055690749
1626866582.01819 130.59677982330322 3.1200684488164674 -0.7619005068406279
1626866582.21791 130.79649996757507 3.1065252581139613 -0.7559690807677317
1626866582.31772 130.8963098526001 3.0970098545694045 -0.7537251574460155
1626866582.41772 130.99630999565125 3.0938179405711614 -0.7503846563588545
1626866582.51846 131.09704995155334 3.0809462910119008 -0.7484302486927923
1626866582.61869 131.19727993011475 3.079467220608137 -0.7448068759630735
1626866582.71767 131.29625988006592 3.0666725006103914 -0.7437382009639932
1626866582.8182 131.3967900276184 3.0658026254473723 -0.7422535894269517
1626866582.91756 131.49615001678467 3.0691945409341534 -0.741711525758431
1626866583.01766 131.59624981880188 3.054082999838087 -0.7413740789644387
1626866583.31745 131.89603996276855 3.0639830785107125 -0.7458455639486767
1626866583.51739 132.09597992897034 3.0848451169224047 -0.7500199610637268
1626866583.61774 132.19632983207703 3.0932527774173235 -0.752615812278622
1626866583.71756 132.29614996910095 3.110377174379336 -0.7554394100318034
1626866583.81771 132.39629983901978 3.1074766141195633 -0.7571965464903887
1626866583.91729 132.49587988853455 3.119527915662879 -0.7596229437772146
1626866584.01736 132.59594988822937 3.127479096748688 -0.7609849177830414
1626866584.11823 132.69682002067566 3.1342747258975243 -0.7613200233473025
1626866584.21776 132.79635000228882 3.136259891048571 -0.7613846374618807
1626866584.41798 132.99656987190247 3.127762969839626 -0.7601612791709556
1626866584.51819 133.09677982330322 3.1182919571137013 -0.7589066114027674
1626866584.61732 133.19590997695923 3.1023552171052216 -0.7568374331865162
1626866584.71761 133.29619979858398 3.0931306953796827 -0.7545974053808089
1626866584.82437 133.4029598236084 3.078938074044359 -0.7523802738888259
1626866584.91834 133.4969298839569 3.0609416495908546 -0.7481497826961148
1626866585.01806 133.5966498851776 3.03217133295597 -0.746520280027811
1626866585.11808 133.69666981697083 3.0291690898165484 -0.7435141447591151
1626866585.21784 133.79642987251282 3.0252493506155806 -0.741698971362144
1626866585.31829 133.89687991142273 3.016953707632915 -0.7405333223137005
1626866585.41773 133.99632000923157 3.0180511960700733 -0.7398815514354968
1626866585.51825 134.09683990478516 3.0202665982161236 -0.7413253388473715
1626866585.61877 134.19735980033875 3.0277951942131067 -0.7425768973363704
1626866585.71812 134.29671001434326 3.0491221575561696 -0.7434283555189352
1626866585.81774 134.39632987976074 3.0621692413385637 -0.7459466509323152
1626866585.91862 134.49721002578735 3.084419694740001 -0.747925860612844
1626866586.0182 134.59678983688354 3.1106865706624993 -0.7504915432007842
1626866586.11808 134.69666981697083 3.1287917608878977 -0.7523063190086285
1626866586.21767 134.79625988006592 3.1332923346697155 -0.754885987847687
1626866586.31758 134.89616990089417 3.1398571387883236 -0.7569786130304703
1626866586.42242 135.00100994110107 3.142247203594906 -0.7580024537560801
1626866586.51833 135.09692001342773 3.1358256500641106 -0.759250493385039
1626866586.61713 135.19571995735168 3.1250399519046175 -0.7606424784113477
1626866586.71735 135.29593992233276 3.104642246910263 -0.7595421223879926
1626866586.81733 135.3959197998047 3.078940064600154 -0.7587588531948795
1626866586.91745 135.49603986740112 3.027418379742053 -0.7575802961467719
1626866587.01806 135.5966498851776 2.9760065212462155 -0.7572093785345961
1626866587.11789 135.69647979736328 2.927972527159365 -0.7568475539294526
1626866587.2181 135.79668998718262 2.879607226793267 -0.7550847409318318
1626866587.31777 135.8963599205017 2.8284304712861505 -0.7553773217538915
1626866587.41794 135.99652981758118 2.8005878832309477 -0.7573785879411408
1626866587.51839 136.0969798564911 2.767161583012457 -0.7599057281644019
1626866587.61867 136.1972599029541 2.749190979561078 -0.7632648032225109
1626866587.71789 136.29647994041443 2.742277801062466 -0.7668061677028803
1626866587.81839 136.39697980880737 2.7541011363601027 -0.7705417710323599
1626866587.91788 136.49646997451782 2.780451949755652 -0.7747232033573774
1626866588.0175 136.5960898399353 2.811537494059077 -0.77976850821962
1626866588.21804 136.79662990570068 2.879592823213031 -0.786312951189982
1626866588.31755 136.8961398601532 2.9187944554901417 -0.7878796359502551
1626866588.41788 136.99646997451782 2.964380934309893 -0.7878106583776376
1626866588.51775 137.09633994102478 3.0002554892708724 -0.7870172228202139
1626866588.61802 137.19660997390747 3.01800881789633 -0.7854985029749468
1626866588.71782 137.29640984535217 3.036081467632249 -0.7837992486411021
1626866588.81806 137.3966498374939 3.054933671456714 -0.7819111344094767
1626866588.9178 137.49638986587524 3.0576299761907113 -0.7800197397200912
1626866589.01803 137.59661984443665 3.052926489288596 -0.7777402009811958
1626866589.11812 137.69670987129211 3.041467753799145 -0.774634547533424
1626866589.21799 137.79657983779907 3.014704117786686 -0.7716065582728866
1626866589.31844 137.89702987670898 2.9909156914563795 -0.7689143131411609
1626866589.41802 137.99660992622375 2.967629710223295 -0.7665767690396077
1626866589.51813 138.09671998023987 2.954352589840964 -0.7648732693323985
1626866589.81798 138.3965699672699 2.948285488991863 -0.7634390801984574
1626866590.01782 138.59640979766846 2.9578598406787324 -0.7619704988502425
1626866590.12099 138.69957995414734 2.9624888895825414 -0.7603119863446386
1626866590.21809 138.7966799736023 2.97475328735006 -0.7596171614095248
1626866590.31801 138.89660000801086 2.988835129678449 -0.7592820744567512
1626866590.41837 138.99695992469788 3.012252978054797 -0.7594889414046313
1626866590.61938 139.19796991348267 3.040384482692937 -0.7563184854518117
1626866591.01838 139.59696984291077 3.049086493591153 -0.7503583205728535
1626866591.11936 139.69794988632202 3.046466118062041 -0.7485143342556628
1626866591.31834 139.89692997932434 3.028648370048924 -0.743385225673465
1626866591.51833 140.09692001342773 3.0266282570874155 -0.7428856076624317
1626866591.71935 140.29794001579285 3.021745244407607 -0.7425554472358604
1626866591.91835 140.49693989753723 3.010803876143381 -0.7430100156816715
1626866592.0187 140.59728980064392 3.0158285576272417 -0.7433861536919899
1626866592.11836 140.69694995880127 3.015933551307123 -0.7433647633084606
1626866592.21913 140.79771995544434 3.025020932572202 -0.7429977236966558
1626866592.41884 140.99742984771729 3.0310042346720674 -0.7417729371222288
1626866592.61861 141.19719982147217 3.038431234222685 -0.7410643493040752
1626866592.81827 141.39685988426208 3.0599951337543025 -0.7403420923657178
1626866593.11822 141.69681000709534 3.0572514072611034 -0.7384222682943578
1626866593.31846 141.89704990386963 3.0482703623202445 -0.7372023708921862
1626866593.61904 142.19762992858887 3.045925381193703 -0.7338287502559204
1626866593.71809 142.2966799736023 3.0352889524722375 -0.732338762894003
1626866593.81905 142.3976399898529 3.0340730769215174 -0.7318183192175864
1626866593.91854 142.49712991714478 3.0388340137954244 -0.7318455317182879
1626866594.01848 142.597069978714 3.04170917335961 -0.7326405048889795
1626866594.11834 142.69692993164062 3.0470039556915576 -0.7347190834879305
1626866594.21874 142.79732990264893 3.0421956377918926 -0.7364090157550804
1626866594.31889 142.89748001098633 3.0408370567000156 -0.7385219291424296
1626866594.4186 142.9971899986267 3.0527559623887393 -0.7402501353256576
1626866594.5189 143.0974898338318 3.0604577943340465 -0.7421254942287137
1626866594.6188 143.1973898410797 3.0588172678013974 -0.7439647645774832
1626866594.71911 143.2976999282837 3.056265725898189 -0.7444898448213038
1626866594.81957 143.39815998077393 3.0649740568559474 -0.7440102238401665
1626866594.91918 143.49776983261108 3.0651198207574204 -0.7436929249745368
1626866595.01931 143.59789991378784 3.066286638607029 -0.7424559419283345
1626866595.11881 143.69739985466003 3.066670134429199 -0.74115284181267
1626866595.2191 143.79768991470337 3.0619281113376924 -0.7406748938365342
1626866595.31947 143.8980598449707 3.0533333251055303 -0.7395898383996684
1626866595.41892 143.99750995635986 3.050073245153303 -0.7390992572957595
1626866595.5186 144.09718990325928 3.043620907931865 -0.7381046561107365
1626866595.6194 144.1979899406433 3.0371773526417565 -0.7373485450667885
1626866595.71856 144.2971498966217 3.0288736991330625 -0.7362280485281283
1626866595.81894 144.39752984046936 3.0217061382933963 -0.7353189286175781
1626866595.91934 144.49792981147766 3.0141258865050733 -0.7344088382130216
1626866596.02023 144.5988199710846 3.0025243627654383 -0.7342606638041924
1626866596.11995 144.6985399723053 2.997901174488579 -0.7344228801790604
1626866596.21958 144.7981698513031 2.992798518727913 -0.7345715441723335
1626866596.41926 144.99784994125366 2.99186186673115 -0.7369336700072269
1626866597.01843 145.59701991081238 3.0094638545096335 -0.7390240590398955
1626866597.21915 145.79773998260498 3.0286344638632112 -0.7486857833397285
1626866597.41977 145.99835991859436 3.0437562314515243 -0.7468715838551738
1626866597.51926 146.09784984588623 3.0525928019799813 -0.7459212505752726
1626866597.71925 146.29783987998962 3.0506666536021263 -0.7455712595552393
1626866597.91981 146.49839997291565 3.0441579654314905 -0.7446284726280448
1626866598.11901 146.6975998878479 3.0461579889920376 -0.7443405495742741
1626866598.41998 146.99856996536255 3.0206635790998004 -0.7455644833169397
1626866598.61928 147.19787001609802 2.9989034097483045 -0.7477748651129947
1626866598.81898 147.39756989479065 2.993718989317466 -0.7504211391371998
1626866599.0194 147.59798979759216 3.0048279249900465 -0.7538941325366821
1626866599.31883 147.8974199295044 3.0239465025195154 -0.758946073395327
1626866599.41905 147.99763989448547 3.048763295715167 -0.7598061024730653
1626866599.51957 148.09816002845764 3.064388857586453 -0.761259985560012
1626866599.61927 148.1978600025177 3.081345798462094 -0.762343880646793
1626866599.71884 148.29742980003357 3.104545059795395 -0.7612711291860288
1626866599.81943 148.398020029068 3.1072876106662526 -0.7607866429967396
1626866600.01867 148.59725999832153 3.126957328362512 -0.7574262691089748
1626866600.21904 148.79762983322144 3.1363722231903552 -0.7537322919648144
1626866600.41885 148.9974398612976 3.1275682074097144 -0.7477713884244375
1626866600.51916 149.0977499485016 3.1246259380124197 -0.7455051712300207
1626866600.61888 149.1974699497223 3.1072786299751085 -0.7434419918573696
1626866600.71957 149.29815983772278 3.0981623072395665 -0.7424396770547737
1626866600.91908 149.49766993522644 3.0642899484383013 -0.7412408219920046
1626866601.01977 149.59835982322693 3.032067883375963 -0.740785244430229
1626866601.11887 149.69745993614197 3.0037325610979417 -0.7415856495835937
1626866601.21941 149.7979998588562 2.9730892622153133 -0.7425741995468251
1626866601.31965 149.89823985099792 2.9476094523189467 -0.744314087144299
1626866601.42008 149.9986698627472 2.9179920197800397 -0.746533199692007
1626866601.51903 150.09762001037598 2.8891833630456922 -0.7489034518218141
1626866601.61947 150.198059797287 2.8531780490708973 -0.7512656371291242
1626866601.71896 150.29754996299744 2.845937465142197 -0.7508721046038742
1626866601.81872 150.39731001853943 2.8159745149059865 -0.7537365556259013
1626866601.91917 150.49775981903076 2.8085063142709865 -0.7566302823805087
1626866602.0187 150.59728980064392 2.814135874793539 -0.7598615444185035
1626866602.11828 150.6968698501587 2.8176196207792157 -0.762971905367611
1626866602.21881 150.79739999771118 2.82537605417403 -0.7666231891969073
1626866602.31816 150.89674997329712 2.850911208227992 -0.7697963148878595
1626866602.41806 150.99664998054504 2.8751881875279044 -0.7736703281475747
1626866602.51813 151.09671998023987 2.8952976400017993 -0.7771124819898303
1626866602.61841 151.19700002670288 2.912344028355852 -0.780092661104091
1626866602.71782 151.29640984535217 2.930249358825967 -0.7812566401545264
1626866602.81839 151.39697980880737 2.9462439473675643 -0.7820815675445245
1626866602.91745 151.49603986740112 2.9535411595066714 -0.7823972892447133
1626866603.01783 151.59641981124878 2.948219556359394 -0.7823337726638382
1626866603.11808 151.69666981697083 2.9380721364357267 -0.7821492082319685
1626866603.21848 151.7970700263977 2.9109805147063423 -0.7821767876401797
1626866603.31821 151.89679980278015 2.885651812433372 -0.7818766066307219
1626866603.41896 151.99755001068115 2.8477764205955483 -0.781053058226268
1626866603.51842 152.09700989723206 2.792980644150619 -0.7801042726212701
1626866603.61844 152.19702982902527 2.7302024652761543 -0.7773131219739755
1626866603.71901 152.29760003089905 2.6772193219084595 -0.7740678007994386
1626866603.81844 152.39702987670898 2.640249336824081 -0.7706487034486986
1626866603.91839 152.49697995185852 2.5936312944210114 -0.7677028742074385
1626866604.01819 152.59677982330322 2.566474122156698 -0.7660730896028323
1626866604.11771 152.69630002975464 2.5375260555509556 -0.766029966944441
1626866604.21828 152.79686999320984 2.5207760881522194 -0.7666803215705909
1626866604.31867 152.89725995063782 2.5245308320161177 -0.7678721430941615
1626866604.4189 152.99748992919922 2.5477232999091557 -0.7699872462437494
1626866604.51816 153.09675002098083 2.588085841775733 -0.7708241306736114
1626866604.61818 153.19676995277405 2.6306732238915598 -0.7719137929561499
1626866604.71783 153.2964198589325 2.6890195481624906 -0.7719639735092694
1626866604.81792 153.39650988578796 2.7472135543674074 -0.7715611102584992
1626866604.91825 153.4968400001526 2.81398319067474 -0.7704923942795363
1626866605.01869 153.59728002548218 2.8728216569254723 -0.7697585475362041
1626866605.11819 153.69677996635437 2.9311795040392865 -0.7677223079564759
1626866605.21809 153.7966799736023 2.986530612248935 -0.7648968679322392
1626866605.31786 153.89644980430603 3.014036482642506 -0.7608062100099859
1626866605.41829 153.9968798160553 3.031032167067847 -0.757194063551297
1626866605.51818 154.0967698097229 3.034623644819897 -0.7531559667055943
1626866605.61852 154.19710993766785 3.026300753461228 -0.7512306546875143
1626866605.71781 154.29639983177185 3.0161286324525367 -0.7493693871506839
1626866605.81847 154.39705991744995 2.9932518398724794 -0.7483098138068214
1626866605.92624 154.50482988357544 2.968438570983066 -0.7478232754303238
1626866606.01784 154.5964298248291 2.9454450794065052 -0.7476124997658169
1626866606.11823 154.69682002067566 2.9254689545438692 -0.7489991477362428
1626866606.21814 154.79672980308533 2.8906925493037123 -0.7509366001353392
1626866606.31811 154.8966999053955 2.876210984541989 -0.7533181247182448
1626866606.51823 155.0968198776245 2.8649205134174305 -0.7602274621869036
1626866606.61778 155.19636988639832 2.874548020559059 -0.763352881736026
1626866606.71894 155.2975299358368 2.8937371015695255 -0.767571469136636
1626866606.81855 155.39714002609253 2.904153155276077 -0.7696451281994394
1626866606.91793 155.49651980400085 2.9288444060755436 -0.7708845200600081
1626866607.01766 155.59624981880188 2.9548386149669836 -0.7720620319377374
1626866607.11758 155.69616985321045 2.980352024140774 -0.7728012454067013
1626866607.21795 155.79654002189636 3.0128784102582014 -0.7720293202335511
1626866607.31817 155.89675998687744 3.0344801486416078 -0.7712675648598615
1626866607.61818 156.19676995277405 3.07816547449938 -0.7661644828823169
1626866607.7176 156.29619002342224 3.074136947730208 -0.763643027731683
1626866607.81764 156.3962299823761 3.062370625920382 -0.7607219376011181
1626866607.91785 156.49643993377686 3.0480576220767213 -0.7582847094088223
1626866608.01747 156.59605979919434 3.0301284906254384 -0.7554085005481554
1626866608.11719 156.69577980041504 3.0166600087845485 -0.7542872595024395
1626866608.21766 156.7962498664856 3.002720236369016 -0.7532362172397968
1626866608.41762 156.99620985984802 2.9808445056392983 -0.7523518817958244
1626866608.71752 157.29610991477966 2.9691496143172045 -0.755638866766492
1626866608.81769 157.39627981185913 2.969486711285304 -0.7574832530356861
1626866608.91722 157.49581003189087 2.9667696584837873 -0.7590015042701566
1626866609.01727 157.59586000442505 2.977414608767142 -0.7600533653622041
1626866609.11798 157.69656991958618 2.975164614958306 -0.7606504582122877
1626866609.31727 157.89585995674133 2.9911664486116445 -0.7597223032458331
1626866609.41746 157.99604988098145 3.00514305258502 -0.7608712653939929
1626866609.61724 158.19582986831665 3.01887153845605 -0.7570931933379754
1626866609.91723 158.4958198070526 3.0088804418088797 -0.7507417465515811
1626866610.11828 158.6968698501587 3.004468580864176 -0.7469932516997702
1626866610.31779 158.89637994766235 2.9899994202340565 -0.7437037733751233
1626866610.41787 158.9964599609375 2.974179538091135 -0.7413071000370759
1626866610.51761 159.09619998931885 2.9712934830642364 -0.7384106357764157
1626866610.61679 159.19537997245789 2.957203322008818 -0.7362278567310079
1626866610.71703 159.2956199645996 2.9403225189084283 -0.7355399270196978
1626866610.81691 159.3954999446869 2.941275533879817 -0.734494722853356
1626866610.91717 159.49575996398926 2.929699440232733 -0.7366020512313345
1626866611.01746 159.5960500240326 2.9353582569083425 -0.7362649222723179
1626866611.11811 159.6966998577118 2.9399798255260197 -0.7395242008002949
1626866611.21779 159.7963798046112 2.9491890096940225 -0.7432902530685792
1626866611.31692 159.8955099582672 2.961160606924251 -0.7472020655974909
1626866611.4175 159.99608993530273 2.9798639909566322 -0.7504845919663545
1626866611.51784 160.0964298248291 2.993340276847921 -0.7532318579259552
1626866611.61733 160.19591999053955 3.001417059473744 -0.7552620006973179
1626866611.71958 160.2981698513031 3.01813508958761 -0.7568916783152246
1626866611.81735 160.39593982696533 3.0247225705013014 -0.7577460197983426
1626866611.91657 160.49515986442566 3.0280427934558665 -0.7574953064811734
1626866612.01607 160.59465980529785 3.0241026798043755 -0.7573106752159822
1626866612.11711 160.69569993019104 3.0256869320040347 -0.7566548552012453
1626866612.21716 160.79574990272522 3.0266045582632692 -0.7561048447590688
1626866612.31686 160.89544987678528 3.033014750804884 -0.7548240494245453
1626866612.41662 160.99520993232727 3.0303068442981136 -0.7544590219812339
1626866612.51676 161.09535002708435 3.031836912335492 -0.754106955362964
1626866612.61617 161.19475984573364 3.0359040702235656 -0.7530336851531669
1626866612.71688 161.29546999931335 3.033655248310196 -0.7527823063733361
1626866612.81662 161.3952100276947 3.0277562805153266 -0.7522813750032653
1626866612.91591 161.4944999217987 3.0256687854092674 -0.7521991830193202
1626866613.11712 161.69570994377136 3.0334737896675517 -0.7514785041419076
1626866613.31608 161.89467000961304 3.0351943420150223 -0.7524506506880049
1626866613.41672 161.9953098297119 3.036443234625011 -0.7523650856630304
1626866613.61671 162.1952998638153 3.0473404740199306 -0.7536379428706372
1626866613.8164 162.3949899673462 3.0513411357794773 -0.754612849119856
1626866613.91744 162.4960298538208 3.0558118546958974 -0.7543223218626813
1626866614.01669 162.5952799320221 3.0671641949527273 -0.7542307987432528
1626866614.11628 162.6948699951172 3.0787222874757627 -0.7530167783517847
1626866614.2165 162.79508996009827 3.0797122241858923 -0.7512916820269688
1626866614.31564 162.89422988891602 3.0793445714956937 -0.7496246938362296
1626866614.41618 162.99476981163025 3.082675970062374 -0.7478226033734943
1626866614.51556 163.09414982795715 3.080805749945948 -0.74580719229139
1626866614.61626 163.19484996795654 3.082314458503544 -0.7445394348321299
1626866614.81698 163.39556980133057 3.072900309040305 -0.7377193644601263
1626866614.91574 163.4943299293518 3.065906490126534 -0.7365324755188483
1626866615.01591 163.59449982643127 3.0607314378265857 -0.7346249721131184
1626866615.11686 163.69544982910156 3.056242160317144 -0.7335998221191604
1626866615.3156 163.89418983459473 3.0506353881117927 -0.7339892345169798
1626866615.51644 164.09502983093262 3.0515272088251164 -0.7367379662288696
1626866615.71615 164.29473996162415 3.0547076051399746 -0.7385308012057259
1626866615.81628 164.39486980438232 3.0717819353593425 -0.7421353506762747
1626866615.91629 164.4948799610138 3.0771091232193903 -0.7435496878995527
1626866616.01603 164.59461998939514 3.0871418857901562 -0.7444068627842837
1626866616.2141 164.79268980026245 3.099954784605739 -0.7464451298597157
1626866616.41452 164.99310994148254 3.1044535456823965 -0.7481054690552018
1626866616.51378 165.09237003326416 3.0972309740153383 -0.7473698055687981
1626866616.61634 165.19492983818054 3.0964050149972313 -0.7471979035911243
1626866616.71399 165.29257988929749 3.08472378674331 -0.7467616086880486
1626866616.81617 165.39475989341736 3.0804095483880034 -0.7463703188723549
1626866616.91448 165.49306988716125 3.0762821190846585 -0.7465034010786746
1626866617.01572 165.59430980682373 3.061505428445294 -0.7461943585993163
1626866617.11579 165.69437980651855 3.0489795790231193 -0.7462592358183158
1626866617.21662 165.79520988464355 3.0422658086367145 -0.7456248526600744
1626866617.32636 165.90494990348816 3.0382322020543473 -0.7455052091606356
1626866617.41605 165.99463987350464 3.0284063115275686 -0.7459187941354031
1626866617.61672 166.19530987739563 3.0304333147258014 -0.747112713410859
1626866617.71612 166.29470992088318 3.0360744642053814 -0.748554194953061
1626866617.81656 166.39514994621277 3.0366539962761623 -0.7507403772974963
1626866617.91616 166.49475002288818 3.041190042434045 -0.7532270797680505
1626866618.0166 166.5951898097992 3.0568688902535532 -0.7554752467190713
1626866618.11676 166.69534993171692 3.0658213665672034 -0.7574288381482537
1626866618.21663 166.79521989822388 3.088721104097941 -0.7598514536828873
1626866618.31664 166.89522981643677 3.098792510220714 -0.7607012513546172
1626866618.4166 166.99518990516663 3.1213769059503207 -0.7607082911605532
1626866618.51404 167.09262990951538 3.13082971892436 -0.7601318993184785
1626866618.61401 167.19260001182556 3.1373867437725935 -0.7604901332035134
1626866618.7151 167.29368996620178 3.141830527908851 -0.7587784688018111
1626866618.81523 167.39381980895996 3.1379708601260146 -0.7564903124207238
1626866618.91416 167.4927499294281 3.12865371669669 -0.7554528878365308
1626866619.01444 167.5930299758911 3.123337831567377 -0.7543459152734935
1626866619.11421 167.69279980659485 3.1033289586668076 -0.7530979529057684
1626866619.21416 167.79274988174438 3.0908079432569076 -0.7527462241446947
1626866619.3145 167.89309000968933 3.0799083403406655 -0.751685107089588
1626866619.41449 167.99307990074158 3.0691449173018857 -0.750975923151739
1626866619.51435 168.0929398536682 3.0609130448446256 -0.7502908754987254
1626866619.61651 168.19509983062744 3.051963878570649 -0.7500036542696726
1626866619.71425 168.29284000396729 3.044748840627089 -0.7495448376024694
1626866619.81428 168.39286994934082 3.0504361896292767 -0.7484953629316475
1626866619.91526 168.49384999275208 3.062508456820976 -0.7472583375902244
1626866620.01477 168.5933599472046 3.0684796148744438 -0.7458713100208674
1626866620.11437 168.69296002388 3.0842465359468263 -0.7442087552499086
1626866620.21473 168.79331994056702 3.080172052434734 -0.7427945760835863
1626866620.31651 168.89509987831116 3.079422389166514 -0.7412045930111346
1626866620.41481 168.99339985847473 3.081257412388653 -0.7398044564322148
1626866620.51486 169.0934498310089 3.0806501843766654 -0.7376895644517989
1626866620.71477 169.2933599948883 3.075527339855722 -0.7322347565046414
1626866620.81534 169.3939299583435 3.064331740755236 -0.7299277363440893
1626866620.91472 169.4933099746704 3.0612646920839754 -0.7272978246847548
1626866621.01499 169.5935800075531 3.0503250216493316 -0.7248511376775046
1626866621.11531 169.69389986991882 3.044012036523507 -0.7234625476734928
1626866621.21497 169.79356002807617 3.03971600189886 -0.722665240905729
1626866621.41474 169.99333000183105 3.0307267058578526 -0.7247468582275551
1626866621.6149 170.19349002838135 3.028118561318234 -0.7288928321847317
1626866621.71545 170.2940399646759 3.0360088879645937 -0.7315226282401799
1626866621.81486 170.39345002174377 3.050840445860778 -0.7341540437688567
1626866621.91462 170.4932098388672 3.0548490512789663 -0.7520940230787292
1626866622.01551 170.59409999847412 3.0700410060779326 -0.7545330001088286
1626866622.11478 170.69336986541748 3.0834304782174025 -0.7562651015405304
1626866622.21488 170.79346990585327 3.0963912008336427 -0.758208865756046
1626866622.31568 170.8942699432373 3.1076405102746363 -0.7597512068246051
1626866622.71504 171.29362988471985 3.087176809983515 -0.7645960204279987
1626866622.81545 171.39403986930847 3.062132383127811 -0.7667206214484925
1626866622.91715 171.4957399368286 3.0493963826796926 -0.76575859581598
1626866623.01632 171.59490990638733 3.0374378660640957 -0.7651412677517477
1626866623.11468 171.69326996803284 3.0223994825965703 -0.7665274945962175
1626866623.21541 171.79399991035461 3.010393503597164 -0.7664000284135792
1626866623.32096 171.8995499610901 3.0073526524835734 -0.7685101355558546
1626866623.41496 171.993549823761 2.997865309215875 -0.7703986959270863
1626866623.6158 172.19438982009888 3.0092707601842648 -0.7747378504434785
1626866623.7149 172.29348993301392 3.0278361787091455 -0.775902897112573
1626866623.8157 172.39428997039795 3.0483474867868976 -0.7778834108362971
1626866623.91548 172.494069814682 3.0596586917171016 -0.7791064681598143
1626866624.01487 172.59345984458923 3.076732326706373 -0.7795593224496096
1626866624.11537 172.69395995140076 3.1009539621381026 -0.7790434559367461
1626866624.21573 172.79431986808777 3.1114163019113987 -0.778719740858959
1626866624.31614 172.8947298526764 3.123589191955305 -0.7783336722870671
1626866624.51541 173.0939998626709 3.1287808148382625 -0.7727801333216731
1626866624.61496 173.1935498714447 3.1229274029346246 -0.7704059555319467
1626866624.71563 173.29421997070312 3.1060974182404544 -0.7662558858971982
1626866624.81509 173.39367985725403 3.097675935455482 -0.7641236260087445
1626866624.9152 173.49378991127014 3.082365759347842 -0.7607573696486674
1626866625.0152 173.5937898159027 3.0537181979678474 -0.7572141768150376
1626866625.11575 173.69433999061584 3.039599778046446 -0.7558804989603973
1626866625.21562 173.7942099571228 3.0255816354215277 -0.7541419144603208
1626866625.31646 173.89504981040955 3.0090746304304274 -0.7525626030012156
1626866625.41576 173.99434995651245 3.0013377402251815 -0.7522532303937604
1626866625.61577 174.1943600177765 2.9845166522236073 -0.7544758114293488
1626866625.71545 174.2940399646759 2.9952268399238164 -0.7555994086884537
1626866625.81566 174.39424991607666 3.0040126751230587 -0.7571158444493413
1626866625.91559 174.49417996406555 3.030063243234373 -0.7594685551223379
1626866626.01572 174.59430980682373 3.045290061340629 -0.7604465376982665
1626866626.1146 174.69318985939026 3.066788769788359 -0.7622327230403003
1626866626.21485 174.7934398651123 3.0787323649840053 -0.7622206677718792
1626866626.31563 174.8942198753357 3.094570991413834 -0.7624375269188146
1626866626.41469 174.99327993392944 3.1114493769463762 -0.7625596590649704
1626866626.51441 175.09299993515015 3.1269815683658906 -0.7607702918938839
1626866626.61468 175.19326996803284 3.1384817554033977 -0.7593379574556542
1626866626.7148 175.2933897972107 3.1439412179460353 -0.7570750470780554
1626866626.81445 175.39303994178772 3.14480859535203 -0.7545703874610845
1626866626.91461 175.49319982528687 3.134645320797875 -0.7516559953202075
1626866627.02223 175.6008198261261 3.133634384480741 -0.749563121207695
1626866627.11469 175.69327998161316 3.120262772427988 -0.7468509581580054
1626866627.21489 175.7934799194336 3.1116394670012766 -0.7444547231965064
1626866627.31444 175.8930299282074 3.1135770009106887 -0.7423597774584114
1626866627.41459 175.99317979812622 3.0988113775930293 -0.7408432731520853
1626866627.5147 176.09328985214233 3.0911591995560492 -0.7391059727159295
1626866627.61451 176.19309997558594 3.0865048610685846 -0.7374646586636386
1626866627.71414 176.29272985458374 3.08818749259173 -0.7370278237504237
1626866627.81418 176.3927698135376 3.0901883252643385 -0.7365262110528739
1626866627.91579 176.49437999725342 3.08695163996782 -0.7354430740610074
1626866628.01424 176.59282994270325 3.086744640442421 -0.7348655486274807
1626866628.11422 176.69280982017517 3.086829194804921 -0.7346917554203682
1626866628.21499 176.79357981681824 3.086896938026926 -0.7340962421108368
1626866628.3154 176.89398980140686 3.083586514920571 -0.7343489615446608
1626866628.51509 177.09367990493774 3.0892998623960106 -0.7349092048620398
1626866628.61515 177.19373989105225 3.083771165326634 -0.7349712489645122
1626866628.71501 177.29359984397888 3.0760523132905275 -0.7360694068965485
1626866628.81752 177.39610981941223 3.0727990695943634 -0.7385858744830252
1626866628.91515 177.49373984336853 3.0656660356601138 -0.7401748309170371
1626866629.11679 177.69537997245789 3.059531935084189 -0.7463525306028929
1626866629.3223 177.90088987350464 3.048689865204394 -0.7514855689598636
1626866629.51495 178.0935399532318 3.0448668595851593 -0.756129449170166
1626866629.71493 178.29351997375488 3.0573545701144953 -0.7590955381315261
1626866629.81466 178.3932499885559 3.0542040725039947 -0.7617253135304114
1626866629.91495 178.49353981018066 3.066782543741892 -0.7627725477768388
1626866630.01465 178.5932400226593 3.0791342043665466 -0.7641073261431088
1626866630.11473 178.69331979751587 3.091648584089078 -0.7647293116812539
1626866630.21495 178.79354000091553 3.089561696567975 -0.7665684022161188
1626866630.31579 178.89437985420227 3.0958408431474624 -0.7671161013081895
1626866630.41538 178.99396991729736 3.1053268263582146 -0.766886863260714
1626866630.61614 179.19472980499268 3.1105784397118152 -0.7662674036433386
1626866630.81534 179.3939299583435 3.1021315754493703 -0.7632693431728284
1626866630.91572 179.49430990219116 3.0972552314751205 -0.7609845336574941
1626866631.01502 179.5936098098755 3.0877734671766324 -0.759081577748453
1626866631.11467 179.69325995445251 3.078340153280662 -0.7576116785682065
1626866631.2153 179.79388999938965 3.0593844396054566 -0.7565362553607626
1626866631.31441 179.89299988746643 3.0527451511876986 -0.7560155056157141
1626866631.41461 179.99319982528687 3.038562019656667 -0.7553915644335698
1626866631.51549 180.09407997131348 3.0266958595802116 -0.755137252045466
1626866631.6148 180.19338989257812 3.021600173384956 -0.7568620301044577
1626866631.71473 180.29331994056702 3.02061407495231 -0.7577270776139164
1626866632.01496 180.59354996681213 3.0336873241321367 -0.7624893187100399
1626866632.11528 180.69386982917786 3.0427012730795666 -0.7644436032948358
1626866632.2152 180.79378986358643 3.059240554042786 -0.7661435406150743
1626866632.3148 180.89338994026184 3.0669307083793087 -0.7660951470943507
1626866632.41551 180.99409985542297 3.086395504484155 -0.7669700883355608
1626866632.51879 181.09737992286682 3.094419568416666 -0.7659502939050871
1626866632.61514 181.19372987747192 3.1028333932874967 -0.7657040806824635
1626866632.71496 181.29355001449585 3.113565326775719 -0.7639460133671911
1626866632.81529 181.3938798904419 3.122267102699574 -0.7621328206140419
1626866633.01515 181.59373998641968 3.1141467384983623 -0.7584438052875968
1626866633.11477 181.69335985183716 3.1046795901187627 -0.7555357886485556
1626866633.21454 181.79312992095947 3.0958618615661764 -0.7534664430693689
1626866633.31617 181.89475989341736 3.0919025041711783 -0.750913334894747
1626866633.4153 181.99388980865479 3.0844024676588484 -0.7489203868416949
1626866633.51465 182.0932400226593 3.072987326560263 -0.7480697245430556
1626866633.61503 182.19361996650696 3.0684731020329985 -0.7481792131359868
1626866633.71537 182.29395985603333 3.0619324951082785 -0.7480452803761932
1626866633.81505 182.39363980293274 3.0723696991247618 -0.7502818039569827
1626866633.91524 182.49382996559143 3.0728157774913876 -0.7511517414159636
1626866634.01697 182.59555983543396 3.085844229040086 -0.752609456343081
1626866634.11465 182.69323992729187 3.099331541058492 -0.7553828839728669
1626866634.21502 182.7936098575592 3.1121713061623066 -0.7578306610777095
1626866634.31501 182.89359998703003 3.1340738785963547 -0.7604522495130008
1626866634.41449 182.99307990074158 3.1500876510027465 -0.7629639220982458
1626866634.5142 183.09278988838196 3.1690117886969107 -0.7654859536883467
1626866634.61508 183.19367003440857 3.180305787153179 -0.7681468853668518
1626866634.71439 183.29297995567322 3.18349844521715 -0.7706627782576647
1626866634.81471 183.39329981803894 3.192219794202772 -0.7718052943340692
1626866634.91446 183.4930498600006 3.1959320633267523 -0.7721812019477072
1626866635.01435 183.5929398536682 3.186396512143458 -0.7714726791266422
1626866635.1145 183.69308996200562 3.176286885169536 -0.770237510693466
1626866635.21514 183.79373002052307 3.1657307703751427 -0.7684205230302137
1626866635.31442 183.89300990104675 3.152149176371575 -0.7667076847817007
1626866635.51534 184.09393000602722 3.1357065643806656 -0.7610037152313982
1626866635.71502 184.2936098575592 3.120238066782724 -0.7541067242695734
1626866636.3146 184.89318990707397 3.1043341337716868 -0.7396679513258526
1626866636.51446 185.09305000305176 3.1142844692641676 -0.7365970149709737
1626866636.71422 185.29280996322632 3.1256647502571355 -0.7361734452717139
1626866636.91474 185.49333000183105 3.128982523664843 -0.736895291503519
1626866637.1148 185.69338989257812 3.126778502068861 -0.7403899299303118
1626866637.21551 185.79409980773926 3.1233122575880863 -0.737637123578827
1626866637.31466 185.8932499885559 3.116284022116726 -0.7408330221793831
1626866637.51561 186.09419989585876 3.1080167258880693 -0.7418693197005197
1626866637.61573 186.1943199634552 3.0999908076799203 -0.7407148052688843
1626866637.71493 186.29351997375488 3.101818623082272 -0.7435336985775549
1626866637.91492 186.49351000785828 3.0900654760862283 -0.7447211091147152
1626866638.2149 186.79348993301392 3.103673947002167 -0.7493938642899423
1626866638.41521 186.99379992485046 3.1116510758277522 -0.7551275294202306
1626866638.515 187.09359002113342 3.1198060109243984 -0.7583697872646056
1626866638.61468 187.19326996803284 3.116906685257035 -0.7562807405993415
1626866638.71501 187.29359984397888 3.1262131004139797 -0.7588194547620692
1626866638.81551 187.3940999507904 3.1356172449136688 -0.7609407185649975
1626866639.01539 187.59397983551025 3.1520688037224036 -0.763744805761468
1626866639.2149 187.79348993301392 3.152814148724914 -0.7646350236111208
1626866639.51497 188.09355998039246 3.1476427407347245 -0.7649998363414685
1626866639.61552 188.194109916687 3.139348095257995 -0.7650192227475936
1626866639.7152 188.29378986358643 3.1297932788284935 -0.7642114333777932
1626866639.91549 188.49407982826233 3.1216831075238884 -0.7632050838045328
1626866640.11489 188.69348001480103 3.104958922320874 -0.7627376251311238
1626866640.31496 188.89354991912842 3.100707995619708 -0.7636840517109789
1626866640.51519 189.0937798023224 3.0900780296620325 -0.7637866477127322
1626866640.71547 189.29405999183655 3.090486814484088 -0.7672706402796869
1626866640.91464 189.49322986602783 3.095256685995524 -0.7708055803316263
1626866641.01467 189.59325981140137 3.0977381121392447 -0.7714573547285415
1626866641.11496 189.6935498714447 3.09969616352958 -0.7728592928529257
1626866641.21492 189.79350996017456 3.102270896440217 -0.7733074141258431
1626866641.3203 189.89889001846313 3.0970146334978765 -0.7736030785401198
1626866641.41488 189.993469953537 3.0947132417236975 -0.7741375252028249
1626866641.51475 190.09333992004395 3.0890561440996827 -0.7744501105421155
1626866641.61491 190.1934998035431 3.078013662753951 -0.7744562368684373
1626866641.71517 190.29375982284546 3.076087870152607 -0.77563437768185
1626866641.81532 190.39390993118286 3.0747126131396385 -0.7772781958976653
1626866641.91539 190.49397993087769 3.0729086067437783 -0.7790096802959243
1626866642.01567 190.5942599773407 3.066536154523538 -0.7808702641560035
1626866642.11504 190.69362998008728 3.070436621410709 -0.7817003946837271
1626866642.21521 190.79379987716675 3.0640031449885954 -0.7835007946968537
1626866642.315 190.8935899734497 3.0738191856548767 -0.784781539248294
1626866642.41559 190.99417996406555 3.0727548115819463 -0.7871284429687397
1626866642.51484 191.09342980384827 3.074717646890525 -0.7890599298085701
1626866642.61565 191.19423985481262 3.078306603913912 -0.7899821891413219
1626866642.71468 191.2932698726654 3.0889732874371063 -0.7900609317943372
1626866642.81474 191.3933298587799 3.0999219814375953 -0.7896371137206859
1626866642.91474 191.49333000183105 3.0997330598617685 -0.7893122273696116
1626866643.01467 191.59325981140137 3.105024517230096 -0.7886559737625782
1626866643.11466 191.6932499408722 3.1024916720275018 -0.7874321235964763
1626866643.21547 191.79405999183655 3.1031583482155747 -0.7856703659656883
1626866643.31534 191.8939299583435 3.1052557574699082 -0.7830746497064083
1626866643.41528 191.99387001991272 3.102778653416965 -0.7800145853387206
1626866643.51543 192.09401988983154 3.100691476767723 -0.7766688044584591
1626866643.61546 192.19404983520508 3.0863089977998004 -0.7730486637318497
1626866643.71825 192.29683995246887 3.084497147802216 -0.7691281950943927
1626866643.81508 192.3936698436737 3.080167955712805 -0.7652559738081224
1626866643.91607 192.49465990066528 3.0735537873608116 -0.7615080401188874
1626866644.01524 192.593829870224 3.069857657514433 -0.759187973250244
1626866644.1153 192.6938898563385 3.0692230802435985 -0.7573695038450228
1626866644.21521 192.79379987716675 3.0726303934902424 -0.7575159774193767
1626866644.31555 192.8941400051117 3.0678260494689056 -0.7564029890380028
1626866644.51556 193.09414982795715 3.0813718904896916 -0.7583494374462867
1626866644.71512 193.29370999336243 3.1102443322832363 -0.7610798189088943
1626866644.81501 193.39359998703003 3.123153695001257 -0.7636009375789479
1626866644.91537 193.49395990371704 3.1262292035133967 -0.7624264049902532
1626866645.01589 193.59447979927063 3.142360176587019 -0.7631819817392642
1626866645.11571 193.69429993629456 3.1490920996693634 -0.7626760965304806
1626866645.21497 193.79356002807617 3.1514233367638824 -0.7601673195444612
1626866645.31559 193.8941798210144 3.158421141155815 -0.7592768983502567
1626866645.41525 193.99383997917175 3.168093330159323 -0.7541550016134009
1626866645.61564 194.1942298412323 3.154821007236383 -0.7478506448999254
1626866645.8157 194.39428997039795 3.139844206867597 -0.7429207749041955
1626866645.91495 194.49353981018066 3.134882272127617 -0.7420090045022889
1626866646.01495 194.5935399532318 3.117713167002376 -0.7407444883405805
1626866646.11468 194.69326996803284 3.0913752392907585 -0.7398744328293301
1626866646.21456 194.79314994812012 3.0848372361114924 -0.7403949705103152
1626866646.31494 194.89352989196777 3.06275267367445 -0.7409698405496938
1626866646.41509 194.99368000030518 3.0582223633673213 -0.742867099246995
1626866646.61533 195.19391989707947 3.040693903979811 -0.7436575600071054
1626866647.01462 195.59320998191833 3.032174711556049 -0.7479477283326765
1626866647.1151 195.69368982315063 3.033182296829521 -0.7458405342323082
1626866647.31713 195.8957200050354 3.046975517476307 -0.7485598400271793
1626866647.41411 195.9926998615265 3.060312588184413 -0.7474051970424433
1626866647.51442 196.09300994873047 3.0674862782741164 -0.7482749258767383
1626866647.61431 196.19289994239807 3.0751631641426758 -0.7491376151055493
1626866647.71438 196.2929699420929 3.0905243609620676 -0.748292709930704
1626866647.82366 196.40224981307983 3.095226312339696 -0.748472044537883
1626866648.01459 196.59317994117737 3.1130083231979975 -0.7485384782129394
1626866648.21477 196.7933599948883 3.1114061903422354 -0.7480269836161937
1626866648.51408 197.09266996383667 3.095324812568139 -0.7435053211611893
1626866648.61507 197.19366002082825 3.0768322180775445 -0.741906090794167
1626866648.71421 197.292799949646 3.0725108198344895 -0.7430245184824795
1626866648.81422 197.3928098678589 3.0544783085987066 -0.740918310463113
1626866648.91391 197.49249982833862 3.0220288046443238 -0.7383088659037809
1626866649.01413 197.59272003173828 2.9926375927098183 -0.7361889816518794
1626866649.11418 197.69277000427246 2.9723023647502624 -0.7347425791410427
1626866649.21374 197.7923300266266 2.9650774565936744 -0.7334080774818423
1626866649.31403 197.89261984825134 2.9537358476512403 -0.7320642464863538
1626866649.4139 197.9924898147583 2.9423462462633454 -0.7311857817661382
1626866649.51421 198.09279990196228 2.947798819153032 -0.7312532842880004
1626866649.61404 198.19262981414795 2.9542527044415148 -0.7313279910412118
1626866649.71418 198.29276990890503 2.9649925440209777 -0.7319163340048962
1626866649.81386 198.39244985580444 2.990134161103811 -0.7351745797192761
1626866649.91441 198.49300003051758 3.014526976061086 -0.7389795649084068
1626866650.01378 198.59237003326416 3.039339218991521 -0.7428784310487535
1626866650.11432 198.6929099559784 3.0531935882285612 -0.7481300747373623
1626866650.21381 198.79239988327026 3.0698983821292853 -0.752831795973276
1626866650.31395 198.89253997802734 3.075477884378295 -0.7586702200364928
1626866650.41359 198.99217987060547 3.07878626502393 -0.7641415189702687
1626866650.51361 199.09219980239868 3.0681819966390544 -0.7676898477146914
1626866650.61414 199.19272994995117 3.065453713905984 -0.7689464650006816
1626866650.7135 199.29208993911743 3.0592669955072567 -0.7684225199737222
1626866650.8137 199.39228987693787 3.046157997412476 -0.7659119854536633
1626866650.91351 199.49210000038147 3.0259805044646266 -0.7636354463888515
1626866651.01362 199.592209815979 2.9997513952492807 -0.7617453072420828
1626866651.12167 199.70025992393494 2.9783358590662696 -0.7600678122049358
1626866651.21432 199.79290986061096 2.951332367643469 -0.7593470413705883
1626866651.31358 199.89216995239258 2.944197026712036 -0.7589598340930137
1626866651.4135 199.99208998680115 2.931856923743038 -0.757947532446478
1626866651.51379 200.0923798084259 2.9335057518266416 -0.7586488299798704
1626866651.6138 200.19238996505737 2.9409296630487463 -0.7610210167612679
1626866651.71384 200.29242992401123 2.949216727624471 -0.7640812882928882
1626866651.81377 200.39235997200012 2.9588626767391526 -0.7672090602410095
1626866651.91557 200.4941599369049 2.97212171206026 -0.7716112328518401
1626866652.01343 200.59202003479004 2.990117271161784 -0.7746499453274942
1626866652.11351 200.6920998096466 3.0055174540501324 -0.775954205074308
1626866652.41344 200.9920299053192 3.0263484858323895 -0.7770465406982348
1626866652.51303 201.0916199684143 3.0160484002416137 -0.775889696202497
1626866652.61288 201.19146990776062 3.0084425264079764 -0.7763839524787493
1626866652.81322 201.39180994033813 3.010762474091903 -0.7729783483193722
1626866652.91314 201.4917299747467 3.000251289658919 -0.7699000691822284
1626866653.01289 201.59148001670837 2.998109220842363 -0.7675212252243255
1626866653.11324 201.69182991981506 2.994834972832394 -0.7664144917000202
1626866653.2133 201.79188990592957 2.989501769007673 -0.7647706940497137
1626866653.31327 201.89186000823975 2.989000211759779 -0.7635619582245852
1626866653.41355 201.99213981628418 2.9963785676880015 -0.7644372011248408
1626866653.61367 202.19226002693176 2.9864076389033016 -0.7629113689485083
1626866653.91381 202.49239993095398 3.022100623242051 -0.7611508332239094
1626866654.01334 202.59192991256714 3.026911456947492 -0.7581321990940599
1626866654.11415 202.6927399635315 3.0383540604248207 -0.7571009901532195
1626866654.21347 202.79205989837646 3.0480582107466367 -0.7562225174904709
1626866654.31333 202.8919198513031 3.049651133129819 -0.7544755682488196
1626866654.41374 202.99232983589172 3.060564554081483 -0.7534046156081453
1626866654.51325 203.09184002876282 3.0664412987859384 -0.75059859058232
1626866654.7132 203.29179000854492 3.0741107861623975 -0.7458677478897002
1626866655.0137 203.59228992462158 3.062262002654248 -0.7386586231388881
1626866655.11367 203.69226002693176 3.053854381957333 -0.7399418833587015
1626866655.2136 203.79218983650208 3.0451548857980937 -0.7383975304500237
1626866655.31371 203.8922998905182 3.0369070813740726 -0.7371809209477083
1626866655.41378 203.992369890213 3.0418966288485216 -0.7418005104011551
1626866655.51456 204.0931499004364 3.0298788053649948 -0.7413984322041247
1626866655.71612 204.29470992088318 3.021628632774053 -0.7425008801958586
1626866655.91392 204.49250984191895 3.0317902272419865 -0.7484571555097137
1626866656.2143 204.79288983345032 3.055770960363359 -0.7539788904752245
1626866656.31374 204.89232993125916 3.0663077996019896 -0.7558074395272782
1626866656.41336 204.99195003509521 3.0768850117285824 -0.7575456270163261
1626866656.51341 205.0920000076294 3.082433770967351 -0.7563866167275342
1626866656.61411 205.1926999092102 3.0970223790441027 -0.7582882816971146
1626866656.71405 205.29263997077942 3.106293118493488 -0.7596182625232768
1626866656.81368 205.39226984977722 3.1049553491958624 -0.7586641597009804
1626866656.91803 205.49661993980408 3.1142002755282125 -0.7594746762751616
1626866657.11439 205.69297981262207 3.1173436338812563 -0.7579896350864328
1626866657.31364 205.8922300338745 3.1132036658400617 -0.7566636747954505
1626866657.41416 205.9927499294281 3.1117691403283745 -0.7585580539995309
1626866657.5143 206.09289002418518 3.1159200021983864 -0.7657268194891618
1626866657.6142 206.1927900314331 3.1263611534338125 -0.7674484955892884
1626866657.71414 206.29272985458374 3.134779257587366 -0.7803641020572161
1626866657.81428 206.39286994934082 3.1472946840262654 -0.7979491321066636
1626866657.91431 206.49289989471436 3.168923899291366 -0.8144211656437024
1626866658.01434 206.5929298400879 3.204178231403489 -0.8300426622781489
1626866658.11459 206.69317984580994 3.2389007915340646 -0.850501160533875
1626866658.21487 206.79345989227295 3.265766157259275 -0.8720655695186568
1626866658.31477 206.89335989952087 3.2993715588881445 -0.8956716480047127
1626866658.41433 206.992919921875 3.325501974153676 -0.9135192693465242
1626866658.51452 207.0931098461151 3.344790002466524 -0.9322738773460648
1626866658.614 207.19258999824524 3.366752687412606 -0.9488581048554143
1626866658.71408 207.29267001152039 3.3699708860166733 -0.9630830785983786
1626866658.81364 207.3922300338745 3.3826576136818813 -0.9774261880185557
1626866658.91407 207.4926598072052 3.3958134797570962 -0.988391591092179
1626866659.01319 207.59177994728088 3.3706766777310473 -1.001022664554227
1626866659.11264 207.69122982025146 3.3611296715390204 -1.0116990655081595
1626866659.21296 207.79154992103577 3.35238882142272 -1.021319176416411
1626866659.31208 207.89066982269287 3.3482529628748194 -1.0284685904752877
1626866659.41223 207.99081993103027 3.341281700216252 -1.035245602229045
1626866659.51202 208.09061002731323 3.330438743664263 -1.040553078817894
1626866659.61222 208.19080996513367 3.3333493261433 -1.043394345475288
1626866659.71265 208.29123997688293 3.335033006388393 -1.0438337928741663
1626866659.81703 208.39561986923218 3.3343579743482823 -1.042104844744785
1626866659.91321 208.49179983139038 3.3450846057461705 -1.0375082248761687
1626866660.01287 208.59145998954773 3.342110649365158 -1.0319092928775133
1626866660.11302 208.69160985946655 3.349874756002081 -1.0265411769551722
1626866660.21357 208.7921600341797 3.3524833801377754 -1.02036729126577
1626866660.31322 208.89180994033813 3.3518461156353827 -1.0140429166468619
1626866660.41349 208.99207997322083 3.3596930745233275 -1.0080508536972992
1626866660.51474 209.09332990646362 3.364697486699211 -1.0024988198100173
1626866660.61335 209.19193983078003 3.3710536415192185 -0.9970786947871807
1626866660.71972 209.29830980300903 3.373836527234242 -0.993607004038567
1626866660.81291 209.3914999961853 3.3766874278943835 -0.9900647020140297
1626866660.91351 209.49210000038147 3.373991955666166 -0.9858287802756676
1626866661.01285 209.59143996238708 3.3752959458394165 -0.9818968105593833
1626866661.11324 209.69182991981506 3.373750320192649 -0.9763979907094591
1626866661.21292 209.79150986671448 3.367253708439564 -0.9706069154763243
1626866661.31883 209.8974199295044 3.3691073449951103 -0.9610971964189148
1626866661.41239 209.99097990989685 3.3596351305610552 -0.9498543665138491
1626866661.51407 210.09265995025635 3.359412201725176 -0.934318282538248
1626866661.61225 210.19084000587463 3.3561350478936336 -0.9193474276229865
1626866661.71207 210.29065990447998 3.359814385126057 -0.9017517281736565
1626866661.81242 210.39100980758667 3.3632826622364043 -0.8837102257073668
1626866661.91236 210.49094986915588 3.3581412182634587 -0.8650274354106655
1626866662.01758 210.59616994857788 3.3514541083088107 -0.8490508185871668
1626866662.11219 210.6907799243927 3.3518919031645376 -0.8327469512266685
1626866662.21272 210.7913098335266 3.3495540513178774 -0.8195422689810443
1626866662.32158 210.90016984939575 3.3416322810566705 -0.8088252306642765
1626866662.41269 210.99127984046936 3.3336830199345573 -0.8038270652035151
1626866662.51295 211.09153985977173 3.337296965524644 -0.8008708665100153
1626866662.613 211.1915898323059 3.3472440272110413 -0.8005482768956667
1626866662.71402 211.29260993003845 3.356707603679535 -0.8037971411066837
1626866662.82184 211.40042996406555 3.36653017751215 -0.8075692672774617
1626866662.91305 211.4916398525238 3.378395880739851 -0.8124134262847267
1626866663.01298 211.5915699005127 3.4003498895554833 -0.8177225125541907
1626866663.11397 211.69255995750427 3.4227707325352648 -0.8211227534665374
1626866663.2129 211.79148983955383 3.4452760326859146 -0.8229999674295281
1626866663.31282 211.8914098739624 3.465405378566844 -0.8219019808821924
1626866663.41297 211.9915599822998 3.487655777653525 -0.817913446158043
1626866663.51277 212.0913598537445 3.5023339815186123 -0.8126866675291916
1626866663.61232 212.1909098625183 3.512491207903587 -0.8079197430963961
1626866663.71274 212.29132986068726 3.5189590953860206 -0.8020028022427041
1626866663.81223 212.3908200263977 3.521781415775263 -0.7974171040331227
1626866663.9127 212.49128985404968 3.5160359396627334 -0.7939183257461923
1626866664.01237 212.59096002578735 3.512480529141763 -0.7901453801210606
1626866664.11305 212.69163990020752 3.512276013271167 -0.7856931307826118
1626866664.21252 212.79110980033875 3.5015071185419586 -0.7791935186569231
1626866664.31228 212.89086985588074 3.4955010760976757 -0.7705378924386121
1626866664.41247 212.99106001853943 3.4945782841853745 -0.7597353441736197
1626866664.51261 213.09119987487793 3.4985838612358586 -0.7471047233167842
1626866664.61247 213.19105982780457 3.504610267761596 -0.732863013022966
1626866664.71308 213.29166984558105 3.5105767791774607 -0.7191466043611212
1626866664.81314 213.39172983169556 3.5120790852570516 -0.7060976260543385
1626866664.91285 213.49143981933594 3.5132550847042125 -0.6949418904325528
1626866665.01256 213.59114980697632 3.517258636267739 -0.686950982983159
1626866665.1122 213.69078993797302 3.520941262020711 -0.6819229959986274
1626866665.21282 213.79140996932983 3.519878009334981 -0.6794344040959008
1626866665.31217 213.89075994491577 3.5254683535099294 -0.6797005349299872
1626866665.41222 213.99080991744995 3.525143190240645 -0.6825834434096324
1626866665.5129 214.0914900302887 3.5191801279559427 -0.68840154424395
1626866665.61317 214.1917598247528 3.5116377662993656 -0.6939384629131109
1626866665.7133 214.29188990592957 3.5095846045650485 -0.700196386246298
1626866665.81281 214.39139986038208 3.508922569878108 -0.7063497811138059
1626866665.91317 214.49176001548767 3.5092583051123487 -0.7124836563534631
1626866666.01393 214.59251999855042 3.50939327873067 -0.7179308259506667
1626866666.11309 214.6916799545288 3.5148554685648197 -0.7233368326408945
1626866666.2128 214.7913899421692 3.5180341948451823 -0.7273798498791264
1626866666.31282 214.8914098739624 3.521793477335091 -0.7304930370529461
1626866666.41293 214.99151992797852 3.531280285378096 -0.7325885840077775
1626866666.51298 215.0915699005127 3.5354863634017883 -0.734220608421892
1626866666.61732 215.19590997695923 3.5412210746859625 -0.7349217003358137
1626866666.71263 215.2912199497223 3.5502731582231823 -0.7346818053637696
1626866666.81768 215.3962697982788 3.56226882584681 -0.7341333186193721
1626866666.91232 215.4909098148346 3.5678555937565615 -0.7329788993462832
1626866667.01232 215.59090995788574 3.578644086885422 -0.7317862498617382
1626866667.1126 215.69119000434875 3.591270595694508 -0.7302067942839212
1626866667.21274 215.79132986068726 3.5979094940395595 -0.7284654687959284
1626866667.31232 215.89090991020203 3.6038326252338635 -0.7263767957650322
1626866667.41283 215.99142003059387 3.6135756685587754 -0.7239353386116589
1626866667.51254 216.09113001823425 3.6197890427482116 -0.7216191237151727
1626866667.61302 216.19160985946655 3.625199213463999 -0.719621244555362
1626866667.71271 216.2912998199463 3.641319079811599 -0.7183968751978678
1626866667.81306 216.39164996147156 3.660215880641467 -0.7171625564096133
1626866667.91294 216.49152994155884 3.6806941342768473 -0.716881445330599
1626866668.01293 216.59151983261108 3.6891833332866506 -0.7163931576439972
1626866668.11275 216.691339969635 3.710411940701465 -0.7180169230802446
1626866668.21257 216.79115986824036 3.731247711007674 -0.7196384929861327
1626866668.31301 216.89159989356995 3.756762294023937 -0.7217491806679303
1626866668.41299 216.99158000946045 3.7860466862150526 -0.7243967099067349
1626866668.51219 217.09078001976013 3.8192652627828845 -0.7263245479091229
1626866668.61271 217.19129991531372 3.8495753873381946 -0.7292029079274888
1626866668.71238 217.2909698486328 3.8831122313165243 -0.7317623573934777
1626866668.8119 217.39048981666565 3.914455536610425 -0.7341522703560619
1626866668.91191 217.49049997329712 3.9354338273816776 -0.7355138926249609
1626866669.01205 217.59063982963562 3.9619519944971557 -0.7367157103760285
1626866669.11198 217.6905698776245 3.9914719660546267 -0.7383399404726305
1626866669.21203 217.7906198501587 4.0134878501622495 -0.7398394745261774
1626866669.31278 217.8913698196411 4.030114053894753 -0.7406228433437365
1626866669.41203 217.9906198978424 4.047040545312092 -0.7416422171571653
1626866669.51202 218.09061002731323 4.063212919316436 -0.7418893321048723
1626866669.61295 218.19154000282288 4.084424584614092 -0.7426283566329994
1626866669.71249 218.29107999801636 4.105801518741498 -0.7435741091533259
1626866669.81226 218.3908498287201 4.136686234100915 -0.7430704645283827
1626866669.91298 218.49156999588013 4.162446109020511 -0.7434223180881019
1626866670.01263 218.59121990203857 4.19325021796935 -0.7437527559153696
1626866670.11599 218.69457983970642 4.2219739796213815 -0.7445142089340304
1626866670.21187 218.79045987129211 4.25470745999064 -0.7453705198967254
1626866670.31209 218.8906798362732 4.283815538757474 -0.7463844913078507
1626866670.4133 218.99188995361328 4.320024644501463 -0.7466152657520235
1626866670.51222 219.09080982208252 4.346867607588251 -0.7491119046036787
1626866670.61233 219.19091987609863 4.381091179215516 -0.7500627035124914
1626866670.7124 219.29098987579346 4.408535214444816 -0.7503921341223466
1626866670.81297 219.39155983924866 4.442746009519339 -0.7512203752545515
1626866670.91284 219.49142980575562 4.4539440910051855 -0.752008057108634
1626866671.01233 219.59091997146606 4.471896261028426 -0.7522757489283945
1626866671.11268 219.69126987457275 4.487937437409306 -0.7528911550976057
1626866671.21233 219.79092001914978 4.501748178630164 -0.7538940941585218
1626866671.31216 219.89074993133545 4.516452010605228 -0.7540646761655975
1626866671.41236 219.99094986915588 4.530835145456078 -0.7548580973687398
1626866671.51217 220.0907599925995 4.5456954278085995 -0.7555160748158438
1626866671.6124 220.1909899711609 4.568221522715376 -0.7565435888917661
1626866671.71153 220.29011988639832 4.581063687573008 -0.7579078643973869
1626866671.81216 220.39074993133545 4.594294660162755 -0.7593105692395274
1626866671.91205 220.49063992500305 4.614269107171796 -0.7615430745300928
1626866672.0126 220.5911898612976 4.640803094422344 -0.7643430578034636
1626866672.11191 220.69050002098083 4.663898707626484 -0.7676519387999803
1626866672.21257 220.79115986824036 4.685251130739952 -0.775184482474742
1626866672.31254 220.89112997055054 4.721828895205754 -0.7793389907381861
1626866672.4122 220.9907898902893 4.757275330627817 -0.7837974794350682
1626866672.51244 221.09102988243103 4.790977686422678 -0.7881641752299933
1626866672.61202 221.1906099319458 4.824334920763689 -0.7941537837282702
1626866672.7124 221.29098987579346 4.859068168229379 -0.8019676829771563
1626866672.81191 221.39049983024597 4.8990326716505965 -0.8070287556227221
1626866672.91236 221.49094986915588 4.93091792219258 -0.8115817995805136
1626866673.0123 221.5908899307251 4.964440772000407 -0.8160636331836234
1626866673.11235 221.69093990325928 4.993235195992673 -0.8209826218978975
1626866673.21218 221.79076981544495 5.021614700014329 -0.8230115358413642
1626866673.31201 221.8905999660492 5.045763754546977 -0.8249926896672009
1626866673.41252 221.99110984802246 5.068056459363887 -0.8257599935381967
1626866673.5122 222.09079003334045 5.103487509801506 -0.8253900982802147
1626866673.61207 222.1906599998474 5.1324156326626555 -0.8252190889712734
1626866673.712 222.29058980941772 5.1564073512184825 -0.8238338969572927
1626866673.81285 222.39143991470337 5.186449479210223 -0.8210852131980392
1626866673.92147 222.50005984306335 5.213180138773261 -0.8197815399449367
1626866674.01279 222.59137988090515 5.240721403452011 -0.8174047459315125
1626866674.11515 222.69373989105225 5.273696090011256 -0.8123455500437606
1626866674.21235 222.79093980789185 5.297822433651397 -0.8096441126854425
1626866674.31263 222.89121985435486 5.32759363607999 -0.807073466461621
1626866674.41254 222.9911298751831 5.361301326515791 -0.803850743718202
1626866674.52053 223.0991199016571 5.397712658608274 -0.7997117376078366
1626866674.61243 223.19102001190186 5.425959962117305 -0.7978901294421966
1626866674.71224 223.29082989692688 5.462632529339677 -0.797440154667673
1626866674.81235 223.390939950943 5.498916032355831 -0.79705011012979
1626866674.9111 223.48968982696533 5.533508931229802 -0.7990286277855924
1626866675.01292 223.59150981903076 5.576312080308992 -0.7969343772845731
1626866675.11233 223.69091987609863 5.6186626013135905 -0.7997671648961253
1626866675.21169 223.7902798652649 5.653041618429851 -0.8028401362908952
1626866675.31168 223.89026999473572 5.689059247520629 -0.8062223369395958
1626866675.41182 223.99040985107422 5.723050991298259 -0.809629630877451
1626866675.51221 224.0907998085022 5.762130501455171 -0.8123114088913159
1626866675.61216 224.19074988365173 5.801358104194224 -0.8130353527346665
1626866675.7125 224.29109001159668 5.834271243240237 -0.8164261071535948
1626866675.81233 224.39091992378235 5.867991140867546 -0.8197785247852885
1626866675.91179 224.49037981033325 5.897041085162964 -0.8217394463601786
1626866676.01231 224.59089994430542 5.9278175108719395 -0.8235478827137535
1626866676.11194 224.69052982330322 5.954177654428862 -0.8250486493135143
1626866676.21046 224.7890498638153 5.984076944517007 -0.8241182496974047
1626866676.31053 224.88911986351013 6.018301141061318 -0.8213125364692051
1626866676.41185 224.99043989181519 6.051570889620312 -0.8184127613396479
1626866676.51287 225.09145998954773 6.093263009045319 -0.816100090875874
1626866676.61211 225.19069981575012 6.122982590641591 -0.8129463589575517
1626866676.71269 225.29128003120422 6.158514296484179 -0.8095164058845569
1626866676.81236 225.39094996452332 6.200195084761447 -0.8046673562406832
1626866676.91251 225.49109983444214 6.247614383818836 -0.7990349981364171
1626866677.01296 225.59154987335205 6.288495273926823 -0.7931538648145748
1626866677.11304 225.6916298866272 6.323377198625747 -0.786311460817085
1626866677.21866 225.79725003242493 6.357487290785566 -0.7795966494155554
1626866677.31295 225.891539812088 6.395061928277161 -0.7734638622956389
1626866677.41225 225.99083995819092 6.423941598123382 -0.7677416538160655
1626866677.51223 226.09081983566284 6.460339711756651 -0.7628746583265127
1626866677.61259 226.19117999076843 6.495628380672651 -0.7585499978667634
1626866677.71199 226.29058003425598 6.531339850474785 -0.754635169347862
1626866677.81182 226.39040994644165 6.567019284713575 -0.7507148496089888
1626866677.91105 226.4896399974823 6.610054288135613 -0.746825852250383
1626866678.01138 226.58996987342834 6.64533002513043 -0.7435866310771183
1626866678.11118 226.68976998329163 6.675694878804752 -0.7399716909243066
1626866678.21061 226.78919982910156 6.704642847915166 -0.7377426375413965
1626866678.3107 226.88928985595703 6.736269737280419 -0.7354573045112331
1626866678.41109 226.989679813385 6.773500915280075 -0.7357874806244262
1626866678.51097 227.08956003189087 6.809698113374778 -0.7342311001895694
1626866678.61111 227.18969988822937 6.847123602133966 -0.7318950143448151
1626866678.71126 227.28984999656677 6.883865182744359 -0.7286476323645263
1626866678.81061 227.3891999721527 6.920264700659939 -0.7251869332750692
1626866678.91239 227.49097990989685 6.955837617102632 -0.7213378336416445
1626866679.01297 227.59155988693237 6.990604746837002 -0.7174462496188155
1626866679.11117 227.6897599697113 7.021334985300161 -0.7131897073025028
1626866679.21062 227.78920984268188 7.05496148985946 -0.7081360500198575
1626866679.31118 227.88977003097534 7.084634323124941 -0.7025858777074737
1626866679.4108 227.98938989639282 7.113624719613764 -0.6968606148780618
1626866679.51065 228.08923983573914 7.144709241711658 -0.6945784150329195
1626866679.61167 228.19025993347168 7.182425452268892 -0.6875573175097407
1626866679.71108 228.28966999053955 7.217594494920036 -0.6810071176650987
1626866679.81063 228.38921999931335 7.246385893988808 -0.674428245254645
1626866679.91105 228.4896399974823 7.2846647790684225 -0.6680563839136289
1626866680.01123 228.5898199081421 7.322526229171186 -0.6609414872761318
1626866680.11082 228.68940997123718 7.354150977441244 -0.6541065172407692
1626866680.2117 228.79028987884521 7.3973078196327595 -0.6498118687930371
1626866680.31108 228.88966989517212 7.433768718079678 -0.6427472878107914
1626866680.41076 228.98934984207153 7.471080909627468 -0.6346105322024947
1626866680.5111 229.08968997001648 7.505694904790627 -0.6271530546639644
1626866680.61069 229.18928003311157 7.538434217959323 -0.6194104192860079
1626866680.71072 229.2893099784851 7.5710190517789595 -0.6115412132308128
1626866680.81084 229.38942980766296 7.614258473948727 -0.6051452316248138
1626866680.91096 229.4895498752594 7.646782002757761 -0.597468507329201
1626866681.01135 229.58993983268738 7.673142629073174 -0.5902064410512778
1626866681.11097 229.68955993652344 7.712227245108898 -0.5830125403346915
1626866681.21099 229.78957986831665 7.748068023488177 -0.5764224886975305
1626866681.31196 229.89054989814758 7.782496686109155 -0.5703007897283119
1626866681.41095 229.98953986167908 7.814179744355769 -0.5647183158903257
1626866681.5114 230.089989900589 7.8464366183000545 -0.5585361185955235
1626866681.61118 230.18976998329163 7.882783992486412 -0.5513984949273905
1626866681.71284 230.29142999649048 7.90456883356708 -0.5507044866361379
1626866681.81318 230.39176988601685 7.921801913365419 -0.5529524379392249
1626866681.91275 230.4913399219513 7.946165052407356 -0.5581904152013076
1626866682.01276 230.59134984016418 7.975177482451412 -0.5662409766058741
1626866682.11326 230.6918499469757 7.995112918896146 -0.5768534964643408
1626866682.21327 230.7918598651886 8.018898130622437 -0.5894397476812145
1626866682.31299 230.8915798664093 8.03738470596624 -0.604299242092359
1626866682.41378 230.992369890213 8.041816258066333 -0.6156006518452607
1626866682.51305 231.09163999557495 8.063663758999379 -0.6326170252919131
1626866682.6131 231.19168996810913 8.079299045226634 -0.6505353440176203
1626866682.71315 231.2917399406433 8.088537068926618 -0.6679981196385055
1626866682.81131 231.38989996910095 8.089397343918765 -0.6850445001298232
1626866682.91127 231.48985981941223 8.076203101488966 -0.7008014596807008
1626866683.01148 231.59007000923157 8.054552293113503 -0.7153405352650639
1626866683.11115 231.68973994255066 8.03071335315861 -0.7276327165455474
1626866683.21169 231.7902798652649 8.005904773777916 -0.7391723841018556
1626866683.31125 231.88983988761902 7.962267900962641 -0.748606682526991
1626866683.41182 231.99040985107422 7.91903139376275 -0.7557573183998539
1626866683.51123 232.0898199081421 7.864279436858788 -0.7619240997960673
1626866683.61199 232.19057989120483 7.812385909758938 -0.7658945964315644
1626866683.71199 232.29058003425598 7.7663446088169446 -0.769559336817133
1626866683.81175 232.3903398513794 7.733131188923409 -0.7707154348541614
1626866683.91133 232.48991990089417 7.7029170720188835 -0.7719070910767063
1626866684.01214 232.59072995185852 7.677859609070746 -0.7741335735607048
1626866684.11138 232.6899700164795 7.658611725508745 -0.7764815681109623
1626866684.21126 232.78984999656677 7.646280588011402 -0.7800849384139232
1626866684.31232 232.89090991020203 7.632221557213861 -0.7828920176017848
1626866684.41127 232.98985981941223 7.614492699779808 -0.7868372124825157
1626866684.51154 233.09012985229492 7.604645308763587 -0.7898492138379214
1626866684.61211 233.19069981575012 7.596508743765125 -0.7934246517114534
1626866684.71262 233.29120993614197 7.574423338809365 -0.797840653022363
1626866684.81177 233.39035987854004 7.554424540208208 -0.8019665046316049
1626866684.91239 233.49097990989685 7.518746186226798 -0.8046240896310741
1626866685.01169 233.59027981758118 7.4806530670724225 -0.8073226142783496
1626866685.11155 233.6901400089264 7.443261136974842 -0.8105320263861417
1626866685.21207 233.79065990447998 7.393398211614196 -0.8121279428792596
1626866685.31181 233.89039993286133 7.3549241736947915 -0.8134804263433126
1626866685.41262 233.99120998382568 7.318809562715786 -0.8133633048533155
1626866685.51204 234.0906298160553 7.28327334434868 -0.8131389786778291
1626866685.61207 234.1906599998474 7.266083473020387 -0.8133788529332138
1626866685.71208 234.2906699180603 7.232700619174002 -0.8142887784627912
1626866685.81183 234.39041996002197 7.208986862756793 -0.8145141444277983
1626866685.91247 234.49106001853943 7.177093487944824 -0.8164013670410475
1626866686.01182 234.59040999412537 7.157408234032765 -0.8175774670256456
1626866686.11172 234.6903100013733 7.13830070242211 -0.8185003506910936
1626866686.21162 234.79021000862122 7.111265894431176 -0.8208325461936089
1626866686.31251 234.89109992980957 7.107339044621411 -0.8220988590152508
1626866686.41148 234.99006986618042 7.098203013066053 -0.8236460816356372
1626866686.51161 235.09019994735718 7.090337868754916 -0.8251461485391984
1626866686.61186 235.19044995307922 7.08911584164062 -0.8274470917524444
1626866686.71245 235.29103994369507 7.092001327474494 -0.8293801168478259
1626866686.81169 235.39028000831604 7.104792441183626 -0.8301212661434376
1626866686.91138 235.48996996879578 7.1024129397339335 -0.829086022850882
1626866687.01165 235.59024000167847 7.104349573557033 -0.8280558982537027
1626866687.11141 235.68999981880188 7.099707541413237 -0.8260786821086161
1626866687.21184 235.79042983055115 7.099460153208832 -0.8231845957095978
1626866687.312 235.89058995246887 7.094887859057393 -0.8192199657165095
1626866687.41187 235.99045991897583 7.076670419667712 -0.8178978779037971
1626866687.61161 236.19019985198975 7.059268943205095 -0.8034366347966231
1626866687.71132 236.28990983963013 7.039070957860845 -0.802717851772002
1626866687.91258 236.4911699295044 7.030189073566938 -0.7813805065025812
1626866688.01168 236.59026980400085 7.012087579494426 -0.7771065662367116
1626866688.11155 236.6901400089264 6.99805752777869 -0.7672615663458329
1626866688.21177 236.79035997390747 6.983620640019042 -0.759030654531712
1626866688.31172 236.89030981063843 6.968381362303585 -0.7510794083908638
1626866688.41214 236.99072980880737 6.971466885340558 -0.7438406880818295
1626866688.51223 237.09081983566284 6.962103785193092 -0.7373696782362472
1626866688.61221 237.19079995155334 6.964255531311298 -0.7317542553194316
1626866688.81171 237.3902997970581 6.969565005615485 -0.7219928726173777
1626866688.91967 237.49826002120972 6.9696658369322115 -0.7189462268263674
1626866689.11192 237.69051003456116 6.990097803965263 -0.7142397525263064
1626866689.31235 237.890939950943 6.989145009613122 -0.7164378012332624
1626866689.51145 238.0900399684906 6.991239926865619 -0.7228443935759676
1626866689.71167 238.29025983810425 7.013066904600297 -0.7260231777838175
1626866689.91185 238.49043989181519 7.003738379958235 -0.7247760436169383
1626866690.11146 238.6900498867035 7.017995297946557 -0.7079963604671752
1626866690.21128 238.78987002372742 7.025092536963481 -0.693112916375202
1626866690.3111 238.88968992233276 7.045623784307532 -0.673096319957983
1626866690.41125 238.98984003067017 7.066516750217183 -0.6443490563083998
1626866690.51103 239.08961987495422 7.083629167383059 -0.6138755909183143
1626866690.61495 239.19353985786438 7.098840656008558 -0.5821582803333816
1626866690.71179 239.29038000106812 7.122983690378632 -0.5450664735749255
1626866690.81212 239.39070987701416 7.15704868348679 -0.5049038766954591
1626866690.9117 239.49028992652893 7.189611602924042 -0.45710884051865375
1626866691.01157 239.5901598930359 7.227657325786828 -0.4109981706236502
1626866691.11185 239.6904399394989 7.26550346574138 -0.3609580254785527
1626866691.21234 239.7909300327301 7.299923203335772 -0.3084539188815999
1626866691.32039 239.89897990226746 7.3259808094275 -0.2549781653210099
1626866691.41263 239.991219997406 7.3582337401716185 -0.20025425230596672
1626866691.51171 240.09029984474182 7.389388709034056 -0.14489273985918838
1626866691.61207 240.1906599998474 7.4269362568019925 -0.08488060541981568
1626866691.71267 240.29126000404358 7.455310675826998 -0.02895727378743662
1626866691.81287 240.391459941864 7.484126433819781 0.011802513374199686
1626866691.91265 240.49124002456665 7.513233184222356 0.04073623217292388
1626866692.01283 240.59141993522644 7.53927987004727 0.06734342722460052
1626866692.11242 240.69100999832153 7.5552070513586855 0.09071246957592405
1626866692.21325 240.79183983802795 7.568265289787351 0.10931411707971472
1626866692.3129 240.89148998260498 7.569793946072772 0.12186614130794271
1626866692.41328 240.99186992645264 7.576390341092519 0.12483837508513229
1626866692.51231 241.09089994430542 7.565020088287936 0.125735522186329
1626866692.61267 241.19125986099243 7.543300564673266 0.12087609528606369
1626866692.71266 241.29124999046326 7.53214289265014 0.11244904399765576
1626866692.9121 241.49068999290466 7.5452688912059305 0.0879610934251962
1626866693.01227 241.59085988998413 7.551676746849006 0.07187030011214968
1626866693.11214 241.6907298564911 7.567129948461304 0.054237717257551665
1626866693.21191 241.7904999256134 7.578829810260948 0.037414126864326214
1626866693.31124 241.8898298740387 7.604544390159084 0.020986674778360248
1626866693.4112 241.98978996276855 7.624728346865872 0.004725294226829879
1626866693.51187 242.0904598236084 7.64709821281903 -0.010563273501623893
1626866693.61144 242.19002985954285 7.67750496755945 -0.022239241868911463
1626866693.71113 242.28971982002258 7.704573011257667 -0.033190683703070656
1626866693.81202 242.39060997962952 7.731125250602271 -0.04229748638047215
1626866693.91374 242.49232983589172 7.758991623825871 -0.0485901640939741
1626866694.01115 242.5897397994995 7.79514193402532 -0.04879924161644644
1626866694.11198 242.6905698776245 7.821135987681074 -0.05082981967858813
1626866694.21164 242.79022979736328 7.853637407914884 -0.049469046074552825
1626866694.31177 242.89035987854004 7.8894713331439394 -0.04703200087722781
1626866694.41137 242.98995995521545 7.91823657778675 -0.04234339708531132
1626866694.51124 243.0898299217224 7.940685426063673 -0.03747450990193579
1626866694.61178 243.19036984443665 7.968215861094629 -0.03171763801488625
1626866694.71239 243.29097986221313 7.995277034562343 -0.02502496668978149
1626866694.81192 243.3905098438263 8.012048855729725 -0.015753681681526244
1626866694.91213 243.49072003364563 8.041834026750365 -0.00871943128470809
1626866695.01231 243.59089994430542 8.072189763180743 -0.002624312643910054
1626866695.11154 243.69012999534607 8.101378382238419 0.002809851608442049
1626866695.21168 243.79026985168457 8.13819528474219 0.007293175442315336
1626866695.3123 243.89088988304138 8.171312167614207 0.011807941307910186
1626866695.41193 243.99052000045776 8.202000198372344 0.014564955002133395
1626866695.51172 244.09030985832214 8.226204977758576 0.016082548944471586
1626866695.61233 244.19091987609863 8.250008838286174 0.015499317941723767
1626866695.71193 244.29051995277405 8.270782678791651 0.014035370229762867
1626866695.81239 244.39098000526428 8.293861254518307 0.010022320993339218
1626866695.91226 244.49084997177124 8.324757885998848 0.006377446579667323
1626866696.01239 244.59097981452942 8.360089251730509 0.0016820599817555237
1626866696.11157 244.69015979766846 8.390185008317752 -0.0034914116784117155
1626866696.21222 244.79080986976624 8.41315312051314 -0.010211675370833229
1626866696.31162 244.89020991325378 8.433407361304209 -0.017416044892851534
1626866696.41219 244.99077987670898 8.456871132907253 -0.02384707154588095
1626866696.51224 245.09082984924316 8.479587018446123 -0.03069622836487018
1626866696.612 245.19058990478516 8.50218597525954 -0.038054779577781916
1626866696.71186 245.2904498577118 8.523210060335249 -0.04537580187215773
1626866696.81206 245.3906500339508 8.550949047661318 -0.052283017465668546
1626866696.91479 245.4933798313141 8.578947061650398 -0.06008330149105867
1626866697.01237 245.59096002578735 8.606384659292193 -0.06891442224956923
1626866697.11247 245.69105982780457 8.635223183108819 -0.07751562312126947
1626866697.21238 245.7909698486328 8.664576738658386 -0.08651775550904484
1626866697.31226 245.8908498287201 8.702998947316953 -0.09748274682836966
1626866697.41236 245.99094986915588 8.736129622269805 -0.10679707767820545
1626866697.51168 246.09026980400085 8.769145340026016 -0.11398347002856446
1626866697.61158 246.19016981124878 8.80859421574748 -0.12007322240159013
1626866697.7116 246.29018998146057 8.842440421591768 -0.12570090232881515
1626866697.81148 246.39006996154785 8.871971158547574 -0.13091179093973748
1626866697.91212 246.4907100200653 8.909375045781829 -0.13471495242583265
1626866698.01196 246.5905499458313 8.944545786707113 -0.13827057214954208
1626866698.11126 246.68984985351562 8.984979156603536 -0.137962880445331
1626866698.21139 246.78997993469238 9.02515768489393 -0.13746141336928908
1626866698.31192 246.8905098438263 9.060153921738857 -0.13581264197364873
1626866698.41213 246.99072003364563 9.08793992256771 -0.1320931391548219
1626866698.51157 247.0901598930359 9.11489034889614 -0.12636627532071798
1626866698.61152 247.19010996818542 9.141111034228826 -0.12061787788973977
1626866698.71133 247.28991985321045 9.165295944954531 -0.1136865720076854
1626866698.81147 247.39005994796753 9.188261819288781 -0.10573889301995831
1626866698.91181 247.4903998374939 9.215203437732669 -0.0988429641473938
1626866699.01943 247.59801983833313 9.238345540804369 -0.09089993635174953
1626866699.11183 247.69041991233826 9.268190328386659 -0.07515270537239083
1626866699.21211 247.79069995880127 9.291651465137939 -0.06858183170086374
1626866699.31254 247.89112997055054 9.31832436293672 -0.062498943161328535
1626866699.41221 247.99079990386963 9.341380231009762 -0.05658970305292543
1626866699.51182 248.09040999412537 9.367001285758427 -0.05188656278193715
1626866699.61155 248.1901400089264 9.398740497449646 -0.04724100851449542
1626866699.71233 248.29092001914978 9.423784622507034 -0.04329482028432685
1626866699.81131 248.38989996910095 9.453771280653028 -0.04053032679816004
1626866699.9119 248.4904899597168 9.493542164708598 -0.037708684446456475
1626866700.0116 248.59018993377686 9.527678824461915 -0.036720614255597805
1626866700.11692 248.6955099105835 9.56348283008863 -0.03491786196886881
1626866700.2117 248.79028987884521 9.598294462856408 -0.03274919504976337
1626866700.31528 248.89386987686157 9.63291822370563 -0.031906795560411316
1626866700.41147 248.9900598526001 9.669103059555214 -0.03137935252945567
1626866700.51155 249.09013986587524 9.705461717327003 -0.029517457416284865
1626866700.61192 249.19051003456116 9.745980448564424 -0.028225570660791455
1626866700.71147 249.29005980491638 9.785339627877 -0.02793875258201073
1626866700.81208 249.39066982269287 9.824989376426828 -0.028473931202483094
1626866700.91153 249.49011993408203 9.86273376089003 -0.02941821160959046
1626866701.01174 249.5903298854828 9.894720056130948 -0.030407202083372997
1626866701.11199 249.69057989120483 9.927935108450297 -0.0322246537443609
1626866701.21122 249.78980994224548 9.962247275966403 -0.03488885570390354
1626866701.3115 249.8900899887085 9.997982905391467 -0.03793836991040722
1626866701.41136 249.98994994163513 10.031185104039304 -0.04112983849767238
1626866701.51172 250.09030985832214 10.068737941236726 -0.04303878573040221
1626866701.6113 250.1898899078369 10.095167936988469 -0.04576352674756312
1626866701.71092 250.28951001167297 10.123124335594225 -0.046686651756114195
1626866701.81148 250.39006996154785 10.143919526396097 -0.04609159708684407
1626866701.91155 250.49013996124268 10.163439565176743 -0.047979471312681765
1626866702.01202 250.59061002731323 10.185172721063694 -0.051999088273961824
1626866702.1118 250.6903898715973 10.199949345452652 -0.05298115809409265
1626866702.21198 250.79057002067566 10.21779325571329 -0.05589886236336694
1626866702.31265 250.8912398815155 10.220810889557638 -0.05768205871291565
1626866702.412 250.99058985710144 10.214544949712641 -0.06173125434449389
1626866702.51291 251.09149980545044 10.226497834669502 -0.06587302664557448
1626866702.6125 251.19108986854553 10.230396661000002 -0.06665535958248348
1626866702.71337 251.29196000099182 10.240949739013468 -0.0645228302294596
1626866702.81352 251.39210987091064 10.247207149711574 -0.0626678811955661
1626866703.1141 251.69268989562988 10.253844229502416 -0.062661456055211
1626866703.31316 251.8917498588562 10.247393170406804 -0.0661717829861661
1626866703.71216 252.29075002670288 10.253043266469717 -0.06620624889148052
1626866704.11146 252.6900498867035 10.245640433696664 -0.06795185993563368
1626866704.21169 252.7902798652649 10.23641197602949 -0.06753355922457382
1626866704.61221 253.19079995155334 10.232908901500101 -0.070605914271199
1626866704.91144 253.49002981185913 10.22681373282021 -0.0705419510027887
1626866705.01253 253.59112000465393 10.21300746014121 -0.0708208967863937
1626866705.11227 253.69086003303528 10.214519278306739 -0.07141607328267296
1626866705.61158 254.19016981124878 10.216540005633023 -0.0690844148171339
1626866705.91179 254.49037981033325 10.202755956206149 -0.0689666651868388
1626866706.01279 254.59137988090515 10.20647933942944 -0.06900678326580834
1626866706.21176 254.79034996032715 10.198527456319368 -0.0690500890576442
1626866706.31215 254.89073991775513 10.204192804867027 -0.0690355325072014
1626866707.21132 255.78990983963013 10.203866682488556 -0.057166391288516305
1626866707.31222 255.89081001281738 10.19298109936931 -0.05797700644676862
1626866707.51164 256.09022998809814 10.200966270358903 -0.057000539079307355
1626866707.61183 256.19041991233826 10.202625460855653 -0.05777137377987085
1626866707.91152 256.4901099205017 10.193434665327484 -0.05774718066356943
1626866708.0116 256.59018993377686 10.199280827631917 -0.05786375150916956
1626866708.41171 256.99029994010925 10.189573451514052 -0.05760575125796996
1626866708.51217 257.0907599925995 10.193100940606838 -0.05791869677758843
1626866708.71171 257.29029989242554 10.189339338396774 -0.059707601629650275
1626866708.91187 257.49045991897583 10.199846689269403 -0.05959736714728381
1626866709.11137 257.68996000289917 10.19145943964357 -0.05985050274527004
1626866709.21249 257.79107999801636 10.201998828249295 -0.0595302436010936
1626866709.41182 257.9904098510742 10.193589925619925 -0.06024158593376283
1626866709.51163 258.0902199745178 10.20132411704971 -0.059795030360009216
1626866710.41223 258.9908199310303 10.184230524845754 -0.04526821488737731
1626866710.51143 259.09001994132996 10.189640518109556 -0.045361539609327206
1626866711.41163 259.9902198314667 10.155896627191515 -0.058531429922153766
1626866713.21139 261.7899799346924 10.145405601620865 -0.05705861155301517
1626866714.61091 263.1894998550415 10.145280311361534 -0.04851296407259342
1626866715.81145 264.3900399208069 10.149785715738043 -0.043308512474970584
1626866718.41156 266.990149974823 9.180973736162194 -0.8468844609585775
1626866719.41094 267.98952984809875 8.594780651796762 -1.172425502174651
1626866720.71062 269.2892098426819 7.609910508317428 -1.0695951295195036
1626866721.21095 269.78953981399536 7.2334381760819655 -1.0587107307297492
1626866724.01046 272.5890498161316 5.402777478760345 -1.0474633601673413
1626866724.51055 273.0891399383545 5.208044803781933 -1.0407701709847768
1626866727.61122 276.18980979919434 4.992236741071081 -1.0733884330635453
1626866728.21097 276.789559841156 4.991418874949288 -1.0803988858795837
1626866729.11094 277.68952989578247 4.975721391778283 -1.1056829670413977
1626866729.91176 278.49035000801086 4.934183800579381 -1.132596728648287
1626866730.81193 279.3905198574066 4.80702249834552 -1.114845956106933
1626866732.21072 280.7893099784851 4.4768856853174155 -1.1562283946845013
1626866733.0107 281.58928990364075 4.328625010196656 -1.1454886586648059
1626866733.91122 282.4898099899292 4.176916841223919 -1.108346417610189
1626866736.81135 285.38994002342224 4.14422777692057 -1.0384891413914843
1626866738.41079 286.9893798828125 4.172146418307966 -1.0121054286759723
1626866739.01133 287.58991980552673 4.161209636403817 -1.011975829927373
1626866739.41114 287.9897298812866 4.164522693490817 -1.0119152062783892
1626866739.51127 288.0898599624634 4.156462835308407 -1.0120633004870492
1626866739.7106 288.28918981552124 4.154209230816377 -1.010776924902278
1626866739.81105 288.38963985443115 4.145301834474783 -1.0119668737659477
1626866739.91217 288.49075984954834 4.155932725995453 -1.0126184453647071
1626866740.11124 288.689829826355 4.1486784660298754 -1.0121358120751156
1626866740.21091 288.78949999809265 4.156698370449798 -1.0121570377558227
1626866740.31133 288.8899199962616 4.15535221945144 -1.0110594045808194
1626866740.51062 289.08921003341675 4.161324747084754 -1.0119900452054766
1626866740.61088 289.18946981430054 4.153907604689829 -1.010989561093843
1626866740.81105 289.38963985443115 4.158226705712424 -1.0120167585830635
1626866740.91116 289.48974990844727 4.151618432695855 -1.0114784803148946
1626866741.11112 289.6897099018097 4.15899512268288 -1.0114764084649217
1626866741.51159 290.09017992019653 4.1539273376047365 -1.0116325663002639
1626866741.61141 290.1899998188019 4.155409265102535 -1.0123049033199378
1626866741.71106 290.2896499633789 4.156949470236559 -1.011267843368815
1626866742.81158 291.3901698589325 4.1643029967210605 -1.0118585185440983
1626866743.81077 292.3893599510193 4.155093387759173 -1.011718112520066
1626866744.21128 292.7898700237274 4.145770066634182 -1.0116308412065367
1626866744.61099 293.1895799636841 4.149790352837116 -1.0108262526223744
1626866744.81096 293.38954997062683 4.148683997932356 -1.011539240784223
1626866744.9112 293.48978996276855 4.144702677599442 -1.01046928691932
1626866747.11102 295.68961000442505 4.161489211460244 -1.0127057650787203
1626866747.51144 296.0900299549103 4.155211794481722 -1.0123952549421555
1626866747.71101 296.2895998954773 4.153686237379996 -1.0125961197885531
1626866750.61023 299.1888198852539 4.157867570317746 -1.0126527089146071
1626866754.31032 302.88890981674194 4.164125221015815 -1.0128324950686598
1626866756.01081 304.5893998146057 4.180482087630563 -1.0132720652577105
1626866756.81076 305.38934993743896 4.172148358412008 -1.0123861656342739


==> fig/norm_res/data_figure_7/mutual_distances_odom.txt <==
timestamp ts_zero mutual_dist mutual_orientation
1626866451.42141 0.0 4.281835845222231 -0.6622392536062158
1626866454.3219 2.9004898071289062 4.255585958196761 -0.6374427193557859
1626866454.4222 3.0007898807525635 4.254609664437534 -0.637913854635189
1626866454.52134 3.0999298095703125 4.269954369162425 -0.6341322892778791
1626866454.62143 3.2000198364257812 4.26153771027927 -0.6293586897334602
1626866454.72162 3.3002099990844727 4.2393190029013 -0.6282302924239398
1626866454.82204 3.400629997253418 4.2508893646848 -0.6275645216784607
1626866454.92178 3.5003700256347656 4.262073744950933 -0.6262664929195658
1626866455.02151 3.600099802017212 4.264997571905132 -0.6284406201068373
1626866455.22218 3.800769805908203 4.272517577784673 -0.6355301587947846
1626866455.32125 3.8998398780822754 4.28032095876981 -0.6400329145259465
1626866455.42118 3.999769926071167 4.257978473394152 -0.640511381024121
1626866455.52137 4.099959850311279 4.250444435174474 -0.6401245527487409
1626866455.72125 4.299839973449707 4.251314006688163 -0.6357857376185518
1626866455.82119 4.399780035018921 4.272673045907968 -0.6355772083293532
1626866455.9215 4.500089883804321 4.277467046776022 -0.637102453952662
1626866456.02135 4.599939823150635 4.27405349905188 -0.6380363050127427
1626866456.12137 4.699959993362427 4.269278455975131 -0.6395547048549892
1626866456.22133 4.799919843673706 4.242366206552905 -0.6409185618427689
1626866456.32128 4.899869918823242 4.2469599464250365 -0.6420158411825121
1626866456.42199 5.000579833984375 4.264784808791648 -0.6438399355861202
1626866456.52111 5.099699974060059 4.271746778374319 -0.6495566754350799
1626866456.62162 5.200209856033325 4.276601169436269 -0.6532999499876189
1626866456.72175 5.300339937210083 4.293842558194212 -0.6592873954752858
1626866456.82192 5.400509834289551 4.2893401514524605 -0.6665933244730344
1626866456.92172 5.500309944152832 4.288941819000429 -0.6748206484796879
1626866457.02202 5.600610017776489 4.284939979906354 -0.6805880387445908
1626866457.12155 5.700139999389648 4.306514398242095 -0.6845158056874647
1626866457.22117 5.799759864807129 4.323254438353075 -0.6857624181537729
1626866457.32169 5.900279998779297 4.331482136542307 -0.6823774691067457
1626866457.42154 6.00012993812561 4.337195655659336 -0.6760624189028954
1626866457.52159 6.10017991065979 4.335495365810634 -0.6700828864381241
1626866457.62093 6.199519872665405 4.3457276477243605 -0.6677374420717792
1626866457.72122 6.29980993270874 4.339568330676162 -0.6699367218411592
1626866457.8208 6.399389982223511 4.339829579092706 -0.6728421814949159
1626866457.92118 6.499769926071167 4.334869545001265 -0.6794959816394546
1626866458.12201 6.700599908828735 4.332295255589191 -0.6901060204589777
1626866458.22168 6.800269842147827 4.328140850755435 -0.692365256852804
1626866458.32146 6.900049924850464 4.318175199201179 -0.6941564738409012
1626866458.43085 7.009439945220947 4.31518828748475 -0.6947703514751284
1626866458.52129 7.09987998008728 4.288704598652735 -0.7030841882375449
1626866458.62129 7.199879884719849 4.275248976495999 -0.6977896078229815
1626866458.72167 7.300259828567505 4.262077853055901 -0.7021743603192658
1626866458.82187 7.4004600048065186 4.245820894775573 -0.7095945542046815
1626866458.92232 7.500909805297852 4.228264273749192 -0.7196579820397109
1626866459.02265 7.601239919662476 4.224938147146609 -0.7292422592425529
1626866459.12284 7.701429843902588 4.216551046963368 -0.7414143686010108
1626866459.22224 7.800829887390137 4.20139232253942 -0.7534837721976377
1626866459.32213 7.900719881057739 4.182420079657908 -0.763576593399427
1626866459.42206 8.00064992904663 4.17119437366553 -0.7814209129120497
1626866459.52217 8.100759983062744 4.164614890786384 -0.7771670905802897
1626866459.62135 8.199939966201782 4.166759655072191 -0.7794552811317681
1626866459.72485 8.303439855575562 4.153080680699413 -0.7772576161694995
1626866459.82109 8.399679899215698 4.155781582179064 -0.7602289699747102
1626866459.92132 8.4999098777771 4.154373938421189 -0.7564693799192834
1626866460.02424 8.602829933166504 4.152680976298983 -0.7542085173808986
1626866460.12135 8.699939966201782 4.158224079270859 -0.7314774756789653
1626866460.22114 8.799729824066162 4.150545707847966 -0.7288642750537604
1626866460.32148 8.900069952011108 4.160701466017485 -0.7179069088494618
1626866460.4213 8.999889850616455 4.173560589337709 -0.7076525306649324
1626866460.52126 9.099849939346313 4.19455791729158 -0.6826137920033974
1626866460.62102 9.199609994888306 4.204273996348362 -0.6825575996866478
1626866460.72156 9.300149917602539 4.226597797819792 -0.6715552873743014
1626866460.82128 9.399869918823242 4.241350319676005 -0.6645013764563448
1626866460.92165 9.500239849090576 4.259066841976618 -0.655716277933911
1626866461.02086 9.599449872970581 4.264908314795159 -0.6579436785441914
1626866461.12672 9.705309867858887 4.278911919844177 -0.6526887662757395
1626866461.22099 9.799579858779907 4.2815763033510725 -0.655082741731553
1626866461.32106 9.899649858474731 4.30302102631955 -0.6512891564599395
1626866461.42196 10.000550031661987 4.314768545106511 -0.6520069828234405
1626866461.5212 10.09978985786438 4.327171659922941 -0.6528871340306703
1626866461.72203 10.300619840621948 4.33791850793425 -0.6553018767837897
1626866461.92212 10.500710010528564 4.344132118217844 -0.6482914103430462
1626866462.02247 10.601059913635254 4.355035010124812 -0.6407834423331826
1626866462.12186 10.70044994354248 4.35826218671573 -0.6255586145907106
1626866462.22702 10.805609941482544 4.3589773955359545 -0.6293982906872542
1626866462.5216 11.100189924240112 4.339024281958759 -0.6173079840899756
1626866462.82152 11.400110006332397 4.3383019518288375 -0.6113829294167186
1626866462.92186 11.500449895858765 4.336766388451288 -0.6049705047290987
1626866463.02096 11.599550008773804 4.342243826904244 -0.6048894002270817
1626866463.12102 11.699609994888306 4.328223822907433 -0.5984017307473639
1626866463.22116 11.799749851226807 4.326935257973972 -0.5982621178094274
1626866463.32119 11.899780035018921 4.31480115496577 -0.5957295193863739
1626866463.4211 11.999689817428589 4.319466635584384 -0.5902527968775129
1626866463.52114 12.099730014801025 4.321335277650252 -0.5864382102215162
1626866463.62119 12.199779987335205 4.322579359627981 -0.5806472284327586
1626866463.72129 12.299880027770996 4.336708125863767 -0.579550121142129
1626866463.82141 12.399999856948853 4.333218983827879 -0.575346701062974
1626866463.92134 12.499929904937744 4.344664144892164 -0.5745857662372378
1626866464.02133 12.59992003440857 4.350797034185707 -0.5747824540389708
1626866464.12171 12.700299978256226 4.360961850721495 -0.5821589395257691
1626866464.2213 12.79988980293274 4.356625583453427 -0.5800746049335637
1626866464.32138 12.899969816207886 4.370246541368071 -0.5940975665156807
1626866464.42147 13.000059843063354 4.36460474965442 -0.5929156363094237
1626866464.52086 13.099449872970581 4.371212460421317 -0.6119750607538295
1626866464.62133 13.199919939041138 4.378754380608515 -0.6105799416509179
1626866464.72061 13.29919981956482 4.38250048148881 -0.6205424332018845
1626866464.82056 13.399149894714355 4.387958945633395 -0.6320473123699202
1626866464.92122 13.499809980392456 4.363138594146151 -0.6582557074694146
1626866465.02024 13.598829984664917 4.368022431010247 -0.6588015877841964
1626866465.12116 13.699749946594238 4.362160894354975 -0.6751628794439593
1626866465.22084 13.799429893493652 4.3615600911159005 -0.6936699031510409
1626866465.32075 13.8993399143219 4.348482716994035 -0.7118578947771503
1626866465.42107 13.999660015106201 4.333883918249824 -0.7291226810828231
1626866465.52172 14.1003098487854 4.336674628962977 -0.7460987001479931
1626866465.62109 14.199679851531982 4.326801011181285 -0.7670578307977587
1626866465.72017 14.298759937286377 4.3292088562473054 -0.76942001155781
1626866465.82018 14.398769855499268 4.329730717919555 -0.7719115349021246
1626866465.92044 14.499029874801636 4.333159704452005 -0.7667677979200413
1626866466.02098 14.59956979751587 4.345112056043577 -0.7541887735821973
1626866466.12119 14.699779987335205 4.363265928452159 -0.7336803316185072
1626866466.22049 14.799079895019531 4.380495419076532 -0.7113938404449238
1626866466.31998 14.898569822311401 4.403700165418914 -0.6872533596072026
1626866466.42073 14.999320030212402 4.430693370536984 -0.6651149963177034
1626866466.5205 15.099089860916138 4.4578321331941435 -0.6445135753978755
1626866466.62017 15.198760032653809 4.4865897778396695 -0.6309956115318396
1626866466.71999 15.298579931259155 4.515704032115235 -0.6237437967242014
1626866466.82049 15.3990797996521 4.556264674087052 -0.6203234922083696
1626866466.91971 15.498299837112427 4.58444200859192 -0.6189470311747871
1626866467.01974 15.598330020904541 4.617629862426517 -0.6188667158092473
1626866467.11976 15.698349952697754 4.649587609185537 -0.6192888561788237
1626866467.22113 15.79971981048584 4.684352748106431 -0.6199181208513214
1626866467.31975 15.898339986801147 4.711469862910065 -0.6210436495479603
1626866467.41985 15.998440027236938 4.734706960760943 -0.6254931112352098
1626866467.51987 16.09845995903015 4.751660223166645 -0.6327227945113205
1626866467.6202 16.198789834976196 4.757257760010756 -0.6445307099745978
1626866467.72024 16.298830032348633 4.7562449215755676 -0.6575986211927398
1626866467.82064 16.399230003356934 4.752275371789021 -0.6699472206987984
1626866467.92098 16.4995698928833 4.744000832139299 -0.679419372898638
1626866468.01978 16.59836983680725 4.730259798516942 -0.6878808530119265
1626866468.22002 16.798609972000122 4.6978849659991475 -0.6911110034509254
1626866468.41932 16.997910022735596 4.647169218990424 -0.6703015212992243
1626866468.61893 17.1975200176239 4.579049713095726 -0.6306720078468033
1626866468.81905 17.397639989852905 4.505646791936892 -0.5887773343378873
1626866468.91889 17.497479915618896 4.466859182826822 -0.5708654999708898
1626866469.01896 17.59754991531372 4.426609975053106 -0.5561504426548578
1626866469.2188 17.79738998413086 4.370394532684778 -0.5351050166464315
1626866469.31884 17.897429943084717 4.345650817250108 -0.531663234052056
1626866469.41857 17.997159957885742 4.326356262542868 -0.5344553243682866
1626866469.51835 18.0969398021698 4.305324154975684 -0.545719635956813
1626866469.61851 18.197099924087524 4.2864343838631935 -0.563064723770051
1626866469.71866 18.297250032424927 4.281019969894051 -0.5837682485890043
1626866469.91833 18.496919870376587 4.2846378715441835 -0.6280116304240204
1626866470.11834 18.696929931640625 4.315058324011577 -0.6629274304860622
1626866470.41879 18.997380018234253 4.3599095182561545 -0.6852476475125591
1626866470.52827 19.106859922409058 4.3718311219672685 -0.6884318937066154
1626866470.71826 19.296849966049194 4.399681748414862 -0.6823993172887035
1626866470.91843 19.49702000617981 4.422087359086949 -0.6643712774816295
1626866471.11808 19.696669816970825 4.427826925937139 -0.6470415862365386
1626866471.31802 19.896610021591187 4.420036135405304 -0.6243074048627164
1626866471.4185 19.997089862823486 4.409458427819605 -0.6094725246273414
1626866471.5183 20.096889972686768 4.3912895269390235 -0.590126550157188
1626866471.61814 20.19672989845276 4.376041009884501 -0.5715396534937076
1626866471.71854 20.29712986946106 4.358508508333109 -0.5520201594023659
1626866471.81843 20.397019863128662 4.338682112184017 -0.5345477848284104
1626866471.91834 20.49692988395691 4.322653072667357 -0.5197135892782252
1626866472.01779 20.59637999534607 4.294277779732036 -0.5031768580157927
1626866472.21842 20.79700994491577 4.262123705745941 -0.4791127893499929
1626866472.3187 20.897289991378784 4.250918500912052 -0.4724445931196146
1626866472.41822 20.99680995941162 4.237712447724851 -0.46503707201783717
1626866472.51807 21.096659898757935 4.218796226420177 -0.4589377164617714
1626866472.7183 21.296890020370483 4.188531344585924 -0.4635061051124525
1626866472.81826 21.396849870681763 4.176045366702571 -0.4715102523424457
1626866472.9184 21.496989965438843 4.159093107674201 -0.4800854414857081
1626866473.12427 21.70285987854004 4.159349758929659 -0.5021956744463503
1626866473.31821 21.89679980278015 4.162570859443853 -0.5131673073484018
1626866473.41847 21.99705982208252 4.181215910468978 -0.537728922025752
1626866473.5184 22.09698987007141 4.190873262078001 -0.5478650714190505
1626866473.61874 22.197329998016357 4.2059520564039214 -0.5593452313662954
1626866473.72283 22.301419973373413 4.223195251200052 -0.5733168129280974
1626866473.81906 22.397650003433228 4.2353680528181075 -0.5867796986987486
1626866473.9183 22.49688982963562 4.257804694686876 -0.6025735019720315
1626866474.01827 22.5968599319458 4.280325851328017 -0.6184611764404531
1626866474.11863 22.697219848632812 4.29874159096906 -0.6355282249075414
1626866474.21954 22.79813003540039 4.302770818278988 -0.691749685487898
1626866474.31983 22.898419857025146 4.314856036785796 -0.7067150688422028
1626866474.41862 22.997210025787354 4.3138935764399315 -0.7601567683648998
1626866474.51829 23.096879959106445 4.316178259302007 -0.7706194401590392
1626866474.61819 23.19677996635437 4.309200143326803 -0.8154955036871483
1626866474.71796 23.296549797058105 4.309102651856729 -0.8212419093211476
1626866474.81845 23.397039890289307 4.3074191578021646 -0.8354806439315097
1626866475.02092 23.599509954452515 4.304153235318713 -0.8428872598877286
1626866475.41911 23.997699975967407 4.275923500038838 -0.8409534589122023
1626866475.51948 24.09806990623474 4.260679234908026 -0.8469924261968955
1626866475.61819 24.19677996635437 4.252900589490048 -0.8521542281802192
1626866475.71951 24.298099994659424 4.235557311650384 -0.857522774995549
1626866475.81909 24.397679805755615 4.207270500577174 -0.8612040670049166
1626866475.92076 24.49934983253479 4.187839622947677 -0.8650969556304009
1626866476.01935 24.59793996810913 4.147380159003814 -0.8663800807320139
1626866476.11897 24.69755983352661 4.105896975596105 -0.8738770846215473
1626866476.2186 24.797189950942993 4.065181410819803 -0.8693171515095195
1626866476.31832 24.896909952163696 4.015270816131233 -0.8790251337375252
1626866476.41826 24.99685001373291 3.970459782370264 -0.880235144485755
1626866476.51786 25.096449851989746 3.923135740713497 -0.8830217971151517
1626866476.6182 25.196789979934692 3.8803249828307798 -0.8849256049842102
1626866476.7197 25.298290014266968 3.8444100903983154 -0.8738385474357697
1626866476.81831 25.396899938583374 3.7992463312831477 -0.8855537291392268
1626866476.91937 25.497959852218628 3.775381928177444 -0.8798699473430278
1626866477.01812 25.596709966659546 3.7600495061605668 -0.8605578393887028
1626866477.11741 25.69599986076355 3.7315024733643303 -0.8613458992691136
1626866477.21792 25.796509981155396 3.6966544303029067 -0.8481022448257669
1626866477.31508 25.893669843673706 3.667960452009556 -0.8308829465379475
1626866477.4155 25.99408984184265 3.6276297420211643 -0.8224023377498113
1626866477.51529 26.09387993812561 3.6017316216618034 -0.8222176962270815
1626866477.61547 26.1940598487854 3.5685995889362583 -0.8070997582696946
1626866477.71497 26.293560028076172 3.5421558029991895 -0.8060584053687123
1626866477.8176 26.39618992805481 3.505911030970252 -0.8059165821954872
1626866477.91752 26.49610996246338 3.485879839937709 -0.8053048497687318
1626866478.01764 26.596230030059814 3.4616835440439653 -0.8055312042231741
1626866478.11711 26.69569993019104 3.4384773477502693 -0.8008293976028218
1626866478.21813 26.796720027923584 3.4120607842811785 -0.7927634725027908
1626866478.31791 26.89649987220764 3.384123392872505 -0.7797051312022361
1626866478.42322 27.00180983543396 3.359462898370115 -0.7612815992082311
1626866478.51796 27.09654998779297 3.3406538616566137 -0.7436740668275661
1626866478.61688 27.195469856262207 3.310945524680824 -0.7213610470592435
1626866478.71769 27.296279907226562 3.2977018851872004 -0.7009024639739629
1626866478.81777 27.39635992050171 3.2787932310731143 -0.6822753855285406
1626866478.91827 27.496860027313232 3.276183066882839 -0.667793143625516
1626866479.01788 27.59646987915039 3.272166659481982 -0.6497266251041116
1626866479.1184 27.69699001312256 3.277453832148383 -0.6378621377140632
1626866479.21887 27.797459840774536 3.2779634571456246 -0.6266941110892692
1626866479.31785 27.896440029144287 3.2925397125329843 -0.6185080611086087
1626866479.41812 27.9967098236084 3.3046522696035705 -0.6148547889253129
1626866479.51643 28.095019817352295 3.3128816813924074 -0.6161089256096997
1626866479.617 28.195590019226074 3.3197188415621444 -0.6189016247243371
1626866479.71703 28.29561996459961 3.326123477826188 -0.6254477407769456
1626866479.81761 28.396199941635132 3.3283663754633968 -0.6343056331749912
1626866479.91663 28.495219945907593 3.31971258885726 -0.6468151705136103
1626866480.01604 28.594630002975464 3.3139031249468616 -0.6582914807408895
1626866480.11571 28.694299936294556 3.303198281403938 -0.6737192382043729
1626866480.21617 28.79475998878479 3.2825511613657565 -0.691012341080824
1626866480.31669 28.89527988433838 3.2683981313420474 -0.7107636145720917
1626866480.41725 28.995839834213257 3.2488696952678078 -0.7293420069482734
1626866480.51675 29.09534001350403 3.220666361320839 -0.7453845019072374
1626866480.61629 29.19488000869751 3.2005415833048327 -0.7608357558109526
1626866480.71657 29.295159816741943 3.165675262513946 -0.7745957593515105
1626866480.8153 29.393889904022217 3.1308878029959524 -0.7898638108793683
1626866480.91454 29.49312996864319 3.099381266003749 -0.8016374066226193
1626866481.01386 29.59244990348816 3.084240427687649 -0.8125690443898526
1626866481.11397 29.692559957504272 3.0731014706044957 -0.8180516025842139
1626866481.21441 29.792999982833862 3.0565487959835114 -0.8207727767685424
1626866481.41413 29.992719888687134 3.0536950615887064 -0.8154232593427815
1626866481.61466 30.193249940872192 3.0600194114667585 -0.803985558910838
1626866481.71378 30.292369842529297 3.0750144549824845 -0.7963750590846013
1626866481.81383 30.392419815063477 3.0914362082512246 -0.7879067260307804
1626866481.91396 30.492549896240234 3.1048611020728467 -0.7784190097036872
1626866482.01414 30.592729806900024 3.122616979779289 -0.7694375205100914
1626866482.1145 30.693089962005615 3.1459414613613323 -0.7579923568793703
1626866482.21387 30.792459964752197 3.1594519241943404 -0.7454652157896426
1626866482.31379 30.892379999160767 3.181127861502995 -0.7320868045187734
1626866482.41429 30.99287986755371 3.1995220068083445 -0.7190989762575755
1626866482.51365 31.09223985671997 3.2069498867855364 -0.7024488424218565
1626866482.71376 31.292349815368652 3.206595793012743 -0.6703855646317993
1626866482.81406 31.39264988899231 3.208132362319335 -0.6598746176101593
1626866483.01353 31.592119932174683 3.191547569076996 -0.6300365564867152
1626866483.11362 31.69220995903015 3.1794686533159973 -0.6169197594290019
1626866483.21388 31.79246997833252 3.1639080296041064 -0.6047540307403576
1626866483.31394 31.89252996444702 3.147412373117221 -0.5938973922859638
1626866483.41446 31.99304986000061 3.1294204421487724 -0.586106397564158
1626866483.51352 32.09210991859436 3.115733847585945 -0.579236912229733
1626866483.61432 32.192909955978394 3.107594159122442 -0.5776494265233065
1626866483.71396 32.29254984855652 3.096427448399289 -0.5713299511764429
1626866483.81442 32.39300990104675 3.0881192448110415 -0.5732781092162724
1626866484.01353 32.59211993217468 3.099123761335088 -0.5673620888827582
1626866484.21372 32.79230999946594 3.1184389910572157 -0.554877086683524
1626866484.41415 32.99273991584778 3.1348854829893287 -0.5532180797864092
1626866484.51448 33.0930700302124 3.141185164534759 -0.5622494196404808
1626866484.61387 33.19245982170105 3.13435496808625 -0.560500204017351
1626866484.71343 33.292019844055176 3.1385098165710175 -0.5713656498484454
1626866484.81377 33.39235997200012 3.1238972485062093 -0.5738938589031228
1626866484.91326 33.49184989929199 3.1194403719984214 -0.5917432003994831
1626866485.0133 33.59188985824585 3.1001522401488604 -0.5992375644436378
1626866485.11327 33.69185996055603 3.0903320583122444 -0.6143351390660308
1626866485.21348 33.79206991195679 3.0675581580116904 -0.634122701103768
1626866485.31344 33.892030000686646 3.03785638373935 -0.6468661488692462
1626866485.41333 33.99191999435425 3.020757849775184 -0.6703727035864173
1626866485.51452 34.09310984611511 2.991939780412379 -0.686250214069482
1626866485.6136 34.19218993186951 2.977884003518188 -0.7101545394667335
1626866485.71343 34.292019844055176 2.9550110668539213 -0.7260564124392423
1626866485.81274 34.3913300037384 2.941574116354718 -0.7440786757637086
1626866485.91349 34.492079973220825 2.9279634264688132 -0.7595009265212482
1626866486.01347 34.59205985069275 2.9196078150352807 -0.7707046715473234
1626866486.11274 34.69132995605469 2.9081445998172692 -0.7852038810337074
1626866486.21242 34.7910099029541 2.8907964051065487 -0.7943654347517768
1626866486.31286 34.89144992828369 2.8808628445919147 -0.8036489595827037
1626866486.41282 34.99141001701355 2.868319463032671 -0.8129091623635853
1626866486.51415 35.09273982048035 2.8599248197391534 -0.8213067830626228
1626866486.61311 35.19169998168945 2.8580758252290095 -0.8315489383760455
1626866486.71243 35.291019916534424 2.855869393721602 -0.8418123449254753
1626866486.81295 35.39153981208801 2.8445940857756566 -0.8444147353016671
1626866486.91308 35.49166989326477 2.8392758165103498 -0.8536368305732538
1626866487.01316 35.59174990653992 2.8247262719483657 -0.8533038575061995
1626866487.11348 35.69207000732422 2.8147606716993376 -0.8597728799574538
1626866487.21342 35.79200983047485 2.7891273154062004 -0.857750621955782
1626866487.31349 35.89207983016968 2.7748431884831852 -0.8635824868626083
1626866487.41372 35.99230980873108 2.75170027366312 -0.8643033624018706
1626866487.51359 36.092180013656616 2.7232969506661853 -0.8639755622695595
1626866487.61253 36.1911199092865 2.70226978037332 -0.86274685736158
1626866487.71287 36.291459798812866 2.676990631493309 -0.8598971384095155
1626866487.81323 36.39181995391846 2.6559672221154043 -0.8588351755107801
1626866487.92232 36.50090980529785 2.6358533351028544 -0.8607660387670077
1626866488.01302 36.591609954833984 2.627276016903857 -0.8638130769781616
1626866488.11256 36.691149950027466 2.617455385944 -0.8681239452618545
1626866488.21251 36.791100025177 2.620766671802397 -0.8715307429533172
1626866488.31241 36.89100003242493 2.6296386052324534 -0.8743070764887888
1626866488.41245 36.991039991378784 2.6565531766254735 -0.8789694257991967
1626866488.51691 37.095499992370605 2.673073913775516 -0.8823849793300873
1626866488.61344 37.19202995300293 2.697367131069324 -0.8824226711053844
1626866488.71287 37.291459798812866 2.7325170234605074 -0.8806267312092608
1626866488.81279 37.391379833221436 2.776165254589906 -0.8766475431980065
1626866488.91258 37.491169929504395 2.8062527189672237 -0.8738116432423984
1626866489.01254 37.59113001823425 2.8469666021502684 -0.8698006708426189
1626866489.1126 37.691190004348755 2.885845401956515 -0.8649202876592834
1626866489.2125 37.79109001159668 2.9303151217892713 -0.8591800530223821
1626866489.31249 37.891079902648926 2.957755682858698 -0.8511961832013448
1626866489.41227 37.99085998535156 2.9888598818593892 -0.8423429810625283
1626866489.51167 38.09026002883911 3.0049607768200923 -0.8320334641392173
1626866489.61238 38.190969944000244 3.0261226736091333 -0.8204299695240975
1626866489.71227 38.29085993766785 3.0349635529804107 -0.8107980945668971
1626866489.81226 38.39084982872009 3.0392928070213405 -0.8014273722456264
1626866489.91228 38.490869998931885 3.041416152653962 -0.7912951524825476
1626866490.01159 38.59017992019653 3.0503244211176948 -0.7817663447668306
1626866490.11204 38.690629959106445 3.0617193172027086 -0.773531598797317
1626866490.21185 38.79043984413147 3.0408738060947345 -0.7615690753028987
1626866490.31211 38.89069986343384 3.0290484937099778 -0.7533489370677156
1626866490.41215 38.990739822387695 3.0110529110658213 -0.7486852397651231
1626866490.51227 39.09085988998413 2.9936598284358613 -0.747433984605032
1626866490.61297 39.19156002998352 2.9834632932659444 -0.7504120422450788
1626866490.71186 39.29044985771179 2.9753547055613994 -0.7531830806416773
1626866490.81228 39.39086985588074 2.975305487249974 -0.7588906209182977
1626866490.91195 39.49054002761841 2.9869285858603454 -0.76501542633301
1626866491.01144 39.59002995491028 2.998770551903928 -0.7705524467710096
1626866491.11183 39.69041991233826 3.016471391974087 -0.7767280382117681
1626866491.21185 39.79043984413147 3.027204948519402 -0.7822160610902258
1626866491.31189 39.89047980308533 3.033314920135685 -0.7875547844187589
1626866491.41218 39.99076986312866 3.0485898766583546 -0.7908427278394266
1626866491.51108 40.089669942855835 3.063447666441169 -0.7918326783878273
1626866491.61123 40.18981981277466 3.076518137587941 -0.7879968567073783
1626866491.71181 40.29040002822876 3.087233445193838 -0.7909528945890383
1626866491.81154 40.390129804611206 3.093546949956237 -0.7888531392000977
1626866491.91547 40.494059801101685 3.1028488932770077 -0.7874174650111858
1626866492.01094 40.5895299911499 3.1079581826798592 -0.7863923118396279
1626866492.11174 40.690330028533936 3.1092970973938616 -0.7866595803912226
1626866492.21126 40.78984999656677 3.114228704968198 -0.7855251005716324
1626866492.31127 40.88985991477966 3.1059960939819264 -0.783598747509239
1626866492.41127 40.98985981941223 3.1003277688219013 -0.7811185421400062
1626866492.51175 41.09033989906311 3.0937369022893417 -0.7785738373191684
1626866492.61083 41.189419984817505 3.0822460541351178 -0.778229245903761
1626866492.71105 41.289639949798584 3.066307756133497 -0.7798329433932509
1626866492.81061 41.38919997215271 3.0502348948089977 -0.7822219818660137
1626866492.91053 41.48912000656128 3.02463548533908 -0.7868589679614142
1626866493.01031 41.58889985084534 3.00036068169174 -0.7944600578415468
1626866493.11051 41.68910002708435 2.973956874899508 -0.8025432588898589
1626866493.21038 41.78896999359131 2.9526793829811844 -0.8102110603603294
1626866493.31042 41.889009952545166 2.931921123115807 -0.8155704583798529
1626866493.41035 41.98894000053406 2.9245254573430173 -0.8175625275070857
1626866493.51065 42.089239835739136 2.9244894152044676 -0.8183475404611398
1626866493.61012 42.18870997428894 2.9123878341339173 -0.8167936814688499
1626866493.71085 42.28943991661072 2.914563382728347 -0.8136565400535067
1626866493.80989 42.38847994804382 2.918823451085935 -0.8100703362221595
1626866493.91034 42.488929986953735 2.9271974851912415 -0.8077238886889451
1626866494.00989 42.58847999572754 2.9346657370629408 -0.8055202065736877
1626866494.11077 42.68935990333557 2.944676536096902 -0.8031880953795671
1626866494.21067 42.789259910583496 2.972402322678373 -0.8013349622171198
1626866494.31048 42.8890700340271 2.9960638560280346 -0.8026830253856758
1626866494.41111 42.989699840545654 3.02526137741059 -0.8062560540757582
1626866494.51003 43.08861994743347 3.055920554718781 -0.8108236862647862
1626866494.6098 43.188390016555786 3.090118827079728 -0.8137077916352009
1626866494.70951 43.28810000419617 3.1242845619761312 -0.814849564130258
1626866494.80978 43.38836979866028 3.159872699277908 -0.8128953059616657
1626866494.90986 43.488449811935425 3.1903388656813303 -0.8081069320548855
1626866495.0102 43.58878993988037 3.218342467854888 -0.8013604359868716
1626866495.10999 43.68857979774475 3.241410071164081 -0.7943306093078577
1626866495.20988 43.78847002983093 3.2492246405874363 -0.7871780168391531
1626866495.30982 43.88840985298157 3.2552613466022517 -0.7801953407760649
1626866495.40994 43.988529920578 3.255469023698646 -0.7738413311061063
1626866495.50976 44.08834981918335 3.250989786372604 -0.7701261641037873
1626866495.60992 44.188509941101074 3.244143970733587 -0.768741383269073
1626866495.70994 44.28852987289429 3.2324569718201466 -0.7684886071422368
1626866495.81009 44.38867998123169 3.2255936158379903 -0.7693201475418845
1626866495.90984 44.48843002319336 3.21889812237633 -0.7718323217514913
1626866496.00963 44.58821988105774 3.216832959254682 -0.7776713303547182
1626866496.11035 44.688939809799194 3.202926559909542 -0.7862771120746761
1626866496.20972 44.788309812545776 3.1935972930611904 -0.7961030864212959
1626866496.31083 44.88942003250122 3.1795128702805413 -0.805970247932029
1626866496.40966 44.98825001716614 3.163762948174123 -0.8153635207974639
1626866496.50999 45.08857989311218 3.1581901058927855 -0.8199293311420359
1626866496.60938 45.18796992301941 3.1608819110184028 -0.8195012897975911
1626866496.70973 45.2883198261261 3.1647438496155753 -0.815412710624593
1626866496.81029 45.388880014419556 3.186638336026998 -0.8070282900037391
1626866496.91025 45.488839864730835 3.2065095885916826 -0.7947727818289401
1626866497.00956 45.58815002441406 3.223699424548458 -0.7812455644490266
1626866497.10949 45.688079833984375 3.2354579971896116 -0.7664824971350692
1626866497.2088 45.7873899936676 3.247633653592986 -0.7515358197817477
1626866497.31004 45.88862991333008 3.2460768413792502 -0.73712877155548
1626866497.40893 45.98751997947693 3.24350251553061 -0.7253534627191058
1626866497.50901 46.087599992752075 3.232765911532231 -0.7140660014875262
1626866497.6084 46.1869900226593 3.2207090379304173 -0.703433473271851
1626866497.70888 46.2874698638916 3.196965292455224 -0.6940788678232608
1626866497.80933 46.387919902801514 3.1633609160885836 -0.6852925662172205
1626866497.9086 46.48719000816345 3.138218378148413 -0.6764609586425052
1626866498.0091 46.5876898765564 3.1030109726762034 -0.6648647403851411
1626866498.10999 46.68857979774475 3.078141639085854 -0.6605535895177554
1626866498.20954 46.788129806518555 3.045175846121908 -0.6568851691464828
1626866498.30931 46.88789987564087 3.0170370927316776 -0.6463021281242842
1626866498.40903 46.98761987686157 2.9908580592875635 -0.6440757835056685
1626866498.50915 47.08773994445801 2.9579839747681134 -0.6417874225647793
1626866498.60899 47.187579870224 2.929052833712597 -0.6412092416603941
1626866498.70884 47.28742980957031 2.909348473646098 -0.6399771322380463
1626866498.80893 47.38751983642578 2.8874588414397473 -0.6413368337778271
1626866498.9137 47.492290019989014 2.864928686273762 -0.6435543503530552
1626866499.00909 47.587679862976074 2.847350903144466 -0.6480281514458544
1626866499.1082 47.686789989471436 2.838133375427663 -0.6555821558163872
1626866499.2083 47.78689002990723 2.8304021899896963 -0.6642480015728314
1626866499.30874 47.88732981681824 2.8206170596755302 -0.6744255302852864
1626866499.40862 47.9872100353241 2.811603843680964 -0.684720431990083
1626866499.50809 48.08667993545532 2.8103142998182635 -0.6956260033736061
1626866499.60838 48.18696999549866 2.799835260081134 -0.7067767237761715
1626866499.70866 48.28724980354309 2.79122792043591 -0.7287279617826505
1626866499.80823 48.38681983947754 2.779945266340714 -0.7287308187128363
1626866499.90855 48.48713994026184 2.770347690984723 -0.7381464211677002
1626866500.00951 48.58809995651245 2.7589780781494966 -0.7472550710057548
1626866500.10805 48.68664002418518 2.7396465447025724 -0.7473556947124256
1626866500.20818 48.78676986694336 2.72181934976723 -0.766884730062424
1626866500.30762 48.8862099647522 2.7034094606779067 -0.7653035604832097
1626866500.4078 48.98638987541199 2.69946437945187 -0.7635232379804817
1626866500.50814 49.086730003356934 2.6902271315687947 -0.7585342926841159
1626866500.60792 49.18650984764099 2.6824377801082826 -0.7525367349735175
1626866500.70757 49.28615999221802 2.6799883968850375 -0.7479070627999653
1626866500.80865 49.387239933013916 2.683278177497655 -0.7451881734424024
1626866500.90788 49.486469984054565 2.6915484391110254 -0.7448667014741093
1626866501.00753 49.58611989021301 2.7082034287529395 -0.7481796840410919
1626866501.10754 49.6861298084259 2.737499341003309 -0.7535185295734452
1626866501.20792 49.78650999069214 2.773901137802131 -0.7601167348289124
1626866501.30769 49.886279821395874 2.8140461086871853 -0.7670362123249892
1626866501.40778 49.98636984825134 2.853902813169588 -0.7740901236479443
1626866501.50754 50.086129903793335 2.8959828311630247 -0.7824227725011728
1626866501.6078 50.1863899230957 2.939020145755232 -0.7906759599754172
1626866501.7081 50.28668999671936 2.971022458476288 -0.7988273162865567
1626866501.80803 50.38661980628967 2.9967192506262195 -0.8057450689351502
1626866501.90788 50.486469984054565 3.0217870493186223 -0.812914695370315
1626866502.00725 50.58583998680115 3.0462783704466627 -0.8188174039197618
1626866502.1105 50.68909001350403 3.0581637070869636 -0.8229740062170794
1626866502.20724 50.78583002090454 3.0646824299162065 -0.8245697914749799
1626866502.30754 50.88612985610962 3.0649121580673175 -0.8246744980656173
1626866502.40772 50.98631000518799 3.0656885872285757 -0.8231490613407972
1626866502.50841 51.08699989318848 3.0589402205425302 -0.8215419465495846
1626866502.60927 51.18786001205444 3.056109227386562 -0.8174372853106073
1626866502.70769 51.286279916763306 3.046912516310751 -0.8119456562903076
1626866502.8074 51.38598990440369 3.0453452959051357 -0.8063568836527006
1626866502.9088 51.48738980293274 3.045351501647831 -0.7998320672884183
1626866503.00793 51.586519956588745 3.0501511274828865 -0.792648619698757
1626866503.10788 51.68647003173828 3.0717530155837816 -0.7853213215742325
1626866503.20737 51.78595995903015 3.098685507246974 -0.7788834748194919
1626866503.3085 51.88708996772766 3.115452833123829 -0.7727544222136349
1626866503.40764 51.98622989654541 3.1437633752952974 -0.7684249397345146
1626866503.50754 52.086129903793335 3.161065145505508 -0.7647290929513366
1626866503.60756 52.18614983558655 3.1728284445992214 -0.7629825742958039
1626866503.70893 52.28751993179321 3.177606055609135 -0.7619014085144691
1626866503.80751 52.38609981536865 3.181486490118462 -0.7616070059172699
1626866503.9075 52.48608994483948 3.1775838983013105 -0.7608815481359863
1626866504.00852 52.58710980415344 3.169748917746632 -0.7599682821385223
1626866504.1081 52.68668985366821 3.1550098137164606 -0.7581822010892474
1626866504.20788 52.78646993637085 3.1404699382120427 -0.7558866366811638
1626866504.30817 52.886759996414185 3.1072309938137677 -0.7532503650509761
1626866504.40827 52.9868597984314 3.0770326682960536 -0.7525249668283527
1626866504.50813 53.08671998977661 3.053432734272747 -0.750492353569169
1626866504.60836 53.18694996833801 3.0426611475168133 -0.746561906087235
1626866504.7078 53.28638982772827 3.0341010367436887 -0.7430820068568633
1626866504.80797 53.38655996322632 3.030378119092174 -0.7400781974948885
1626866504.90835 53.486939907073975 3.0329351059645635 -0.7368686352335623
1626866505.00838 53.58696985244751 3.0345458739081184 -0.7341376929997065
1626866505.10754 53.6861298084259 3.038680306793943 -0.7327206665055366
1626866505.20816 53.786749839782715 3.039662312240352 -0.7310313538414204
1626866505.30735 53.885939836502075 3.026392904354016 -0.7304315076288095
1626866505.40736 53.985949993133545 3.016957223464469 -0.7302267450753863
1626866505.50737 54.085959911346436 3.0028924545341833 -0.7311621780995239
1626866505.60755 54.186139822006226 2.9828822481106534 -0.732035984814724
1626866505.71277 54.29135990142822 2.9582064033006352 -0.7331328286972745
1626866505.80768 54.38626980781555 2.9298148880639756 -0.7348162365227398
1626866505.90712 54.48570990562439 2.890892863940513 -0.7362087754017974
1626866506.00703 54.58561992645264 2.8619649186320673 -0.7374940295763408
1626866506.10764 54.686229944229126 2.842812187215933 -0.7381589361779783
1626866506.20749 54.78607988357544 2.827253847535678 -0.7389744616316529
1626866506.30689 54.88547992706299 2.8169732849375966 -0.7402634567536914
1626866506.40747 54.98605990409851 2.8164600218618463 -0.7408100403205233
1626866506.50711 55.085700035095215 2.8122893586964173 -0.7423097425263061
1626866506.60665 55.185240030288696 2.823497032958009 -0.7437498394388518
1626866506.70716 55.28574991226196 2.846779938159637 -0.7436322059024449
1626866506.80666 55.385249853134155 2.8692773897647275 -0.7449487435267492
1626866506.90684 55.485430002212524 2.8847912590982716 -0.7456469296941544
1626866507.00674 55.58533000946045 2.8934106337642254 -0.7475249635706736
1626866507.10701 55.68559980392456 2.9103592449980993 -0.7512846025971898
1626866507.20719 55.78577995300293 2.9189737527308814 -0.7544674406001488
1626866507.30745 55.8860399723053 2.9209294191164608 -0.7578335803168732
1626866507.40692 55.98550987243652 2.9132611930834704 -0.7598126034867647
1626866507.50691 56.08550000190735 2.894569577050655 -0.7605471428920976
1626866507.60694 56.185529947280884 2.857965239885738 -0.7609451366624573
1626866507.70672 56.28531002998352 2.8309851814142872 -0.76001850100757
1626866507.80665 56.38523983955383 2.79219894956051 -0.7595430869366282
1626866507.90694 56.48552989959717 2.740607969149314 -0.7593552966024504
1626866508.00729 56.58587980270386 2.7050432845116807 -0.757962078951423
1626866508.10717 56.68576002120972 2.6567911190102347 -0.756730296627641
1626866508.20718 56.78576993942261 2.6205616514883636 -0.7557144826414937
1626866508.30665 56.88523983955383 2.5972773800137694 -0.7543034955158554
1626866508.40692 56.98550987243652 2.5962738400806087 -0.7509735485993703
1626866508.50751 57.08609986305237 2.5979468416469507 -0.7501961641904584
1626866508.60712 57.185709953308105 2.6102866220230454 -0.7480192139950728
1626866508.70651 57.28509998321533 2.6391924828489413 -0.746491378344796
1626866508.80735 57.385939836502075 2.6692767389769463 -0.745240272089128
1626866508.90653 57.48511981964111 2.7189366829079615 -0.74460617507099
1626866509.00697 57.5855598449707 2.765426756270162 -0.7434247496839888
1626866509.10703 57.685619831085205 2.812958979407286 -0.743636901919535
1626866509.20783 57.78641986846924 2.8659164452206918 -0.7441580672939492
1626866509.30687 57.885459899902344 2.921147519796768 -0.7444726277903657
1626866509.4073 57.98588991165161 2.960417237428131 -0.7448545027104359
1626866509.50674 58.08533000946045 3.0019177580732768 -0.7449903870033547
1626866509.60685 58.18543982505798 3.035098666393628 -0.7457203071760956
1626866509.70738 58.285969972610474 3.058565223466801 -0.7456963828327834
1626866509.80723 58.38581991195679 3.076530515305677 -0.7464648929307047
1626866509.90774 58.48633003234863 3.0878105975712207 -0.7481613022721589
1626866510.00781 58.58640003204346 3.0938097373817413 -0.749416584180167
1626866510.20701 58.78559994697571 3.0780998884056627 -0.7528523546039825
1626866510.30726 58.885849952697754 3.070569980498887 -0.7543270148759578
1626866510.50723 59.0858199596405 3.0633579647027163 -0.7567990733049359
1626866510.60782 59.18640995025635 3.0627688273393106 -0.7579277254977077
1626866510.70773 59.286319971084595 3.063628290479695 -0.758698590706756
1626866510.8073 59.38589000701904 3.0702213514694674 -0.7594020668230512
1626866510.90724 59.48582983016968 3.085554589379955 -0.7603922067761766
1626866511.00728 59.585870027542114 3.0993502909803645 -0.7607749583510792
1626866511.10683 59.68541979789734 3.1214338973991453 -0.7614169560557837
1626866511.20697 59.78555989265442 3.1521566233749163 -0.7604093748339333
1626866511.30652 59.88510990142822 3.176458237521388 -0.7599829348109184
1626866511.4064 59.9849898815155 3.1993676481995283 -0.758665331653448
1626866511.60747 60.18605995178223 3.2390811806966013 -0.7545962009683711
1626866511.71017 60.28875994682312 3.2417497781966604 -0.7521549388244619
1626866511.90662 60.485209941864014 3.2541496337791895 -0.7470845773454045
1626866512.00707 60.585659980773926 3.2541119311066566 -0.7451818760494662
1626866512.20677 60.78535985946655 3.228041092942556 -0.7434110094664859
1626866512.40708 60.9856698513031 3.200276669578579 -0.7432502794361813
1626866512.50629 61.084879875183105 3.187251926061559 -0.744339423332363
1626866512.80724 61.38582992553711 3.159412603845554 -0.7493550866489767
1626866512.90688 61.485469818115234 3.167111380562002 -0.7509600639130807
1626866513.00747 61.58605980873108 3.1657742731469902 -0.7517831385637606
1626866513.1072 61.685789823532104 3.177985263207373 -0.7537821711924284
1626866513.20683 61.785419940948486 3.1822380397080563 -0.7548919709505013
1626866513.3069 61.88548994064331 3.1934429227718732 -0.7571230652344938
1626866513.40744 61.986029863357544 3.2065716641171056 -0.7587001813112322
1626866513.50735 62.08593988418579 3.2120486397513854 -0.759824748850735
1626866513.6068 62.18538999557495 3.2171740244645224 -0.7606048642230823
1626866513.70675 62.28533983230591 3.224300017583665 -0.7614919205244035
1626866513.80685 62.3854398727417 3.218525918615841 -0.7624423295660705
1626866513.90705 62.485639810562134 3.2222765574391588 -0.7628333043817903
1626866514.00739 62.58597993850708 3.220791562321483 -0.7621532913821532
1626866514.10693 62.68551993370056 3.2101711846172667 -0.7613561672685434
1626866514.20789 62.78647994995117 3.204398689349569 -0.7601579953103159
1626866514.30689 62.88547992706299 3.196510589282537 -0.759660882488151
1626866514.4069 62.98548984527588 3.1853665042391306 -0.7587377262743753
1626866514.50746 63.086050033569336 3.173376389620688 -0.7592529922992386
1626866514.60776 63.186349868774414 3.174175755117455 -0.7596389603038389
1626866514.70648 63.285069942474365 3.1683819366315933 -0.7609789928795847
1626866514.80757 63.386159896850586 3.1794210755019865 -0.7627667738568895
1626866514.90628 63.484869956970215 3.1777836367448447 -0.765011103470421
1626866515.00681 63.585399866104126 3.176695935735346 -0.7674738985171361
1626866515.10646 63.68505001068115 3.1829891686444456 -0.7696988232702142
1626866515.20707 63.78566002845764 3.192006424622716 -0.7712476818825025
1626866515.30683 63.885419845581055 3.1955763739617895 -0.7727614701741248
1626866515.40703 63.98562002182007 3.2118590506784153 -0.7742048879211527
1626866515.50633 64.0849199295044 3.2224682601636383 -0.7754032384275062
1626866515.60626 64.18484997749329 3.235213568958421 -0.7765280699328811
1626866515.70658 64.28516983985901 3.2446093548555366 -0.7758874107220899
1626866515.80666 64.38524985313416 3.2544714693622336 -0.7760139069379521
1626866515.90621 64.48479986190796 3.2557517180251345 -0.7750090510171026
1626866516.00684 64.58542990684509 3.2556445870796598 -0.7738634748154378
1626866516.20566 64.78425002098083 3.2573137734592534 -0.7715203199496821
1626866516.40611 64.98469996452332 3.259906702426665 -0.7698534964496058
1626866516.60615 65.18473982810974 3.2482895037739357 -0.7677715016467446
1626866516.70577 65.2843599319458 3.2474827825764367 -0.7666961994386814
1626866516.8056 65.38418984413147 3.2458815093335702 -0.7661990272598131
1626866516.9057 65.48428988456726 3.2486123827631084 -0.7655616204714843
1626866517.00667 65.5852599143982 3.2495057178619846 -0.7648943315531902
1626866517.10651 65.68509984016418 3.2511061484303707 -0.7642628868552932
1626866517.20639 65.78497982025146 3.2547284488718593 -0.7641020562773044
1626866517.30619 65.88477993011475 3.2565274575678247 -0.7632025176230703
1626866517.40686 65.98545002937317 3.2708246770478584 -0.7632524474734599
1626866517.50689 66.0854799747467 3.2748696617066617 -0.7622893647942157
1626866517.60649 66.18507981300354 3.2839064844237322 -0.7618374347714554
1626866517.80637 66.38495993614197 3.2888271708245465 -0.7593749413880042
1626866518.10632 66.68490982055664 3.283369459384908 -0.7544441971699642
1626866518.20756 66.7861499786377 3.264911949270208 -0.7518031129893585
1626866518.4063 66.98488998413086 3.259663408381402 -0.7486366967292744
1626866518.50616 67.0847499370575 3.2597589748673292 -0.7460195412900135
1626866518.60581 67.18439984321594 3.2498332349371495 -0.744276481429782
1626866518.70648 67.28506994247437 3.249203159751714 -0.7422752144866578
1626866518.90663 67.48521995544434 3.248061248110164 -0.741380748034234
1626866519.00645 67.58503985404968 3.250178211443069 -0.7415124804589961
1626866519.20625 67.78483986854553 3.247967884198897 -0.7384349392724292
1626866519.50622 68.08481001853943 3.2628957148566635 -0.740683672935464
1626866519.70581 68.28439998626709 3.253953627217981 -0.7409958389427693
1626866519.90667 68.48526000976562 3.2460727765666357 -0.7412277994550585
1626866520.10614 68.68472981452942 3.228811351921546 -0.7395002059425151
1626866520.20732 68.78590989112854 3.210480918653259 -0.7388905411139437
1626866520.40647 68.98505997657776 3.196321609966133 -0.7385411169839566
1626866520.60676 69.18534994125366 3.1870140520344408 -0.7418916646714513
1626866520.7058 69.28438997268677 3.17668338359583 -0.7435580654935281
1626866520.80626 69.384850025177 3.1743080917235 -0.7466481479499743
1626866520.90638 69.48496985435486 3.151281024555174 -0.7499551606212005
1626866521.00571 69.58429980278015 3.1402511210424837 -0.7548076120303944
1626866521.10564 69.68422985076904 3.1098297468388365 -0.7595063443525436
1626866521.20639 69.78497982025146 3.086556747146486 -0.7645411004003029
1626866521.30573 69.88432002067566 3.0444957661856393 -0.7692284123661328
1626866521.40566 69.98424983024597 3.007513448868828 -0.7736125230085451
1626866521.50514 70.0837299823761 2.9628419855014747 -0.7780236919273189
1626866521.60502 70.18360996246338 2.9273037271657167 -0.7818235479104996
1626866521.70509 70.2836799621582 2.881800622039084 -0.7854422228319284
1626866521.80579 70.38437986373901 2.846638750235804 -0.7893930101370554
1626866521.90483 70.48341989517212 2.804411777613745 -0.7932007311520466
1626866522.00484 70.58342981338501 2.7801822324705 -0.7983152624413927
1626866522.10535 70.68393993377686 2.758237397696513 -0.8012178418486893
1626866522.20523 70.78381991386414 2.75931639337846 -0.8049744011299029
1626866522.30543 70.88401985168457 2.7394363246622406 -0.8076524800625895
1626866522.40578 70.98436999320984 2.7292243140262276 -0.8074798315094636
1626866522.50611 71.08469986915588 2.733747190031834 -0.8077607314703183
1626866522.60543 71.18401980400085 2.7523974032319583 -0.8043068603924308
1626866522.70626 71.28484988212585 2.757290789812887 -0.7979607062469567
1626866522.80559 71.38417983055115 2.7703818608934427 -0.7897683855084126
1626866522.90599 71.48457980155945 2.7820881404803384 -0.7783293942359721
1626866523.00588 71.58447003364563 2.795036590400767 -0.7663775949746889
1626866523.10563 71.68421983718872 2.7945780349871736 -0.7545862583947234
1626866523.20565 71.78424000740051 2.800454829947614 -0.743695365194488
1626866523.30572 71.88431000709534 2.8068365429739295 -0.7347316231047207
1626866523.40513 71.98371982574463 2.8213153000102342 -0.7286524179754017
1626866523.50526 72.08384990692139 2.8380122251593263 -0.7249447655904886
1626866523.60623 72.18481993675232 2.85499300305018 -0.7244991149176898
1626866523.70666 72.28524994850159 2.8624008277281483 -0.7265375367381548
1626866523.80613 72.38471984863281 2.88204191917749 -0.7297849455710845
1626866523.90623 72.4848198890686 2.895786458703809 -0.7336973623124317
1626866524.00618 72.58476996421814 2.915414512889924 -0.737861581674282
1626866524.10667 72.68525981903076 2.9347268647633578 -0.7445854386751054
1626866524.20653 72.78512001037598 2.9630331652950908 -0.7517482925841887
1626866524.40596 72.98454999923706 3.0174922650682063 -0.765673539812944
1626866524.5062 73.08478999137878 3.034835370036932 -0.7716743121592478
1626866524.60568 73.18426990509033 3.0566800619837395 -0.775387127150027
1626866524.70539 73.28397989273071 3.066887572785686 -0.7771683275988541
1626866524.90582 73.48440980911255 3.0621263380993105 -0.7776412505495138
1626866525.00562 73.58420991897583 3.0656786063318506 -0.7750193925410398
1626866525.20526 73.7838499546051 3.0805579144986996 -0.7680694181309538
1626866525.30624 73.88482999801636 3.1025813231478256 -0.7634507908421346
1626866525.40696 73.98554992675781 3.1110325932336154 -0.7589715992586086
1626866525.50731 74.0858998298645 3.128008693465283 -0.7543947922578096
1626866525.6069 74.1854898929596 3.128208064575361 -0.7500016248566543
1626866525.70806 74.28664994239807 3.131332499480592 -0.7461148912477504
1626866525.80774 74.38632988929749 3.131471803425392 -0.7435411932640841
1626866525.9078 74.48638987541199 3.1338971203975166 -0.7414682266039514
1626866526.00835 74.58693981170654 3.134558021711698 -0.741668728412938
1626866526.30856 74.88714981079102 3.138690331313116 -0.7430301527728373
1626866526.50875 75.08733987808228 3.152797446262122 -0.7451722465373689
1626866526.60893 75.18752002716064 3.1607371808422497 -0.7457916012966557
1626866526.70939 75.2879798412323 3.1768499075666914 -0.7466864979538768
1626866526.80922 75.38780999183655 3.185164933865262 -0.7475085517663957
1626866526.90992 75.48850989341736 3.199062471946564 -0.7476760944226273
1626866527.00949 75.5880799293518 3.201054024792548 -0.7485711786320672
1626866527.10984 75.6884298324585 3.207402125542013 -0.7477840667261542
1626866527.20962 75.78820991516113 3.218046209606857 -0.7476033091847529
1626866527.31027 75.88885998725891 3.2128318232576136 -0.7460013221544033
1626866527.51007 76.08866000175476 3.1980351853727558 -0.7431873460262142
1626866527.80998 76.38856983184814 3.180283322050796 -0.7387860718752246
1626866528.01089 76.58947992324829 3.172213636586146 -0.7380894149060353
1626866528.21114 76.7897298336029 3.1710610129816015 -0.7378270178548632
1626866528.31156 76.89014983177185 3.1767387575213446 -0.7378352595166442
1626866528.4112 76.98978996276855 3.177754494375873 -0.7381892413658295
1626866528.51208 77.09066987037659 3.1827744913776597 -0.7380985227417287
1626866528.61175 77.19033980369568 3.1959657013082503 -0.7393729725773972
1626866528.7115 77.29008984565735 3.19256294723833 -0.7384067102022076
1626866528.81211 77.39069986343384 3.19127039736613 -0.7379317198503874
1626866529.01162 77.5902099609375 3.196611917098927 -0.7373469744316863
1626866529.31255 77.89113998413086 3.2046437308115676 -0.736973918905963
1626866529.51286 78.09144997596741 3.200479134715838 -0.7366953892524444
1626866529.61341 78.19199991226196 3.2062504800095017 -0.736932236785893
1626866529.71353 78.2921199798584 3.2058525223213694 -0.7375485638564088
1626866529.81328 78.39187002182007 3.2043218935686175 -0.7366247803246571
1626866529.9133 78.49188995361328 3.202046699897549 -0.7357679008902116
1626866530.01339 78.59197998046875 3.19220724213031 -0.7323233919273255
1626866530.11384 78.69243001937866 3.1659252837378453 -0.7303600601974387
1626866530.21369 78.79227995872498 3.14141239689329 -0.7243944590906461
1626866530.31452 78.8931097984314 3.1089903443907874 -0.7213863209288927
1626866530.41387 78.99246001243591 3.10590667341054 -0.7189437638531642
1626866530.5142 79.09278988838196 3.1030161878578237 -0.7191251155509146
1626866530.61436 79.19295001029968 3.1023229660664975 -0.7204061471664482
1626866530.71469 79.29327988624573 3.11978574646775 -0.7232993055218453
1626866530.81553 79.39411997795105 3.147899000976483 -0.7262205125221888
1626866530.91501 79.4935998916626 3.183529081291088 -0.7303244737635604
1626866531.01506 79.59364986419678 3.2109950597962897 -0.7330006666893227
1626866531.11501 79.69359993934631 3.2385707280391083 -0.735629126396341
1626866531.21568 79.79426980018616 3.2608299177973166 -0.7377211044422665
1626866531.31559 79.8941798210144 3.279905496130597 -0.7385148855832508
1626866531.41545 79.99404001235962 3.2991672108280365 -0.7398754454619911
1626866531.51545 80.09403991699219 3.318035742239008 -0.7428435736786039
1626866531.61607 80.194659948349 3.3275881485777505 -0.7452160881740573
1626866531.71538 80.29396986961365 3.333370411360135 -0.7471032520337666
1626866531.81571 80.39429998397827 3.3269305097408663 -0.7473198627514686
1626866531.91633 80.49492001533508 3.2991619609322553 -0.7466373161894055
1626866532.01635 80.5949399471283 3.2711291847803174 -0.7438092403759291
1626866532.11752 80.6961100101471 3.254996538991394 -0.7412733325484113
1626866532.21636 80.79495000839233 3.2328147158654583 -0.7394306370976489
1626866532.3169 80.89548993110657 3.213988126576427 -0.7380828716043832
1626866532.41798 80.99656987190247 3.1952279523598786 -0.7381710660931537
1626866532.51708 81.0956699848175 3.178908626203588 -0.7383373197513317
1626866532.61734 81.19593000411987 3.1582428452607925 -0.7394878778350713
1626866532.71774 81.29632997512817 3.139588397996924 -0.7413844173507591
1626866532.81768 81.39626979827881 3.1325825266188496 -0.7445364182626519
1626866532.91805 81.49663996696472 3.124682473101799 -0.7481466463551161
1626866533.01802 81.59660983085632 3.1164354146595277 -0.7524822158484932
1626866533.21982 81.79840993881226 3.1272820700246844 -0.7608496723314611
1626866533.31928 81.89786982536316 3.139151219255252 -0.7652405330516314
1626866533.41893 81.99751996994019 3.1456771837365247 -0.7684598120096311
1626866533.51896 82.09754991531372 3.157329715778163 -0.7706355847845787
1626866533.61862 82.19720983505249 3.1604326279315638 -0.772733894211328
1626866533.71861 82.29719996452332 3.1721987411101447 -0.773146860998208
1626866533.81824 82.39682984352112 3.18379954293852 -0.7735200813402305
1626866533.91908 82.49766993522644 3.1929548478022745 -0.7709000438021227
1626866534.0184 82.59698987007141 3.1993340853173677 -0.7696294267487451
1626866534.21842 82.79700994491577 3.1931288026313847 -0.7637602807903976
1626866534.31867 82.89725995063782 3.1965585737172795 -0.759938489188748
1626866534.51957 83.09816002845764 3.1900404053843303 -0.7543508714494715
1626866534.71928 83.29786992073059 3.1735020049851643 -0.7502775562007042
1626866534.91941 83.49799990653992 3.164335830638464 -0.7466272126905062
1626866535.21899 83.7975800037384 3.153713428146245 -0.7446962263974173
1626866535.31928 83.89786982536316 3.1527521393879723 -0.7459751923275502
1626866535.41886 83.99744987487793 3.166018512173667 -0.7454466226880687
1626866535.5194 84.09798979759216 3.172248005762732 -0.7457978161636025
1626866535.61918 84.1977698802948 3.181587969577304 -0.7453119103712764
1626866535.81857 84.3971598148346 3.1836301367638304 -0.7454318394228641
1626866535.91921 84.49779987335205 3.1932808078059796 -0.7453321391036489
1626866536.01881 84.59739995002747 3.2034728782163437 -0.7450363254847638
1626866536.219 84.79759001731873 3.220570973682034 -0.744727644048119
1626866536.51982 85.09840989112854 3.232120132709963 -0.7429783742278124
1626866536.61895 85.19753980636597 3.226837420207031 -0.7420939014229331
1626866536.81957 85.39815998077393 3.226184654690083 -0.7405602282748835
1626866537.01921 85.5978000164032 3.226959452874317 -0.7392639874130393
1626866537.11919 85.69777989387512 3.226268577554294 -0.737733282322288
1626866537.31883 85.8974199295044 3.209028156949315 -0.7373961532812987
1626866537.41921 85.99779987335205 3.2155837835518635 -0.7362850178513165
1626866537.61856 86.19714999198914 3.2052879500507117 -0.7363009975237096
1626866537.71923 86.29781985282898 3.2031504041862435 -0.7367602074074848
1626866537.82662 86.40521001815796 3.195535795749669 -0.7356065767841848
1626866537.91889 86.4974799156189 3.190119906079131 -0.7358953751348214
1626866538.01868 86.59727001190186 3.181448936245185 -0.735700086757832
1626866538.11894 86.69753003120422 3.171261796740615 -0.7347177020238536
1626866538.21913 86.79771995544434 3.1639372096472775 -0.7346646877897545
1626866538.31999 86.89857983589172 3.1535982044359234 -0.7344892187238972
1626866538.41882 86.99740982055664 3.1463734731402053 -0.7357224054233529
1626866538.51936 87.09794998168945 3.1495104415598507 -0.7363922341012723
1626866538.6208 87.1993899345398 3.156559232911049 -0.7377047791960576
1626866538.71929 87.29787993431091 3.1587005271136293 -0.7390062252181355
1626866538.81903 87.39761996269226 3.1654273820013694 -0.7407915825644744
1626866538.91886 87.49744987487793 3.1656898187147977 -0.7424059678726243
1626866539.0191 87.59768986701965 3.18352993317466 -0.7442310977426847
1626866539.11869 87.69727993011475 3.1930937149580987 -0.7469444879095806
1626866539.21868 87.79726982116699 3.2062624778318023 -0.7491271088025
1626866539.31901 87.89759993553162 3.2223757540700793 -0.7508939385199047
1626866539.41858 87.99716997146606 3.2290451598685523 -0.7520166540603033
1626866539.51924 88.09782981872559 3.2328787571082085 -0.75246534710719
1626866539.61798 88.19656991958618 3.2336691242271547 -0.7527050891802975
1626866539.71819 88.29677987098694 3.2393574518572117 -0.7532151700448511
1626866539.81829 88.39687991142273 3.24263707913795 -0.7531605093654783
1626866539.91882 88.49740982055664 3.2395509675926166 -0.7534416032755924
1626866540.01811 88.59669995307922 3.237512610491166 -0.7533996296547874
1626866540.11825 88.69683980941772 3.2309583498694 -0.7536931575757015
1626866540.3185 88.89708995819092 3.2261115840137773 -0.7531608653993718
1626866540.41875 88.99733996391296 3.224968737869633 -0.7524510454790816
1626866540.91937 89.49795985221863 3.2192258523508777 -0.7489379267118432
1626866541.01904 89.5976300239563 3.2299972581972853 -0.7497242785947067
1626866541.21851 89.79709982872009 3.240665057154726 -0.7487178869061328
1626866541.31861 89.89719986915588 3.2474318019025854 -0.7497186261813109
1626866541.41836 89.99694991111755 3.254910044933064 -0.7497611720139488
1626866542.01796 90.59654998779297 3.2472609033522772 -0.7432889107562552
1626866542.11849 90.69707989692688 3.238239243583477 -0.7415447965518682
1626866542.21868 90.79726982116699 3.225210853422975 -0.7409605477943506
1626866542.31887 90.89745998382568 3.2205086243510666 -0.7402082893011437
1626866542.51898 91.09756994247437 3.211928113714291 -0.7409278236214674
1626866542.71874 91.29732990264893 3.2018495063559085 -0.742072513510498
1626866543.01973 91.59832000732422 3.2123367661112847 -0.7468244358497771
1626866543.11914 91.69772982597351 3.2246295289364366 -0.7490251774972225
1626866543.2191 91.79768991470337 3.233435570337801 -0.7512995027037888
1626866543.3192 91.89778995513916 3.2475010448108454 -0.7523253641478314
1626866543.41895 91.99753999710083 3.253786746894315 -0.7530115085081202
1626866543.51905 92.09763979911804 3.2644970184533455 -0.7535308887335213
1626866543.61866 92.19724988937378 3.2715000680076387 -0.7534841593685337
1626866543.91894 92.49752998352051 3.272369790862393 -0.7517235924153738
1626866544.11898 92.69756984710693 3.265373206817449 -0.7496657193372425
1626866544.21872 92.79730987548828 3.257936827628228 -0.7476580818558625
1626866544.31968 92.89826989173889 3.248446559576431 -0.746771974039697
1626866544.41831 92.99689984321594 3.2366561932255062 -0.7450616907194352
1626866544.51861 93.0971999168396 3.2273461081271315 -0.7444682764106694
1626866544.7193 93.29788994789124 3.2250400104520476 -0.7444631672339981
1626866544.81824 93.39682984352112 3.235519990189245 -0.7464536596874565
1626866545.01721 93.59579992294312 3.247122343903416 -0.7488308257588003
1626866545.11852 93.69710993766785 3.2724385927811173 -0.7505494553538388
1626866545.21854 93.79712986946106 3.282074992310065 -0.7520532684783654
1626866545.31847 93.89705991744995 3.304978352392458 -0.7539563986761
1626866545.51868 94.09727001190186 3.3148734255831336 -0.7580101969730257
1626866545.61717 94.19576001167297 3.3265572282075677 -0.7594694193337994
1626866545.717 94.29558992385864 3.3357347102282238 -0.7597454978314924
1626866545.81831 94.39689993858337 3.3338386266999045 -0.7606496838776535
1626866545.91888 94.49746990203857 3.3396570082015584 -0.7597049833312193
1626866546.01823 94.59681987762451 3.3319500774825364 -0.7586805955786169
1626866546.11899 94.69757986068726 3.3202845662348612 -0.7570140754866481
1626866546.21871 94.79729986190796 3.300091605678956 -0.7548925760018761
1626866546.31879 94.8973798751831 3.279139780198112 -0.7531846682966916
1626866546.41859 94.99717998504639 3.2492936877239615 -0.7522208784248614
1626866546.51906 95.09764981269836 3.2346628384760168 -0.7502546119741667
1626866546.61838 95.19696998596191 3.2043299649336476 -0.7485133048731367
1626866546.7188 95.29738998413086 3.1812094486557583 -0.7485505991321071
1626866546.81806 95.3966498374939 3.1734002072152414 -0.7480180119265654
1626866546.91698 95.49556994438171 3.1641781378529843 -0.7494186767171926
1626866547.0171 95.59569001197815 3.161557755064739 -0.7520474125160825
1626866547.1171 95.69568991661072 3.1641210752969458 -0.7543727017765265
1626866547.21741 95.7960000038147 3.1721027894175893 -0.7574528262241935
1626866547.31709 95.89567995071411 3.1858388210972777 -0.7597154246787949
1626866547.41769 95.99627995491028 3.2026279630302077 -0.762259532975395
1626866547.51701 96.09559988975525 3.2176480755645565 -0.7644050996157925
1626866547.6176 96.1961898803711 3.2496914282846525 -0.7657602372616306
1626866547.71745 96.29603981971741 3.2679207108535913 -0.7671862896734323
1626866547.81733 96.39591979980469 3.2940416252283597 -0.7674985600590616
1626866547.91734 96.49592995643616 3.317058041363808 -0.7672962849088953
1626866548.01754 96.59612989425659 3.333476849133639 -0.7665237294224638
1626866548.1175 96.69608998298645 3.3376328636045614 -0.7650783991038035
1626866548.21752 96.79610991477966 3.3362749594429073 -0.7632832257556403
1626866548.3174 96.89598989486694 3.330608918492113 -0.761315379795779
1626866548.41771 96.99629998207092 3.3152146011040338 -0.7583682042421003
1626866548.51762 97.09621000289917 3.2957806982909545 -0.7568502171393667
1626866548.61737 97.19595980644226 3.267528076604385 -0.7538062672781134
1626866548.71734 97.29592990875244 3.250221827495124 -0.7525323429694204
1626866548.81782 97.39640998840332 3.224010471790702 -0.749867894614656
1626866548.91757 97.49616003036499 3.2063242063108603 -0.7490822024405093
1626866549.01772 97.59630990028381 3.1746106451026987 -0.7472942638494082
1626866549.11726 97.6958498954773 3.1590701128564067 -0.7478706310493484
1626866549.21787 97.79645991325378 3.1549664075511052 -0.7484356940996393
1626866549.31784 97.89643001556396 3.1413500645212595 -0.7488635734247964
1626866549.41759 97.99617981910706 3.1468021935301906 -0.7507473117387307
1626866549.51821 98.09679985046387 3.1571838761369797 -0.7521430471903998
1626866549.61793 98.19651985168457 3.1726621781496522 -0.7533402389423443
1626866549.71716 98.29574990272522 3.1941595173522135 -0.7547438000467652
1626866549.81779 98.39637994766235 3.218692336214323 -0.7555183145542033
1626866549.91778 98.4963698387146 3.251923186563386 -0.7511982420596575
1626866550.01744 98.59602999687195 3.2789047575537107 -0.7507081910047779
1626866550.11797 98.69655990600586 3.2959329070558314 -0.7506819793844608
1626866550.218 98.7965898513794 3.316094203837735 -0.7498198103583251
1626866550.41785 98.99643993377686 3.328207911938588 -0.7455995392751202
1626866550.61756 99.1961498260498 3.3122778351454047 -0.7423101674459343
1626866550.71781 99.29639983177185 3.299999382822577 -0.7389489835670682
1626866550.8181 99.39668989181519 3.2833860853211574 -0.7360777487291561
1626866550.9174 99.49598979949951 3.2623421993611306 -0.7334931153727249
1626866551.01812 99.59670996665955 3.240040581412804 -0.7309415833983814
1626866551.11751 99.69609999656677 3.2130917515795043 -0.7286807883010726
1626866551.21787 99.79645991325378 3.1912690517740794 -0.7286367497806534
1626866551.31805 99.89663982391357 3.174020116518353 -0.728511219218009
1626866551.41798 99.99656987190247 3.145603837882416 -0.7271419033076914
1626866551.51814 100.09672999382019 3.1312202449868782 -0.7286651183945441
1626866551.71836 100.29694986343384 3.124860723595608 -0.733429918263758
1626866551.81769 100.39627981185913 3.1370616365935415 -0.7363009669724312
1626866551.91791 100.49650001525879 3.149074271178339 -0.7395427759433242
1626866552.01795 100.59653997421265 3.163283257566852 -0.7422761260900907
1626866552.11753 100.69612002372742 3.18057519624914 -0.7467839353647938
1626866552.2185 100.79708981513977 3.194517796888704 -0.7489118336096565
1626866552.31752 100.89610981941223 3.2094967669319145 -0.7497567867834014
1626866552.41757 100.99616003036499 3.224516426974329 -0.7504260019421674
1626866552.51834 101.09693002700806 3.2342380336908114 -0.7508385754606421
1626866552.72113 101.29971981048584 3.252684200410674 -0.7528729264076746
1626866552.81823 101.3968198299408 3.2732563201523055 -0.7561424124324776
1626866552.91765 101.49623990058899 3.2823343214404446 -0.7548359034465721
1626866553.01814 101.59672999382019 3.299266896422917 -0.7571041278821433
1626866553.11815 101.69673991203308 3.3121030400899762 -0.755775214857221
1626866553.2185 101.79708981513977 3.3368930873887463 -0.7561699782150169
1626866553.31829 101.89687991142273 3.3626708262147673 -0.7587298213339471
1626866553.41874 101.99732995033264 3.390095547448563 -0.7580731911346903
1626866553.51765 102.09623980522156 3.44138508398182 -0.7587534841158143
1626866553.61792 102.19650983810425 3.4890832888232994 -0.7582606618725045
1626866553.71779 102.2963798046112 3.5263498236930753 -0.7592434099958256
1626866553.81834 102.39692997932434 3.576309761638412 -0.7581911492769116
1626866553.91848 102.49706983566284 3.6025567269459837 -0.7583899268830601
1626866554.01795 102.59653997421265 3.6217305340394352 -0.7586735557194069
1626866554.11793 102.69651985168457 3.6270178833131834 -0.7578949700456059
1626866554.218 102.7965898513794 3.625597658504139 -0.7568716699217726
1626866554.31798 102.8965699672699 3.599267957751238 -0.755005347662898
1626866554.41864 102.99722981452942 3.5576473848453825 -0.7520116032319843
1626866554.51846 103.09704995155334 3.499575907597721 -0.7478107555191893
1626866554.61815 103.19673991203308 3.442782084900506 -0.7433648403966324
1626866554.71828 103.29686999320984 3.380331146608222 -0.7384983467167381
1626866554.81817 103.39675998687744 3.3329212713071255 -0.7338420635923333
1626866554.91829 103.4968798160553 3.291550799223027 -0.7311166885098348
1626866555.01917 103.59775996208191 3.271556689377621 -0.7280233222631454
1626866555.11932 103.69790983200073 3.263551959916286 -0.7251695205082276
1626866555.21818 103.79676985740662 3.268119780128138 -0.7222406976090212
1626866555.31878 103.89736986160278 3.276924964176125 -0.7190712529270367
1626866555.41834 103.99692988395691 3.272563313456447 -0.7180967876543858
1626866555.51828 104.09686994552612 3.2965799498436823 -0.7179426956095207
1626866555.61772 104.19630980491638 3.3172343010969976 -0.7188423537535222
1626866555.71784 104.29642987251282 3.350248620457613 -0.7201181403710137
1626866555.81798 104.3965699672699 3.3693520366253487 -0.7207455104925882
1626866555.91902 104.4976098537445 3.385528645064814 -0.721431768777979
1626866556.01741 104.59599995613098 3.3901989290883865 -0.7209115168533717
1626866556.11756 104.6961498260498 3.3945115824345966 -0.7204304014317691
1626866556.21769 104.79627990722656 3.3901602810338205 -0.7205866771124934
1626866556.61786 105.1964499950409 3.3474739226614445 -0.7228593555361353
1626866556.91818 105.49676990509033 3.3320245055664355 -0.7262511259466791
1626866557.01801 105.596599817276 3.3167339628296086 -0.7274804413366762
1626866557.11823 105.69682002067566 3.304837706943409 -0.7295319277250005
1626866557.21897 105.79755997657776 3.292578348646342 -0.7318544238598834
1626866557.31781 105.896399974823 3.2827951087289815 -0.7352057625138637
1626866557.41783 105.99641990661621 3.2770925418642998 -0.7366847633554765
1626866557.51814 106.09672999382019 3.2729968138448693 -0.7385013928900646
1626866557.6183 106.19688987731934 3.265024452199343 -0.7404007625166733
1626866557.7179 106.29648995399475 3.254051702815302 -0.7431482291071301
1626866557.81841 106.39699983596802 3.252305656049593 -0.7456454185690446
1626866557.91759 106.49617981910706 3.2537753773421487 -0.7495695005089456
1626866558.0175 106.5960898399353 3.2572491048536976 -0.7528685470684844
1626866558.11771 106.69630002975464 3.268326872316028 -0.7548693832357396
1626866558.21775 106.7963399887085 3.279348090093106 -0.7567918244503797
1626866558.41768 106.99626994132996 3.2970095731369082 -0.7572015993386687
1626866558.51744 107.09602999687195 3.288656631885899 -0.7562652329340149
1626866558.61782 107.1964099407196 3.2994066556203854 -0.7554906528455294
1626866558.71776 107.29635000228882 3.3025319664319963 -0.7550743185778583
1626866558.81822 107.39680981636047 3.305163944907324 -0.7543241908097704
1626866558.91764 107.49622988700867 3.3026677727985736 -0.7536812646946012
1626866559.01833 107.59692001342773 3.3106519546724513 -0.7530832535683829
1626866559.11825 107.69683980941772 3.297176584214099 -0.7524885209575265
1626866559.21803 107.79661989212036 3.296424604541673 -0.7515768406009935
1626866559.31818 107.89677000045776 3.2844998037600495 -0.7520424023592844
1626866559.41823 107.99681997299194 3.267738909612175 -0.751594538182577
1626866559.71738 108.29596996307373 3.2487152013466787 -0.7535614390708756
1626866559.91843 108.49702000617981 3.2442811296827454 -0.7542716986503855
1626866560.01756 108.59614992141724 3.2541740402174106 -0.7556508342949293
1626866560.21828 108.79686999320984 3.2556610335038894 -0.7570094242004786
1626866560.41764 108.99622988700867 3.258150265506744 -0.7583047013923889
1626866560.8181 109.39668989181519 3.2514704535637655 -0.7575335486634998
1626866561.01771 109.59629988670349 3.255467114093274 -0.7581001570073032
1626866561.21802 109.79660987854004 3.260568236395248 -0.7576935976540544
1626866561.31777 109.89635992050171 3.2487630546714903 -0.7565497033290498
1626866561.51808 110.09666991233826 3.242208064791408 -0.7554023406225059
1626866561.6184 110.19699001312256 3.234182578390893 -0.7550179887573678
1626866561.81835 110.39693999290466 3.244791101253655 -0.7541389634326447
1626866561.9184 110.49698996543884 3.2467194951492915 -0.7514377361817277
1626866562.01882 110.59740996360779 3.241260223596219 -0.7513208032173211
1626866562.21781 110.79639983177185 3.2296137490958774 -0.7455597348597518
1626866562.31783 110.89642000198364 3.2393128465864858 -0.7472350522023206
1626866562.41826 110.99685001373291 3.2519036916416164 -0.7453106032692134
1626866562.51755 111.09613990783691 3.2673202316284486 -0.7476101022844366
1626866562.6182 111.19678997993469 3.272756306885688 -0.7476929179045004
1626866562.71753 111.29611992835999 3.2709091096542644 -0.747145586809489
1626866562.81742 111.39600992202759 3.263812258389461 -0.7461031644907834
1626866562.91799 111.49657988548279 3.2512372394007865 -0.7441443328352384
1626866563.01773 111.59631991386414 3.2443385942385503 -0.742770306046701
1626866563.11774 111.69632983207703 3.2403876923769923 -0.7415993286176612
1626866563.21819 111.79677987098694 3.2316476026352543 -0.7425637076563423
1626866563.318 111.89658999443054 3.2186467991395893 -0.7444578227701628
1626866563.41768 111.99626994132996 3.2116846170379336 -0.7462981436533234
1626866563.5184 112.09698987007141 3.1986835384490555 -0.749101436244314
1626866563.61869 112.19727993011475 3.188044395459389 -0.7513997579778242
1626866563.71804 112.29662990570068 3.1857345863117827 -0.754419225080879
1626866563.81805 112.39663982391357 3.1785500357237306 -0.7586608686941863
1626866563.91836 112.49694991111755 3.182918191559368 -0.7633517933626897
1626866564.01823 112.59681987762451 3.1916130215888616 -0.7690103686492182
1626866564.11803 112.6966199874878 3.198197122061718 -0.7740681050050509
1626866564.21818 112.79676985740662 3.2116159375610507 -0.7776305940191641
1626866564.31753 112.89611983299255 3.2095552770784614 -0.7816799606123168
1626866564.41776 112.99634981155396 3.224780893811992 -0.7839816568634328
1626866564.51806 113.09664988517761 3.2458619755209956 -0.7856778927857899
1626866564.61772 113.19630980491638 3.264147695950977 -0.7870002829155032
1626866564.71807 113.29665994644165 3.2827993086044978 -0.7883036478597603
1626866564.81815 113.3967399597168 3.300450521217667 -0.7877525497142011
1626866564.91775 113.49633979797363 3.3037871944524415 -0.786888994863173
1626866565.01812 113.59670996665955 3.3081518956119638 -0.785723452037667
1626866565.118 113.69658994674683 3.3032978315563937 -0.7826016606168917
1626866565.2183 113.79689002037048 3.2985936365376882 -0.7807050600761256
1626866565.31846 113.89704990386963 3.2808576757939267 -0.7773425291411977
1626866565.51817 114.09676003456116 3.2602946784626967 -0.7735543483706857
1626866565.61819 114.19677996635437 3.246925653137317 -0.7710530814470498
1626866565.81802 114.39661002159119 3.2199901225224425 -0.7673409280799524
1626866565.91822 114.49680995941162 3.207342074030065 -0.7652654819276306
1626866566.01811 114.59669995307922 3.1998508454543244 -0.7651246617179217
1626866566.11793 114.69651985168457 3.195854449546746 -0.7654829064308457
1626866566.21856 114.7971498966217 3.2003342469226275 -0.7652213883270904
1626866566.31835 114.89693999290466 3.2170810242051258 -0.7634906597836364
1626866566.41823 114.99681997299194 3.217530995240112 -0.763106064222137
1626866566.51886 115.09745001792908 3.219036882412302 -0.7630825762728595
1626866566.61908 115.19766998291016 3.2229061636515444 -0.7628360273931967
1626866566.7182 115.29678988456726 3.235275187219855 -0.7626021258007469
1626866566.81801 115.39660000801086 3.238970384351906 -0.7615156312378271
1626866567.01814 115.59672999382019 3.243397449663421 -0.7590844945511015
1626866567.21854 115.79712986946106 3.2382515354330774 -0.7562828240625996
1626866567.31796 115.89654994010925 3.230340328186305 -0.7559371609987082
1626866567.51805 116.09663987159729 3.2164814736379186 -0.7545488014975861
1626866567.71852 116.29710984230042 3.208426907380536 -0.7534994184327799
1626866567.91835 116.49693989753723 3.1947126247715754 -0.7549140671645291
1626866568.11831 116.69689989089966 3.1956879229981197 -0.757014961931056
1626866568.31835 116.89693999290466 3.210932494351992 -0.758541874032145
1626866568.41839 116.99697995185852 3.2245514004729516 -0.7601170567309807
1626866568.51802 117.09660983085632 3.2265651364917796 -0.760698439747769
1626866568.61814 117.19672989845276 3.2358993989331557 -0.7615003440009231
1626866568.81785 117.39644002914429 3.2450169707910748 -0.7613615788782138
1626866569.01767 117.5962598323822 3.2367490814806907 -0.7595210545995719
1626866569.11784 117.69642996788025 3.2199367189789694 -0.7586901778039576
1626866569.21792 117.7965099811554 3.221835597470445 -0.7569129315707428
1626866569.32079 117.89937996864319 3.211299598048861 -0.7559798530258919
1626866569.41792 117.99651002883911 3.208164595978322 -0.7549415372280661
1626866569.51841 118.09699988365173 3.1954475888032796 -0.7537674305424742
1626866569.61808 118.19666981697083 3.192887551753695 -0.7527921831980615
1626866569.71742 118.29601001739502 3.1915179363289194 -0.7529768354215018
1626866569.81783 118.39642000198364 3.196607859687749 -0.753274770831994
1626866569.91777 118.49635982513428 3.2098304627043923 -0.7538448012518306
1626866570.01771 118.59629988670349 3.225080032381392 -0.7539051810699442
1626866570.11785 118.69643998146057 3.243810190183274 -0.753605937987897
1626866570.21828 118.79686999320984 3.260856396075075 -0.7541289109802669
1626866570.31796 118.89654994010925 3.2800981466777253 -0.7541400899098849
1626866570.41817 118.99675989151001 3.284540320168401 -0.7527244473053705
1626866570.51798 119.09657001495361 3.3094640515300946 -0.7534438017184704
1626866570.61804 119.19663000106812 3.3132396161224085 -0.7529451391560922
1626866570.71882 119.2974100112915 3.326374178980157 -0.7536854662721646
1626866570.81837 119.39696002006531 3.338279445948635 -0.7533452388857127
1626866570.91779 119.49637985229492 3.3536429699479675 -0.7535583503259939
1626866571.01805 119.59663987159729 3.3531338027073754 -0.7522598233587532
1626866571.11783 119.69641995429993 3.352083647112517 -0.7520926883895067
1626866571.21858 119.79716992378235 3.3382979079287347 -0.7512118276621467
1626866571.31819 119.89678001403809 3.3359402242738385 -0.7501439808912169
1626866571.41825 119.99684000015259 3.3259265219125203 -0.7484348905882521
1626866571.51782 120.09640979766846 3.318424092017023 -0.747285482162144
1626866571.61839 120.19697999954224 3.3133651887742115 -0.7463711264469943
1626866571.71772 120.29630994796753 3.2977255357873556 -0.7465896809331012
1626866571.81793 120.39651989936829 3.289515606439943 -0.7471222383408418
1626866571.91816 120.49674987792969 3.280955102347148 -0.7476973244814815
1626866572.01786 120.59644985198975 3.2796953185707975 -0.7487690172273918
1626866572.1241 120.70268988609314 3.274401466137889 -0.7498143471291925
1626866572.21813 120.79672002792358 3.279350554954276 -0.7508232402384534
1626866572.31749 120.89608001708984 3.2973042599603914 -0.7524078489934687
1626866572.41758 120.99616980552673 3.3156813237592 -0.7537024179346665
1626866572.51744 121.09602999687195 3.330630648551967 -0.755418578932092
1626866572.61756 121.1961498260498 3.344873658918609 -0.7574611931960609
1626866572.71732 121.2959098815918 3.357321170247654 -0.7595478815407082
1626866572.81789 121.396479845047 3.3711463396033 -0.7610238034837582
1626866572.91755 121.49614000320435 3.3924078919026557 -0.7620175341837663
1626866573.01735 121.59593987464905 3.3999566126170597 -0.7630214180440316
1626866573.11845 121.69703984260559 3.410056430858591 -0.7631188872780164
1626866573.31697 121.89556002616882 3.4181819281081394 -0.7622393022645602
1626866573.51772 122.09630990028381 3.3856010375368424 -0.7611689771068313
1626866573.61737 122.19595980644226 3.3662325476323223 -0.7602081528210798
1626866573.71779 122.2963798046112 3.3436984881700496 -0.7589433886507178
1626866573.81799 122.39657998085022 3.3299153530804073 -0.7578089861850237
1626866573.91823 122.49681997299194 3.308897245989044 -0.7567645441759898
1626866574.01734 122.59592986106873 3.29349024586373 -0.7551336105743527
1626866574.11808 122.69666981697083 3.2700329887752186 -0.7547747054285849
1626866574.21879 122.79737997055054 3.248775930415094 -0.7537199991550532
1626866574.31788 122.89646983146667 3.229001088761855 -0.7536215818166205
1626866574.41779 122.99637985229492 3.2159817734823815 -0.7515398430498772
1626866574.61768 123.19626998901367 3.2268003568947035 -0.751746129765442
1626866574.71821 123.29679989814758 3.2276547162627054 -0.7488229958964399
1626866574.81762 123.39620995521545 3.238717451587912 -0.7489718772641258
1626866574.91744 123.4960298538208 3.25600383256009 -0.7495897732504508
1626866575.01779 123.59637999534607 3.2788072493259883 -0.7463479900475476
1626866575.11786 123.6964499950409 3.289919457672352 -0.7468136680940107
1626866575.21741 123.7960000038147 3.3028816004666623 -0.7469654766471048
1626866575.31785 123.89644002914429 3.3212202666833743 -0.7465345739803357
1626866575.4174 123.99598979949951 3.3245782614833197 -0.7458649437098437
1626866575.61814 124.19672989845276 3.3353805943805233 -0.7431056032420673
1626866575.81813 124.39671993255615 3.322128855759471 -0.7410024544967873
1626866575.91853 124.49711990356445 3.3120320035244415 -0.7392696304765933
1626866576.01783 124.59641981124878 3.30097133605168 -0.7378224001640352
1626866576.11828 124.69686985015869 3.289234921664275 -0.7366708504231911
1626866576.21801 124.79659986495972 3.283034021271664 -0.7364420133319796
1626866576.41767 124.99625992774963 3.273409345225843 -0.7371815736595138
1626866576.61778 125.19636988639832 3.2645243920162867 -0.7400599938683694
1626866576.71833 125.29691982269287 3.2741596124366037 -0.7412650122146274
1626866576.81743 125.39601993560791 3.2747298782904766 -0.742738758525989
1626866576.91796 125.49654984474182 3.28353617619011 -0.7440389090292101
1626866577.01682 125.5954098701477 3.2899087975968264 -0.7462732728272119
1626866577.1172 125.69578981399536 3.299333589303312 -0.7468651195219753
1626866577.21675 125.79533982276917 3.308636278463406 -0.7474234838434992
1626866577.31701 125.89559984207153 3.309224488076151 -0.7476285233870266
1626866577.51713 126.09571981430054 3.3275486624733444 -0.7468738383460369
1626866577.71721 126.29579997062683 3.320671004588103 -0.7452464621715595
1626866577.81794 126.39652991294861 3.310319757148399 -0.7444820283141025
1626866577.91776 126.49634981155396 3.304988247180775 -0.743959073528897
1626866578.01791 126.59649991989136 3.307903967569003 -0.7425853430097042
1626866578.11771 126.69630002975464 3.2965456885274587 -0.7424890896555432
1626866578.2183 126.79689002037048 3.3046842672715164 -0.7414619901220232
1626866578.31758 126.89616990089417 3.3095015681760276 -0.740187994192703
1626866578.41782 126.99640989303589 3.3065886753128915 -0.7394155822584576
1626866578.51783 127.09641981124878 3.3054057430017862 -0.7390420861744176
1626866578.61784 127.19642996788025 3.31030502772149 -0.7390315752708483
1626866578.71807 127.29665994644165 3.312032814505309 -0.7403323416782444
1626866578.81798 127.3965699672699 3.3246237546997643 -0.7406954334234019
1626866578.91856 127.49714994430542 3.3311403462749274 -0.7426356674929047
1626866579.01786 127.59644985198975 3.333435380156543 -0.7436595819133542
1626866579.11746 127.69604992866516 3.3351914830053593 -0.7454152089268224
1626866579.21747 127.79605984687805 3.333730664631311 -0.747511169206514
1626866579.31763 127.89621996879578 3.3187437210550783 -0.748846946223763
1626866579.41812 127.9967098236084 3.3195545621791003 -0.7511640058111777
1626866579.51794 128.09652996063232 3.32644866978397 -0.7528351837312883
1626866579.61759 128.19617986679077 3.332054653893751 -0.7550474199962236
1626866579.71792 128.2965099811554 3.3349769233284774 -0.7567985177150143
1626866579.81721 128.3957998752594 3.336956462759641 -0.7584468379760831
1626866579.91721 128.49580001831055 3.335417914407188 -0.7592490503733864
1626866580.01692 128.59551000595093 3.3371138678500905 -0.7598869234622645
1626866580.11792 128.69650983810425 3.325662811808423 -0.7597889127770185
1626866580.2175 128.79608988761902 3.3190487273959954 -0.7594447958049171
1626866580.31718 128.89576983451843 3.3096580582665616 -0.7584147919068434
1626866580.41758 128.99616980552673 3.3042482219766574 -0.7580144872916372
1626866580.61769 129.196280002594 3.2904037318236794 -0.7571131183843118
1626866580.81823 129.3968198299408 3.2766616690612596 -0.7569819553254906
1626866581.01814 129.5967299938202 3.2766160312771153 -0.7589146240633986
1626866581.21783 129.7964198589325 3.285965385562247 -0.7613790170934511
1626866581.3177 129.89628982543945 3.2950574936791917 -0.7627182464480391
1626866581.41808 129.9966700077057 3.299696423781949 -0.7630403231461804
1626866581.51783 130.09641981124878 3.304228448478526 -0.7637127317505086
1626866581.61769 130.196280002594 3.3147474351684365 -0.7631352014026693
1626866581.81755 130.3961398601532 3.321227521876743 -0.7619586746307749
1626866582.01819 130.59677982330322 3.320936024477886 -0.7577837493252562
1626866582.21791 130.79649996757507 3.301482220539658 -0.7518719182177998
1626866582.31772 130.8963098526001 3.289431777887731 -0.7497155018442077
1626866582.41772 130.99630999565125 3.279279436509317 -0.7465102493496152
1626866582.51846 131.09704995155334 3.262481259901145 -0.7447999935979
1626866582.61869 131.19727993011475 3.254876836309395 -0.7414474033212302
1626866582.71767 131.29625988006592 3.2398592382303053 -0.7405014418802223
1626866582.8182 131.3967900276184 3.232997001566921 -0.7391005042227867
1626866582.91756 131.49615001678467 3.232251713378234 -0.738627091741302
1626866583.01766 131.59624981880188 3.213069083528059 -0.7383512531879213
1626866583.31745 131.89603996276855 3.2238082361833267 -0.7426747266859004
1626866583.51739 132.09597992897034 3.2589656935441207 -0.746665607422786
1626866583.61774 132.19632983207703 3.2806524433494513 -0.7490839220093635
1626866583.71756 132.29614996910095 3.304183032222472 -0.7517427024993699
1626866583.81771 132.39629983901978 3.3085451812418816 -0.7533624629917415
1626866583.91729 132.49587988853455 3.3245325943118496 -0.7556831603885086
1626866584.01736 132.59594988822937 3.3354631284708205 -0.7570081164360951
1626866584.11823 132.69682002067566 3.3418091269670462 -0.7573156758736415
1626866584.21776 132.79635000228882 3.341024351757062 -0.7573997977829956
1626866584.41798 132.99656987190247 3.3239116226467984 -0.7561916311905033
1626866584.51819 133.09677982330322 3.3109114350865547 -0.7549231490181041
1626866584.61732 133.19590997695923 3.288529068282479 -0.7527476812383949
1626866584.71761 133.29619979858398 3.2800810807513874 -0.7504852169503113
1626866584.82437 133.4029598236084 3.2628667436566285 -0.748334364205619
1626866584.91834 133.4969298839569 3.2241057696012465 -0.7440421622699065
1626866585.01806 133.5966498851776 3.191413888816875 -0.7424818506018032
1626866585.11808 133.69666981697083 3.176927003012325 -0.7393464871252364
1626866585.21784 133.79642987251282 3.1673288643486237 -0.7374147253725196
1626866585.31829 133.89687991142273 3.1631458752639956 -0.7360531148820892
1626866585.41773 133.99632000923157 3.1714951998332 -0.7352739783366338
1626866585.51825 134.09683990478516 3.182361338604464 -0.7366570531050203
1626866585.61877 134.19735980033875 3.194446337953655 -0.7379871425041238
1626866585.71812 134.29671001434326 3.222595015807953 -0.7389771019033369
1626866585.81774 134.39632987976074 3.2459878870760597 -0.7416857602816307
1626866585.91862 134.49721002578735 3.282375238187003 -0.7440603547512956
1626866586.0182 134.59678983688354 3.3252365778724875 -0.746957972972847
1626866586.11808 134.69666981697083 3.360965542464928 -0.7490245638191169
1626866586.21767 134.79625988006592 3.3793576242727825 -0.7518207907651322
1626866586.31758 134.89616990089417 3.3930896837651296 -0.754009641435023
1626866586.42242 135.00100994110107 3.398006480992194 -0.7550900336653932
1626866586.51833 135.09692001342773 3.385714322703186 -0.7562647937072375
1626866586.61713 135.19571995735168 3.3650696136414617 -0.7576256271681443
1626866586.71735 135.29593992233276 3.3329391816968066 -0.7564615880836234
1626866586.81733 135.3959197998047 3.2940082875550316 -0.7554935160407539
1626866586.91745 135.49603986740112 3.2203718906648717 -0.7541451823532297
1626866587.01806 135.5966498851776 3.1592990277823336 -0.7538967277719038
1626866587.11789 135.69647979736328 3.0998174943654644 -0.7537153909973124
1626866587.2181 135.79668998718262 3.018643769911141 -0.7518181311579764
1626866587.31777 135.8963599205017 2.960090138737679 -0.7523090118918039
1626866587.41794 135.99652981758118 2.9225685513863886 -0.7541247935006952
1626866587.51839 136.0969798564911 2.8859005533308357 -0.7564504188991295
1626866587.61867 136.1972599029541 2.869078082327161 -0.7595580847699996
1626866587.71789 136.29647994041443 2.8723030073536204 -0.7627584497700695
1626866587.81839 136.39697980880737 2.899345321611608 -0.766125216163112
1626866587.91788 136.49646997451782 2.944327567111677 -0.7700998612266479
1626866588.0175 136.5960898399353 2.996809488650879 -0.7750826658002825
1626866588.21804 136.79662990570068 3.1192558740547893 -0.7819045758821643
1626866588.31755 136.8961398601532 3.181150390197776 -0.7837051130352992
1626866588.41788 136.99646997451782 3.236316896985449 -0.7839295142413252
1626866588.51775 137.09633994102478 3.270225148083871 -0.7835089479409791
1626866588.61802 137.19660997390747 3.2777765788120683 -0.782399318579841
1626866588.71782 137.29640984535217 3.279651371224819 -0.7810910866074441
1626866588.81806 137.3966498374939 3.2768581191249666 -0.7795488841629352
1626866588.9178 137.49638986587524 3.2640937403145194 -0.7778769470334557
1626866589.01803 137.59661984443665 3.24136299181374 -0.7757177382947342
1626866589.11812 137.69670987129211 3.212365796402004 -0.7725668792480151
1626866589.21799 137.79657983779907 3.1694186360609065 -0.7695047066609073
1626866589.31844 137.89702987670898 3.132886817829785 -0.7667241322779963
1626866589.41802 137.99660992622375 3.1022242858011864 -0.7641917872207058
1626866589.51813 138.09671998023987 3.0849115743567777 -0.7621337232707226
1626866589.81798 138.3965699672699 3.109143630890886 -0.7600271396000264
1626866590.01782 138.59640979766846 3.138803068998166 -0.7584168622205583
1626866590.12099 138.69957995414734 3.1502245538669644 -0.7566812129095639
1626866590.21809 138.7966799736023 3.1752917182452545 -0.7559233216789951
1626866590.31801 138.89660000801086 3.196791539637802 -0.7556157429716301
1626866590.41837 138.99695992469788 3.224674510539337 -0.7560158386608584
1626866590.61938 139.19796991348267 3.261189059170971 -0.7529048693431717
1626866591.01838 139.59696984291077 3.2664868492161134 -0.7471598209666921
1626866591.11936 139.69794988632202 3.258953009637437 -0.7453587180055417
1626866591.31834 139.89692997932434 3.2304951260885177 -0.74039668337334
1626866591.51833 140.09692001342773 3.2210784515695896 -0.7400188087866013
1626866591.71935 140.29794001579285 3.2133602184085923 -0.7396683904218762
1626866591.91835 140.49693989753723 3.2017617576164357 -0.7399756919192897
1626866592.0187 140.59728980064392 3.2154707830539424 -0.740172077791815
1626866592.11836 140.69694995880127 3.218076287907558 -0.7400250587541806
1626866592.21913 140.79771995544434 3.2287943603292626 -0.7396123673497854
1626866592.41884 140.99742984771729 3.2321935803334116 -0.7382691720922272
1626866592.61861 141.19719982147217 3.2397697899629345 -0.7375736439468894
1626866592.81827 141.39685988426208 3.2643017849273552 -0.7370017725022115
1626866593.11822 141.69681000709534 3.260864544015994 -0.7353095965172698
1626866593.31846 141.89704990386963 3.250870207613887 -0.7342919761611555
1626866593.61904 142.19762992858887 3.2431099237009064 -0.7311105567197198
1626866593.71809 142.2966799736023 3.226985822583024 -0.7297750826332745
1626866593.81905 142.3976399898529 3.222130416256575 -0.7294160097602886
1626866593.91854 142.49712991714478 3.227058038286894 -0.7295882476961535
1626866594.01848 142.597069978714 3.2297823714392786 -0.7304883004328111
1626866594.11834 142.69692993164062 3.235919004560347 -0.7326566010362887
1626866594.21874 142.79732990264893 3.2349721251357026 -0.7344074034531842
1626866594.31889 142.89748001098633 3.2397661780986295 -0.7364397135128069
1626866594.4186 142.9971899986267 3.2593775607309197 -0.7379886988443998
1626866594.5189 143.0974898338318 3.2696921220846176 -0.7396262748486286
1626866594.6188 143.1973898410797 3.2675001407846658 -0.7413358223174511
1626866594.71911 143.2976999282837 3.2613281807132126 -0.7417687715338475
1626866594.81957 143.39815998077393 3.2643300714222643 -0.7411684088678732
1626866594.91918 143.49776983261108 3.2576192687546373 -0.740860859260482
1626866595.01931 143.59789991378784 3.2509910005269087 -0.7396142967645678
1626866595.11881 143.69739985466003 3.2410707443229856 -0.7383611798813046
1626866595.2191 143.79768991470337 3.2271959464437883 -0.7379253319919736
1626866595.31947 143.8980598449707 3.212860643404608 -0.7368423335967893
1626866595.41892 143.99750995635986 3.2063271309551995 -0.7363489940307131
1626866595.5186 144.09718990325928 3.2011654826424505 -0.7353731715665655
1626866595.6194 144.1979899406433 3.195044839816529 -0.7346648774821916
1626866595.71856 144.2971498966217 3.190848585562204 -0.7336332474476319
1626866595.81894 144.39752984046936 3.189565859855569 -0.732705568848252
1626866595.91934 144.49792981147766 3.186153279921761 -0.731725774425134
1626866596.02023 144.5988199710846 3.1770532365980046 -0.7314937487838595
1626866596.11995 144.6985399723053 3.17259030699107 -0.7315994014735909
1626866596.21958 144.7981698513031 3.1656845898482198 -0.7316526264496712
1626866596.41926 144.99784994125366 3.1594104810790276 -0.7340303190703161
1626866597.01843 145.59701991081238 3.1758816102973606 -0.7362189512584814
1626866597.21915 145.79773998260498 3.1957721094703593 -0.745983839439508
1626866597.41977 145.99835991859436 3.2154356084806306 -0.7442515566766033
1626866597.51926 146.09784984588623 3.2276295215376916 -0.7433453359055082
1626866597.71925 146.29783987998962 3.2282665453283976 -0.7429972094941106
1626866597.91981 146.49839997291565 3.2228342038792324 -0.7421186195215785
1626866598.11901 146.6975998878479 3.2247447948993586 -0.7417831519951523
1626866598.41998 146.99856996536255 3.1938866741493186 -0.7430908119056876
1626866598.61928 147.19787001609802 3.1626158340313753 -0.7453061508533454
1626866598.81898 147.39756989479065 3.151045488448483 -0.7479137861348322
1626866599.0194 147.59798979759216 3.1573145733440433 -0.7512863320390926
1626866599.31883 147.8974199295044 3.1701315871228504 -0.7563476882003055
1626866599.41905 147.99763989448547 3.193779706709039 -0.757228229273206
1626866599.51957 148.09816002845764 3.213284258233231 -0.758547113536713
1626866599.61927 148.1978600025177 3.235731701443309 -0.7594612834813854
1626866599.71884 148.29742980003357 3.2624243870136644 -0.7584438062034116
1626866599.81943 148.398020029068 3.269021668048314 -0.7578915175409915
1626866600.01867 148.59725999832153 3.2968090109685493 -0.754639392399169
1626866600.21904 148.79762983322144 3.3040916248759644 -0.750972629831065
1626866600.41885 148.9974398612976 3.293321265730777 -0.745169308112303
1626866600.51916 149.0977499485016 3.285821251623415 -0.7430754840971008
1626866600.61888 149.1974699497223 3.2735414300197583 -0.741066188465459
1626866600.71957 149.29815983772278 3.2700666619826557 -0.7401061395785244
1626866600.91908 149.49766993522644 3.245511214951081 -0.7387031191932836
1626866601.01977 149.59835982322693 3.2178142302114754 -0.7381546105719934
1626866601.11887 149.69745993614197 3.1901290313788757 -0.7388984160789764
1626866601.21941 149.7979998588562 3.1596207125420723 -0.7398015860210561
1626866601.31965 149.89823985099792 3.1350309578070954 -0.7415585633540167
1626866601.42008 149.9986698627472 3.1056591145231516 -0.7438161053186227
1626866601.51903 150.09762001037598 3.061014477611685 -0.7460847026206026
1626866601.61947 150.198059797287 3.022680137257447 -0.7484475771431451
1626866601.71896 150.29754996299744 3.00249122099699 -0.7479629252137154
1626866601.81872 150.39731001853943 2.9671750784696824 -0.7508601662783037
1626866601.91917 150.49775981903076 2.949362183029608 -0.753606450477899
1626866602.0187 150.59728980064392 2.9475270170379595 -0.7566055766921882
1626866602.11828 150.6968698501587 2.9497657625859035 -0.7594361690645932
1626866602.21881 150.79739999771118 2.9626996166395383 -0.7627472129567021
1626866602.31816 150.89674997329712 3.0008583803931312 -0.7657081441896252
1626866602.41806 150.99664998054504 3.0465356117527165 -0.7695255984947742
1626866602.51813 151.09671998023987 3.0940151678456664 -0.7730853911332793
1626866602.61841 151.19700002670288 3.1378990533122044 -0.7762319783431879
1626866602.71782 151.29640984535217 3.1759040675109347 -0.7775669705949162
1626866602.81839 151.39697980880737 3.2047999315701583 -0.7785469316057543
1626866602.91745 151.49603986740112 3.213370844985967 -0.7791403247787114
1626866603.01783 151.59641981124878 3.201535747287571 -0.7793747441218806
1626866603.11808 151.69666981697083 3.1822971386730057 -0.779472258118066
1626866603.21848 151.7970700263977 3.1376894652337626 -0.7798000054603467
1626866603.31821 151.89679980278015 3.0967405166806876 -0.7796213918870287
1626866603.41896 151.99755001068115 3.0435038827748464 -0.7788622721310632
1626866603.51842 152.09700989723206 2.966513603503927 -0.7779251374092806
1626866603.61844 152.19702982902527 2.8728426440536006 -0.7752001951995406
1626866603.71901 152.29760003089905 2.791031660401361 -0.7719256722664436
1626866603.81844 152.39702987670898 2.7324707716731904 -0.7684535598831914
1626866603.91839 152.49697995185852 2.673735611372852 -0.765265229473886
1626866604.01819 152.59677982330322 2.64215489402371 -0.7633486443733366
1626866604.11771 152.69630002975464 2.6198303377637058 -0.7629837654899834
1626866604.21828 152.79686999320984 2.6196532831757637 -0.7633065461491939
1626866604.31867 152.89725995063782 2.6497846350220877 -0.7639303290447754
1626866604.4189 152.99748992919922 2.707136016028082 -0.7657678430241217
1626866604.51816 153.09675002098083 2.779408693896453 -0.7664309136129217
1626866604.61818 153.19676995277405 2.85530410947254 -0.7674478469181352
1626866604.71783 153.2964198589325 2.9334194060294396 -0.7676021157461366
1626866604.81792 153.39650988578796 2.9970873200546673 -0.7672788037648304
1626866604.91825 153.4968400001526 3.0650530796452764 -0.7664580413260655
1626866605.01869 153.59728002548218 3.1268533965510836 -0.7659940064764914
1626866605.11819 153.69677996635437 3.1823271134430344 -0.7643135761694362
1626866605.21809 153.7966799736023 3.2317330444990473 -0.7617781031577298
1626866605.31786 153.89644980430603 3.248357814128942 -0.758030555970973
1626866605.41829 153.9968798160553 3.2551190253709867 -0.754787652723472
1626866605.51818 154.0967698097229 3.252210220386258 -0.7510803983226879
1626866605.61852 154.19710993766785 3.2306833802257016 -0.7494382276621394
1626866605.71781 154.29639983177185 3.209539815413169 -0.7476774590497963
1626866605.81847 154.39705991744995 3.177624009649793 -0.7465818875435191
1626866605.92624 154.50482988357544 3.1359039809765976 -0.7459691635827406
1626866606.01784 154.5964298248291 3.0986445070028363 -0.7456282731717372
1626866606.11823 154.69682002067566 3.0668102979835847 -0.7467985218961504
1626866606.21814 154.79672980308533 3.0235918564943742 -0.7484110108637729
1626866606.31811 154.8966999053955 3.0043651061725143 -0.7504266243687066
1626866606.51823 155.0968198776245 3.0102818110031992 -0.7567810995866209
1626866606.61778 155.19636988639832 3.028356450377974 -0.7596958784808598
1626866606.71894 155.2975299358368 3.069639716043187 -0.763554770811111
1626866606.81855 155.39714002609253 3.088101101311536 -0.765493585704788
1626866606.91793 155.49651980400085 3.1258157835019014 -0.766616339837249
1626866607.01766 155.59624981880188 3.16291979608908 -0.7677549542159547
1626866607.11758 155.69616985321045 3.195496080781771 -0.7685749879607577
1626866607.21795 155.79654002189636 3.232673353255834 -0.7678911096411825
1626866607.31817 155.89675998687744 3.2578434152600297 -0.7672530194295968
1626866607.61818 156.19676995277405 3.3051740205484292 -0.7625080736931831
1626866607.7176 156.29619002342224 3.2979706974609164 -0.7600363739834322
1626866607.81764 156.3962299823761 3.2800965431764677 -0.7572585974857182
1626866607.91785 156.49643993377686 3.2579599735253075 -0.7549446881030315
1626866608.01747 156.59605979919434 3.2266031571526526 -0.7521165946526498
1626866608.11719 156.69577980041504 3.2079174673108684 -0.7510907470123167
1626866608.21766 156.7962498664856 3.1880169920028947 -0.7501407559094337
1626866608.41762 156.99620985984802 3.158528217923347 -0.7492438445794833
1626866608.71752 157.29610991477966 3.153032387959642 -0.7523176609596358
1626866608.81769 157.39627981185913 3.163315173375352 -0.7539055523102198
1626866608.91722 157.49581003189087 3.1651356582772228 -0.7552648988229713
1626866609.01727 157.59586000442505 3.179062559207274 -0.7561991511168813
1626866609.11798 157.69656991958618 3.177371844207869 -0.7566831845586215
1626866609.31727 157.89585995674133 3.1949872636457646 -0.7557622912455078
1626866609.41746 157.99604988098145 3.209060661529175 -0.7569116488539724
1626866609.61724 158.19582986831665 3.224492671763252 -0.7531988553646822
1626866609.91723 158.4958198070526 3.2155493682499587 -0.7468977185041308
1626866610.11828 158.6968698501587 3.212865203754002 -0.7432302239709674
1626866610.31779 158.89637994766235 3.1947607186517297 -0.7399664331241962
1626866610.41787 158.9964599609375 3.172265789694776 -0.7377168896814834
1626866610.51761 159.09619998931885 3.165789326589001 -0.7349665689823099
1626866610.61679 159.19537997245789 3.1465179174695628 -0.7328624822345491
1626866610.71703 159.2956199645996 3.123247850236744 -0.732219594841691
1626866610.81691 159.3954999446869 3.121454394517188 -0.7312089252415883
1626866610.91717 159.49575996398926 3.1096661437113284 -0.7333216738021531
1626866611.01746 159.5960500240326 3.1144339042735325 -0.732876110683998
1626866611.11811 159.6966998577118 3.126999640454665 -0.7359691505225423
1626866611.21779 159.7963798046112 3.148340920531188 -0.7395271087916906
1626866611.31692 159.8955099582672 3.169208648016897 -0.7432935606329152
1626866611.4175 159.99608993530273 3.194589430931104 -0.7465033882667458
1626866611.51784 160.0964298248291 3.2115749056778067 -0.7491652540821656
1626866611.61733 160.19591999053955 3.217852522556479 -0.7511828048897256
1626866611.71958 160.2981698513031 3.2293216789997508 -0.7528414292044077
1626866611.81735 160.39593982696533 3.2277517367607795 -0.7537318269137434
1626866611.91657 160.49515986442566 3.222018282137844 -0.7535671098700243
1626866612.01607 160.59465980529785 3.2060974514579987 -0.7534570186993479
1626866612.11711 160.69569993019104 3.1971814137566197 -0.752889733099821
1626866612.21716 160.79574990272522 3.190534984875145 -0.752429302678004
1626866612.31686 160.89544987678528 3.190513585942469 -0.7512005476486325
1626866612.41662 160.99520993232727 3.1848010846755526 -0.750900274157839
1626866612.51676 161.09535002708435 3.1860908688666254 -0.7505190848790526
1626866612.61617 161.19475984573364 3.1919986488516865 -0.7493755380722238
1626866612.71688 161.29546999931335 3.1936723454404743 -0.7490268639598316
1626866612.81662 161.3952100276947 3.19145407635942 -0.7483773980489334
1626866612.91591 161.4944999217987 3.192016697629981 -0.7482556513081859
1626866613.11712 161.69570994377136 3.2006596236237352 -0.7474771350241374
1626866613.31608 161.89467000961304 3.2033423470045577 -0.7485357275803848
1626866613.41672 161.9953098297119 3.204557552838658 -0.7484773523907153
1626866613.61671 162.1952998638153 3.2138180128755867 -0.7498797270128068
1626866613.8164 162.3949899673462 3.214846868768266 -0.7511131282475163
1626866613.91744 162.4960298538208 3.219497464751084 -0.7508999618280507
1626866614.01669 162.5952799320221 3.233867979681192 -0.7508132464247936
1626866614.11628 162.6948699951172 3.2489619733611166 -0.7496369304950479
1626866614.2165 162.79508996009827 3.253086786464433 -0.7478525982419442
1626866614.31564 162.89422988891602 3.2534527960803206 -0.7462053769376185
1626866614.41618 162.99476981163025 3.2580041146325223 -0.7443572862945849
1626866614.51556 163.09414982795715 3.2577542104384762 -0.7422847357568072
1626866614.61626 163.19484996795654 3.2601479809009404 -0.7410304027105765
1626866614.81698 163.39556980133057 3.247353747844623 -0.7342357957970145
1626866614.91574 163.4943299293518 3.2384332110374245 -0.7331255193616979
1626866615.01591 163.59449982643127 3.227324425112895 -0.7313406765784121
1626866615.11686 163.69544982910156 3.2184515664751956 -0.7304419119683103
1626866615.3156 163.89418983459473 3.2082920940455226 -0.7307714437048689
1626866615.51644 164.09502983093262 3.2062930335059794 -0.733336536855727
1626866615.71615 164.29473996162415 3.2121346570853917 -0.7350085295422355
1626866615.81628 164.39486980438232 3.2364375128999234 -0.7383710816821909
1626866615.91629 164.4948799610138 3.245239760250406 -0.7396860659263271
1626866616.01603 164.59461998939514 3.258913928866749 -0.7404526371100102
1626866616.2141 164.79268980026245 3.279421052458099 -0.7425131200892479
1626866616.41452 164.99310994148254 3.2862541560956138 -0.7441946714218926
1626866616.51378 165.09237003326416 3.2782734599573873 -0.7436052503435877
1626866616.61634 165.19492983818054 3.275129153484242 -0.7434899400961925
1626866616.71399 165.29257988929749 3.262199495941622 -0.7431376579650049
1626866616.81617 165.39475989341736 3.2551711631178093 -0.7427979299206704
1626866616.91448 165.49306988716125 3.24909252380315 -0.7429512352813681
1626866617.01572 165.59430980682373 3.229566838660957 -0.7426150435645136
1626866617.11579 165.69437980651855 3.2138639004670986 -0.7426934776872542
1626866617.21662 165.79520988464355 3.2030857946624014 -0.742026935980048
1626866617.32636 165.90494990348816 3.1948985195439286 -0.7418777539253696
1626866617.41605 165.99463987350464 3.1824220496213504 -0.7423063815455837
1626866617.61672 166.19530987739563 3.180304477704341 -0.7435687302909351
1626866617.71612 166.29470992088318 3.186493757606964 -0.7449694827974527
1626866617.81656 166.39514994621277 3.1894851374230218 -0.7470813785529375
1626866617.91616 166.49475002288818 3.198009539134583 -0.7494168289039342
1626866618.0166 166.5951898097992 3.2136692082169005 -0.7516843906892854
1626866618.11676 166.69534993171692 3.2271304996034975 -0.7536114036880766
1626866618.21663 166.79521989822388 3.2580274694708025 -0.7560398978964133
1626866618.31664 166.89522981643677 3.2693297539757555 -0.7569677512041819
1626866618.4166 166.99518990516663 3.293506604677544 -0.7569725140035846
1626866618.51404 167.09262990951538 3.300762487379772 -0.7564399403508462
1626866618.61401 167.19260001182556 3.310035929119667 -0.7568027771487853
1626866618.7151 167.29368996620178 3.307955797336044 -0.7550966268650023
1626866618.81523 167.39381980895996 3.299581688801309 -0.75278308381192
1626866618.91416 167.4927499294281 3.285278302372578 -0.7517428992021125
1626866619.01444 167.5930299758911 3.273527062930081 -0.7505661372912544
1626866619.11421 167.69279980659485 3.2479287880237693 -0.7492709095128449
1626866619.21416 167.79274988174438 3.230437312051517 -0.7488604433893888
1626866619.3145 167.89309000968933 3.2155817765730306 -0.7477591292322827
1626866619.41449 167.99307990074158 3.20073354281003 -0.7471417463072998
1626866619.51435 168.0929398536682 3.1874377913679917 -0.7464781805333218
1626866619.61651 168.19509983062744 3.1767716476386525 -0.7462324111738596
1626866619.71425 168.29284000396729 3.1695017416546114 -0.7458319719636712
1626866619.81428 168.39286994934082 3.1762450211410465 -0.7448248148468546
1626866619.91526 168.49384999275208 3.1905783754991512 -0.7435871586113387
1626866620.01477 168.5933599472046 3.2021549965145413 -0.7422062853458531
1626866620.11437 168.69296002388 3.224793345041849 -0.7404877263906002
1626866620.21473 168.79331994056702 3.2284650607528476 -0.7389930619820382
1626866620.31651 168.89509987831116 3.235401083469933 -0.7373493985490147
1626866620.41481 168.99339985847473 3.242057770764195 -0.7358988597695064
1626866620.51486 169.0934498310089 3.2444445829762607 -0.7336838602602183
1626866620.71477 169.2933599948883 3.2383768895168674 -0.7282313980140922
1626866620.81534 169.3939299583435 3.2216762407788675 -0.7259871308974006
1626866620.91472 169.4933099746704 3.211332666924777 -0.7233885148725265
1626866621.01499 169.5935800075531 3.1924621849633197 -0.7210335596403448
1626866621.11531 169.69389986991882 3.180071266200241 -0.7197293526112538
1626866621.21497 169.79356002807617 3.1725830794940824 -0.7189997387900193
1626866621.41474 169.99333000183105 3.162532013341968 -0.7210461290767491
1626866621.6149 170.19349002838135 3.1598560886322096 -0.7252345826992221
1626866621.71545 170.2940399646759 3.1713540792001695 -0.7278901234759934
1626866621.81486 170.39345002174377 3.1920636408686267 -0.7304826438830287
1626866621.91462 170.4932098388672 3.2025057983811895 -0.7482894513151008
1626866622.01551 170.59409999847412 3.2247055363223236 -0.7505936257296144
1626866622.11478 170.69336986541748 3.243215340617792 -0.7522821834393325
1626866622.21488 170.79346990585327 3.2614158145970027 -0.7542231629505334
1626866622.31568 170.8942699432373 3.276840817784809 -0.7558017151825416
1626866622.71504 171.29362988471985 3.2493565369542545 -0.7606347028128657
1626866622.81545 171.39403986930847 3.2149281796053226 -0.7627017534843312
1626866622.91715 171.4957399368286 3.1933589799575697 -0.7617208725068538
1626866623.01632 171.59490990638733 3.174517130174121 -0.7610877122667872
1626866623.11468 171.69326996803284 3.147501103364492 -0.7623214314787561
1626866623.21541 171.79399991035461 3.128312688733772 -0.7620735653775781
1626866623.32096 171.8995499610901 3.118834935241292 -0.7638645179066501
1626866623.41496 171.993549823761 3.1101554727187133 -0.7657302415893212
1626866623.6158 172.19438982009888 3.127344406895813 -0.7699312941001835
1626866623.7149 172.29348993301392 3.151883238065574 -0.771120608444873
1626866623.8157 172.39428997039795 3.180678917169998 -0.7731752478699727
1626866623.91548 172.494069814682 3.1986898132923747 -0.7743695698640871
1626866624.01487 172.59345984458923 3.2249116489068643 -0.7749350232941965
1626866624.11537 172.69395995140076 3.258973331826836 -0.7745212414618212
1626866624.21573 172.79431986808777 3.272409898121765 -0.7741734459035332
1626866624.31614 172.8947298526764 3.286140277758278 -0.773785351243754
1626866624.51541 173.0939998626709 3.2951921233723063 -0.7682693750001834
1626866624.61496 173.1935498714447 3.286013903342663 -0.7659030957807449
1626866624.71563 173.29421997070312 3.265318059505351 -0.7617914289509833
1626866624.81509 173.39367985725403 3.25148221679545 -0.7597123210248429
1626866624.9152 173.49378991127014 3.230981097020777 -0.7563787768554686
1626866625.0152 173.5937898159027 3.1947449380411688 -0.7529138994825013
1626866625.11575 173.69433999061584 3.1743275907916857 -0.7516366234102194
1626866625.21562 173.7942099571228 3.155179746963963 -0.7499453502517424
1626866625.31646 173.89504981040955 3.13338461964315 -0.7484177486466355
1626866625.41576 173.99434995651245 3.123683427240791 -0.7481762956963784
1626866625.61577 174.1943600177765 3.1074930414782456 -0.7505190844685807
1626866625.71545 174.2940399646759 3.1221434595047093 -0.7516766698745134
1626866625.81566 174.39424991607666 3.1371554568066595 -0.7531845566486985
1626866625.91559 174.49417996406555 3.172069724608952 -0.7554859421313307
1626866626.01572 174.59430980682373 3.1929389624381335 -0.7564826063963395
1626866626.1146 174.69318985939026 3.218917890227398 -0.7582747117135802
1626866626.21485 174.7934398651123 3.232547108117279 -0.7582922468136495
1626866626.31563 174.8942198753357 3.24935325847827 -0.7584904231436387
1626866626.41469 174.99327993392944 3.267096228859506 -0.758658364926801
1626866626.51441 175.09299993515015 3.2826041135716033 -0.7569359660315556
1626866626.61468 175.19326996803284 3.291635619697946 -0.7555418423997218
1626866626.7148 175.2933897972107 3.2945137561561184 -0.7533163113798238
1626866626.81445 175.39303994178772 3.289828373656291 -0.7508083140338901
1626866626.91461 175.49319982528687 3.2731691916961325 -0.7478685114256332
1626866627.02223 175.6008198261261 3.2641826607687583 -0.7457816633820884
1626866627.11469 175.69327998161316 3.2445579443195314 -0.7431111017428611
1626866627.21489 175.7934799194336 3.2297623292060815 -0.7407830034509459
1626866627.31444 175.8930299282074 3.2285176384611494 -0.7387650251653972
1626866627.41459 175.99317979812622 3.2109053881720833 -0.737303911797274
1626866627.5147 176.09328985214233 3.2013324022867717 -0.7356345910115298
1626866627.61451 176.19309997558594 3.1993879923221527 -0.7340319045769748
1626866627.71414 176.29272985458374 3.2063831105312874 -0.7335609294578727
1626866627.81418 176.3927698135376 3.212028821839963 -0.7331089194087421
1626866627.91579 176.49437999725342 3.209714704274737 -0.7319824589342465
1626866628.01424 176.59282994270325 3.21039550765198 -0.7313784313774396
1626866628.11422 176.69280982017517 3.2119590797756175 -0.7311769141015385
1626866628.21499 176.79357981681824 3.213650462503268 -0.7304817164461306
1626866628.3154 176.89398980140686 3.2120629604215254 -0.7306123879428064
1626866628.51509 177.09367990493774 3.224808380135943 -0.7309143123431965
1626866628.61515 177.19373989105225 3.2195252808251578 -0.7307938044719389
1626866628.71501 177.29359984397888 3.211747682301935 -0.731748787235549
1626866628.81752 177.39610981941223 3.209969983159357 -0.7343264220403465
1626866628.91515 177.49373984336853 3.200987878215334 -0.735956986838898
1626866629.11679 177.69537997245789 3.1895272571489013 -0.7423016364001349
1626866629.3223 177.90088987350464 3.1699268444582263 -0.7474974224985014
1626866629.51495 178.0935399532318 3.1607082836823803 -0.752032805092745
1626866629.71493 178.29351997375488 3.174107335883767 -0.7549617754722624
1626866629.81466 178.3932499885559 3.1692770321750716 -0.7575240741310714
1626866629.91495 178.49353981018066 3.187270726072244 -0.7584283100695781
1626866630.01465 178.5932400226593 3.2060151660726004 -0.7597362636764076
1626866630.11473 178.69331979751587 3.223927070533646 -0.7603351923117807
1626866630.21495 178.79354000091553 3.2227358841459672 -0.762207512035382
1626866630.31579 178.89437985420227 3.232035702359556 -0.7627169484162419
1626866630.41538 178.99396991729736 3.2435820057579825 -0.762437971053221
1626866630.61614 179.19472980499268 3.2495954897467234 -0.7617529394891798
1626866630.81534 179.3939299583435 3.237479244061027 -0.7588205708486835
1626866630.91572 179.49430990219116 3.227088807332783 -0.7566072527560315
1626866631.01502 179.5936098098755 3.213678890406471 -0.7547210868711891
1626866631.11467 179.69325995445251 3.1991269104545745 -0.7532862300341308
1626866631.2153 179.79388999938965 3.1745446689851264 -0.7522505012741862
1626866631.31441 179.89299988746643 3.1644866985379316 -0.7518227470656988
1626866631.41461 179.99319982528687 3.1461842789777275 -0.7512383457986751
1626866631.51549 180.09407997131348 3.1291646646263724 -0.7510668476568907
1626866631.6148 180.19338989257812 3.1225701158410364 -0.752894144520525
1626866631.71473 180.29331994056702 3.119743917097052 -0.7537903634964691
1626866632.01496 180.59354996681213 3.1402604866010813 -0.7585802402902149
1626866632.11528 180.69386982917786 3.156957431519015 -0.7604830807015925
1626866632.2152 180.79378986358643 3.180807842431385 -0.7621088969821057
1626866632.3148 180.89338994026184 3.1943419504963253 -0.7620610933982808
1626866632.41551 180.99409985542297 3.2202593636005963 -0.762844512632693
1626866632.51879 181.09737992286682 3.232567550744728 -0.7617459075293993
1626866632.61514 181.19372987747192 3.2443332604646815 -0.7614360812171923
1626866632.71496 181.29355001449585 3.2562337142037903 -0.7596271102042935
1626866632.81529 181.3938798904419 3.264966381989016 -0.7577525453010403
1626866633.01515 181.59373998641968 3.253441893975378 -0.7540955162858587
1626866633.11477 181.69335985183716 3.2373235816369084 -0.7511531947774936
1626866633.21454 181.79312992095947 3.221690786177632 -0.7491189790438486
1626866633.31617 181.89475989341736 3.209848443072032 -0.7466593273569646
1626866633.4153 181.99388980865479 3.1920478242249533 -0.74463463402627
1626866633.51465 182.0932400226593 3.1754319272807114 -0.743862859449324
1626866633.61503 182.19361996650696 3.1654529692085154 -0.743845925265022
1626866633.71537 182.29395985603333 3.156140419223927 -0.7437654308510728
1626866633.81505 182.39363980293274 3.1658471898988467 -0.745917719078039
1626866633.91524 182.49382996559143 3.164542652687531 -0.7468066307049699
1626866634.01697 182.59555983543396 3.1778606745598705 -0.7482010031663417
1626866634.11465 182.69323992729187 3.191561108041578 -0.7509735379617806
1626866634.21502 182.7936098575592 3.2057983442957143 -0.7533522651949007
1626866634.31501 182.89359998703003 3.229157253297634 -0.7560532816600352
1626866634.41449 182.99307990074158 3.244072983309539 -0.7585211255557789
1626866634.5142 183.09278988838196 3.261071183522529 -0.7611257271958558
1626866634.61508 183.19367003440857 3.2722042872373596 -0.7637361386505701
1626866634.71439 183.29297995567322 3.276176721982243 -0.7661939744185879
1626866634.81471 183.39329981803894 3.2848371453520397 -0.7673163599778783
1626866634.91446 183.4930498600006 3.289010038782452 -0.7677153509137666
1626866635.01435 183.5929398536682 3.2780931293261375 -0.7670753674018616
1626866635.1145 183.69308996200562 3.2632242680969297 -0.76594153407134
1626866635.21514 183.79373002052307 3.2488022333872437 -0.7642267764023605
1626866635.31442 183.89300990104675 3.2335787189059366 -0.7625461573515162
1626866635.51534 184.09393000602722 3.215247859691028 -0.7568550232363342
1626866635.71502 184.2936098575592 3.1995055067599227 -0.7499715451819517
1626866636.3146 184.89318990707397 3.199055475918891 -0.7354020347891488
1626866636.51446 185.09305000305176 3.2155896678070848 -0.732211610560997
1626866636.71422 185.29280996322632 3.2317996183366122 -0.7318742394756006
1626866636.91474 185.49333000183105 3.2357051951101474 -0.7327280759492296
1626866637.1148 185.69338989257812 3.231809085505491 -0.7363656237851859
1626866637.21551 185.79409980773926 3.228176369643487 -0.7336825278539916
1626866637.31466 185.8932499885559 3.2180988724471 -0.7369990156160626
1626866637.51561 186.09419989585876 3.203631364942293 -0.7380678975558062
1626866637.61573 186.1943199634552 3.191890613720034 -0.7369191280791036
1626866637.71493 186.29351997375488 3.1908713712191363 -0.7397752285753065
1626866637.91492 186.49351000785828 3.175156902774714 -0.7409768552507463
1626866638.2149 186.79348993301392 3.1896973921379637 -0.745485440278326
1626866638.41521 186.99379992485046 3.200484355504406 -0.751090319809671
1626866638.515 187.09359002113342 3.2134170595347005 -0.7542182845561944
1626866638.61468 187.19326996803284 3.2152360407688216 -0.7519339380919445
1626866638.71501 187.29359984397888 3.2282521359287624 -0.7544028167919932
1626866638.81551 187.3940999507904 3.2402295034771535 -0.7565790951117877
1626866639.01539 187.59397983551025 3.2555462869497953 -0.7593088013003184
1626866639.2149 187.79348993301392 3.253138578247482 -0.7600645817086495
1626866639.51497 188.09355998039246 3.2447843601170963 -0.7604198221943108
1626866639.61552 188.194109916687 3.231737845945735 -0.7604767761608728
1626866639.7152 188.29378986358643 3.218213437889278 -0.7597051580234693
1626866639.91549 188.49407982826233 3.2055849063445496 -0.758718955568279
1626866640.11489 188.69348001480103 3.185210089499579 -0.7582479484264693
1626866640.31496 188.89354991912842 3.1790635610765037 -0.7592296957438636
1626866640.51519 189.0937798023224 3.167397902906913 -0.7593549505961572
1626866640.71547 189.29405999183655 3.169620034607996 -0.7628686791112316
1626866640.91464 189.49322986602783 3.175358844825904 -0.7663031106126619
1626866641.01467 189.59325981140137 3.179715232923355 -0.7669281127705521
1626866641.11496 189.6935498714447 3.1845053485791603 -0.768038044493903
1626866641.21492 189.79350996017456 3.1900080515543907 -0.7684279484626468
1626866641.3203 189.89889001846313 3.188722655733301 -0.768479807043748
1626866641.41488 189.993469953537 3.189276505247048 -0.7689557532762628
1626866641.51475 190.09333992004395 3.1834915790535354 -0.7692277443435651
1626866641.61491 190.1934998035431 3.1677211325967063 -0.769263538750153
1626866641.71517 190.29375982284546 3.160809960155516 -0.770699599429183
1626866641.81532 190.39390993118286 3.1556002168900283 -0.7726975270581127
1626866641.91539 190.49397993087769 3.1476724857537017 -0.7747296880839696
1626866642.01567 190.5942599773407 3.134594114135458 -0.7766737457398067
1626866642.11504 190.69362998008728 3.134128503024604 -0.7777031114686435
1626866642.21521 190.79379987716675 3.124683345062468 -0.7797165334802652
1626866642.315 190.8935899734497 3.132917972743121 -0.7811411431550477
1626866642.41559 190.99417996406555 3.1316653631660323 -0.7835494034920556
1626866642.51484 191.09342980384827 3.1338180238029265 -0.7853398471749409
1626866642.61565 191.19423985481262 3.138604978622485 -0.7861193636021762
1626866642.71468 191.2932698726654 3.1501846756834615 -0.7860173330644127
1626866642.81474 191.3933298587799 3.163750280926601 -0.785505613704033
1626866642.91474 191.49333000183105 3.164207786626738 -0.7850282097579095
1626866643.01467 191.59325981140137 3.1712136371991346 -0.7842252375410672
1626866643.11466 191.6932499408722 3.169597744406487 -0.7827073907350093
1626866643.21547 191.79405999183655 3.171901881282592 -0.7806702741847633
1626866643.31534 191.8939299583435 3.17435248724008 -0.7779629692107151
1626866643.41528 191.99387001991272 3.1716352793984095 -0.7749329858528398
1626866643.51543 192.09401988983154 3.1697754668583027 -0.7716328452610772
1626866643.61546 192.19404983520508 3.1531051502540977 -0.7680733127367172
1626866643.71825 192.29683995246887 3.148493516650927 -0.7642734868412084
1626866643.81508 192.3936698436737 3.1399342421169893 -0.7606200584928404
1626866643.91607 192.49465990066528 3.128660631342009 -0.7570794899331765
1626866644.01524 192.593829870224 3.120048786038618 -0.7549117087950692
1626866644.1153 192.6938898563385 3.11467749790047 -0.7531764457766736
1626866644.21521 192.79379987716675 3.1154574210719224 -0.7533514502546239
1626866644.31555 192.8941400051117 3.1094078107384413 -0.7522618421948928
1626866644.51556 193.09414982795715 3.125187100583936 -0.7542179023710427
1626866644.71512 193.29370999336243 3.1615077968913528 -0.7569567984719636
1626866644.81501 193.39359998703003 3.1820977573765985 -0.7594693895854567
1626866644.91537 193.49395990371704 3.189788295933435 -0.7583279655506308
1626866645.01589 193.59447979927063 3.213159955380157 -0.7590585914175076
1626866645.11571 193.69429993629456 3.223644840302788 -0.7584820180595482
1626866645.21497 193.79356002807617 3.2289549839488707 -0.7559114539086307
1626866645.31559 193.8941798210144 3.2369062815849987 -0.7549414264829872
1626866645.41525 193.99383997917175 3.246031716763613 -0.7497861079334445
1626866645.61564 194.1942298412323 3.2332133280627997 -0.7432855606793949
1626866645.8157 194.39428997039795 3.217566454854793 -0.7382034021418598
1626866645.91495 194.49353981018066 3.212299891625612 -0.7372814772918088
1626866646.01495 194.5935399532318 3.193871012236272 -0.7360390813699722
1626866646.11468 194.69326996803284 3.1650044874696093 -0.7351428179863215
1626866646.21456 194.79314994812012 3.1569042848695674 -0.7356881488815532
1626866646.31494 194.89352989196777 3.1321942909238136 -0.7361474361793701
1626866646.41509 194.99368000030518 3.126051507060676 -0.7380288844177729
1626866646.61533 195.19391989707947 3.1044804053860955 -0.7386645792939921
1626866647.01462 195.59320998191833 3.091113810260485 -0.7428918546500669
1626866647.1151 195.69368982315063 3.0893298770723328 -0.7409146500974937
1626866647.31713 195.8957200050354 3.104813704085519 -0.7435945955199978
1626866647.41411 195.9926998615265 3.1204549496380247 -0.7424470846549829
1626866647.51442 196.09300994873047 3.129646999144829 -0.7432193284634343
1626866647.61431 196.19289994239807 3.138629731775321 -0.7440303248219704
1626866647.71438 196.2929699420929 3.157053642820317 -0.7432078672397353
1626866647.82366 196.40224981307983 3.163214181008687 -0.7433187746418963
1626866648.01459 196.59317994117737 3.182746245884713 -0.7433964232623347
1626866648.21477 196.7933599948883 3.1798391096123284 -0.7429149585682902
1626866648.51408 197.09266996383667 3.173812673742145 -0.7383528584855441
1626866648.61507 197.19366002082825 3.1579011653332674 -0.73672452089912
1626866648.71421 197.292799949646 3.137531838032138 -0.7371570791841398
1626866648.81422 197.3928098678589 3.1180775225855224 -0.7350664228838684
1626866648.91391 197.49249982833862 3.081586062256416 -0.7325028426008462
1626866649.01413 197.59272003173828 3.0473950255294304 -0.7304968392251627
1626866649.11418 197.69277000427246 3.022699509289095 -0.7291001110006687
1626866649.21374 197.7923300266266 3.0115990471549767 -0.7279240886820864
1626866649.31403 197.89261984825134 2.9987388687885987 -0.7265483216911084
1626866649.4139 197.9924898147583 2.9840618260228773 -0.7256316253664694
1626866649.51421 198.09279990196228 2.9870329947801855 -0.7256730556260951
1626866649.61404 198.19262981414795 2.9946000941056927 -0.7258136045293002
1626866649.71418 198.29276990890503 3.010960719681774 -0.7266800156806346
1626866649.81386 198.39244985580444 3.0453441766621214 -0.7301989321714144
1626866649.91441 198.49300003051758 3.0817914205466996 -0.7342188684917477
1626866650.01378 198.59237003326416 3.1194971614929896 -0.7382856085053913
1626866650.11432 198.6929099559784 3.143696274650779 -0.743464130333922
1626866650.21381 198.79239988327026 3.1651577078379916 -0.7481643270613612
1626866650.31395 198.89253997802734 3.169765922453737 -0.7537747930895824
1626866650.41359 198.99217987060547 3.1639539455498107 -0.758930948744472
1626866650.51361 199.09219980239868 3.145591473241915 -0.7623379069324663
1626866650.61414 199.19272994995117 3.134677241335026 -0.7635577915714278
1626866650.7135 199.29208993911743 3.125713935817748 -0.7631636418330066
1626866650.8137 199.39228987693787 3.1113409359717292 -0.7609522337854906
1626866650.91351 199.49210000038147 3.0894207767563806 -0.7588182797075609
1626866651.01362 199.592209815979 3.0623878605575054 -0.7568593707997784
1626866651.12167 199.70025992393494 3.0359528038444514 -0.7548838289136839
1626866651.21432 199.79290986061096 3.000905685536384 -0.7540905384275809
1626866651.31358 199.89216995239258 2.987377169257355 -0.7538691889385261
1626866651.4135 199.99208998680115 2.974508831157097 -0.7530421988460605
1626866651.51379 200.0923798084259 2.9830260510955378 -0.7541543043773791
1626866651.6138 200.19238996505737 3.001900347685762 -0.7568240104485313
1626866651.71384 200.29242992401123 3.019044169649403 -0.7600097249192659
1626866651.81377 200.39235997200012 3.0381324341589693 -0.7629950588090719
1626866651.91557 200.4941599369049 3.0640131610931225 -0.7672843051511034
1626866652.01343 200.59202003479004 3.0926336480134253 -0.7702388580637898
1626866652.11351 200.6920998096466 3.1099346384753632 -0.7711886719479681
1626866652.41344 200.9920299053192 3.1105897052121048 -0.7718446758571367
1626866652.51303 201.0916199684143 3.0981609683481066 -0.7707620640795791
1626866652.61288 201.19146990776062 3.078736659189541 -0.7709731760413416
1626866652.81322 201.39180994033813 3.0815755673474947 -0.767605887593251
1626866652.91314 201.4917299747467 3.069345021750059 -0.7646169018883631
1626866653.01289 201.59148001670837 3.0672090687225846 -0.7623788406696366
1626866653.11324 201.69182991981506 3.0647473144421533 -0.7614563675292902
1626866653.2133 201.79188990592957 3.0621403981375277 -0.7598536657676265
1626866653.31327 201.89186000823975 3.061810222935724 -0.7586752495212983
1626866653.41355 201.99213981628418 3.0696166278882897 -0.7596590112543486
1626866653.61367 202.19226002693176 3.05446093651074 -0.7582086967884238
1626866653.91381 202.49239993095398 3.0946241463802733 -0.7564268087255213
1626866654.01334 202.59192991256714 3.099508840852522 -0.7532189767604631
1626866654.11415 202.6927399635315 3.116150716893006 -0.7521872671337051
1626866654.21347 202.79205989837646 3.1295608268532202 -0.7513371984138597
1626866654.31333 202.8919198513031 3.1342121480566876 -0.7494862142204015
1626866654.41374 202.99232983589172 3.148299502984774 -0.7484284314291094
1626866654.51325 203.09184002876282 3.152524182570509 -0.7456546212023083
1626866654.7132 203.29179000854492 3.158742967924446 -0.740931854894646
1626866655.0137 203.59228992462158 3.13703636084861 -0.7337731569659152
1626866655.11367 203.69226002693176 3.12380862383721 -0.7351001286194447
1626866655.2136 203.79218983650208 3.1131920612086024 -0.7336294868129611
1626866655.31371 203.8922998905182 3.10295676761463 -0.7324832706969702
1626866655.41378 203.992369890213 3.104684659726939 -0.7371852840534818
1626866655.51456 204.0931499004364 3.0918285413115405 -0.7367769974127745
1626866655.71612 204.29470992088318 3.0856722790837816 -0.7378035427387726
1626866655.91392 204.49250984191895 3.097699160098137 -0.743665033480768
1626866656.2143 204.79288983345032 3.1251418708615266 -0.7490471020003304
1626866656.31374 204.89232993125916 3.1379774598183605 -0.7507334286834735
1626866656.41336 204.99195003509521 3.150429960622525 -0.7524591382816279
1626866656.51341 205.0920000076294 3.1601827072429307 -0.7512543756865522
1626866656.61411 205.1926999092102 3.1782342760746527 -0.7532148848894888
1626866656.71405 205.29263997077942 3.1901508522451785 -0.7546337922107524
1626866656.81368 205.39226984977722 3.1918587558713787 -0.753755502698908
1626866656.91803 205.49661993980408 3.2010218888253106 -0.7545473760586592
1626866657.11439 205.69297981262207 3.198013219284012 -0.7530653019937461
1626866657.31364 205.8922300338745 3.1780122547096554 -0.7518451331236267
1626866657.41416 205.9927499294281 3.1681127933860127 -0.7538258522976629
1626866657.5143 206.09289002418518 3.1645421699729837 -0.7611906297154474
1626866657.6142 206.1927900314331 3.170531599854385 -0.762340647407751
1626866657.71414 206.29272985458374 3.1744442356887292 -0.7753301811753219
1626866657.81428 206.39286994934082 3.181728522417016 -0.7928539878199863
1626866657.91431 206.49289989471436 3.2022923677512694 -0.8093296217124644
1626866658.01434 206.5929298400879 3.235571529396168 -0.8249723162973095
1626866658.11459 206.69317984580994 3.2677612872216355 -0.8455164409261187
1626866658.21487 206.79345989227295 3.2906435973791477 -0.8669712461453232
1626866658.31477 206.89335989952087 3.31908218956629 -0.8906739049186931
1626866658.41433 206.992919921875 3.341813165307559 -0.9085591184445481
1626866658.51452 207.0931098461151 3.3513244908299313 -0.927463733536855
1626866658.614 207.19258999824524 3.359441808543491 -0.9441882429257464
1626866658.71408 207.29267001152039 3.3444979437836135 -0.9585461673542701
1626866658.81364 207.3922300338745 3.337349033993545 -0.9729390856323428
1626866658.91407 207.4926598072052 3.334529942187883 -0.984064596981503
1626866659.01319 207.59177994728088 3.293820146036285 -0.9968438100753432
1626866659.11264 207.69122982025146 3.268692193292363 -1.0076423253564153
1626866659.21296 207.79154992103577 3.250101813085477 -1.0173692837629287
1626866659.31208 207.89066982269287 3.240150526646656 -1.0247626130123009
1626866659.41223 207.99081993103027 3.230009027082241 -1.031848415708565
1626866659.51202 208.09061002731323 3.219533282039418 -1.0375607973747152
1626866659.61222 208.19080996513367 3.2254382546607583 -1.040575255173752
1626866659.71265 208.29123997688293 3.2289342834871717 -1.0408673426466208
1626866659.81703 208.39561986923218 3.2309846307775696 -1.0384865253809343
1626866659.91321 208.49179983139038 3.24261667308306 -1.0331392656373244
1626866660.01287 208.59145998954773 3.2401861859555448 -1.0268969806383643
1626866660.11302 208.69160985946655 3.24864335264651 -1.0210961700971306
1626866660.21357 208.7921600341797 3.253659541627495 -1.0146788019512853
1626866660.31322 208.89180994033813 3.253099523693927 -1.008157848384272
1626866660.41349 208.99207997322083 3.2627549444665522 -1.0020140679079295
1626866660.51474 209.09332990646362 3.2687013571246974 -0.9963641000852366
1626866660.61335 209.19193983078003 3.2754882398648117 -0.9910604721259433
1626866660.71972 209.29830980300903 3.2768622186097214 -0.9877837732166365
1626866660.81291 209.3914999961853 3.2777819660754686 -0.9846627294031113
1626866660.91351 209.49210000038147 3.2746046578891272 -0.9809273905317304
1626866661.01285 209.59143996238708 3.2766089672481002 -0.9773868513346643
1626866661.11324 209.69182991981506 3.2772069373243613 -0.9721470857183845
1626866661.21292 209.79150986671448 3.2731010371528595 -0.9667001282296588
1626866661.31883 209.8974199295044 3.2776582362892115 -0.9575161687133013
1626866661.41239 209.99097990989685 3.2721343608346016 -0.9463842135296485
1626866661.51407 210.09265995025635 3.2755605856603305 -0.9310807563783337
1626866661.61225 210.19084000587463 3.2752479003389845 -0.9164330988643153
1626866661.71207 210.29065990447998 3.2832262282633327 -0.8990846518017084
1626866661.81242 210.39100980758667 3.2905597927667776 -0.8812946367425983
1626866661.91236 210.49094986915588 3.2901941816281126 -0.8628472352858756
1626866662.01758 210.59616994857788 3.287865438362694 -0.8472013517399128
1626866662.11219 210.6907799243927 3.290115986383605 -0.8306052238410807
1626866662.21272 210.7913098335266 3.287880338271309 -0.8167947524991919
1626866662.32158 210.90016984939575 3.279802387269736 -0.8054381666404125
1626866662.41269 210.99127984046936 3.2725060017955716 -0.8000185176131311
1626866662.51295 211.09153985977173 3.2778192921943528 -0.7967595947080042
1626866662.613 211.1915898323059 3.291575100435162 -0.7963950800156334
1626866662.71402 211.29260993003845 3.3032082369607556 -0.7996594686166615
1626866662.82184 211.40042996406555 3.314853906870602 -0.803492004969154
1626866662.91305 211.4916398525238 3.3283092298131822 -0.8084260917409668
1626866663.01298 211.5915699005127 3.3517053765194604 -0.813851563257471
1626866663.11397 211.69255995750427 3.375649042366471 -0.8175399744066301
1626866663.2129 211.79148983955383 3.400765088369916 -0.8196805994862391
1626866663.31282 211.8914098739624 3.4239104871119643 -0.818881002850137
1626866663.41297 211.9915599822998 3.448186707568309 -0.8152713554724788
1626866663.51277 212.0913598537445 3.465102810919302 -0.8103784761567351
1626866663.61232 212.1909098625183 3.476895788114433 -0.805897956917272
1626866663.71274 212.29132986068726 3.485399741464868 -0.8003011185860139
1626866663.81223 212.3908200263977 3.487483797179308 -0.7957190210822666
1626866663.9127 212.49128985404968 3.476986713061575 -0.7920931850756477
1626866664.01237 212.59096002578735 3.467823769308264 -0.7879865325284543
1626866664.11305 212.69163990020752 3.463412126796136 -0.7832862477497583
1626866664.21252 212.79110980033875 3.450285667744082 -0.7766767294240438
1626866664.31228 212.89086985588074 3.4423192050687454 -0.7679837244214837
1626866664.41247 212.99106001853943 3.4429922012944347 -0.7573859870573474
1626866664.51261 213.09119987487793 3.4487320772946366 -0.7450048731867042
1626866664.61247 213.19105982780457 3.4569314506462647 -0.7310653062040176
1626866664.71308 213.29166984558105 3.46356238590843 -0.7175977661247241
1626866664.81314 213.39172983169556 3.4649620271046944 -0.7046717160520928
1626866664.91285 213.49143981933594 3.46627052570009 -0.6935647778542194
1626866665.01256 213.59114980697632 3.470117478397156 -0.6856500410838559
1626866665.1122 213.69078993797302 3.4724551844008387 -0.6805220677227457
1626866665.21282 213.79140996932983 3.4701218551050395 -0.6779843985060877
1626866665.31217 213.89075994491577 3.473703321885149 -0.6783809379112123
1626866665.41222 213.99080991744995 3.471625311520616 -0.6813619128751813
1626866665.5129 214.0914900302887 3.466221245518671 -0.6871473044052954
1626866665.61317 214.1917598247528 3.459399103430744 -0.6925911317315105
1626866665.7133 214.29188990592957 3.4584189422823797 -0.6986759544721863
1626866665.81281 214.39139986038208 3.458395950821649 -0.7046652142030955
1626866665.91317 214.49176001548767 3.4584354784675564 -0.7107798093690907
1626866666.01393 214.59251999855042 3.4574682163598762 -0.7161863269044589
1626866666.11309 214.6916799545288 3.4608943446347396 -0.7217269371313174
1626866666.2128 214.7913899421692 3.4619336987456495 -0.7258893440720766
1626866666.31282 214.8914098739624 3.4645204812827464 -0.7291603506307855
1626866666.41293 214.99151992797852 3.4727180552444796 -0.7313386800602462
1626866666.51298 215.0915699005127 3.476260125673209 -0.732689355147267
1626866666.61732 215.19590997695923 3.481339340407043 -0.7330590614238923
1626866666.71263 215.2912199497223 3.4894898435830424 -0.7326042019351129
1626866666.81768 215.3962697982788 3.500452410957771 -0.7319726008115743
1626866666.91232 215.4909098148346 3.5040348185040426 -0.7308972384173649
1626866667.01232 215.59090995788574 3.5126417409704693 -0.7301966812485079
1626866667.1126 215.69119000434875 3.5223580043819456 -0.7286571907269268
1626866667.21274 215.79132986068726 3.5244003492810174 -0.7270937967704543
1626866667.31232 215.89090991020203 3.5269975468494836 -0.7251818546452664
1626866667.41283 215.99142003059387 3.5338430132945438 -0.7229699911184663
1626866667.51254 216.09113001823425 3.538711514423042 -0.7207041982079714
1626866667.61302 216.19160985946655 3.54152299843253 -0.7187059806467322
1626866667.71271 216.2912998199463 3.5548493378777235 -0.7176053971441813
1626866667.81306 216.39164996147156 3.571889325096397 -0.716456280897048
1626866667.91294 216.49152994155884 3.5902713633893035 -0.7162249964198444
1626866668.01293 216.59151983261108 3.596746825217771 -0.7152488108706223
1626866668.11275 216.691339969635 3.61695094585877 -0.7168947903358385
1626866668.21257 216.79115986824036 3.6372926804187515 -0.7185372797014706
1626866668.31301 216.89159989356995 3.660849659865362 -0.7204210217740398
1626866668.41299 216.99158000946045 3.6880546990660963 -0.7230365030090343
1626866668.51219 217.09078001976013 3.7184765290601494 -0.724824265326616
1626866668.61271 217.19129991531372 3.7456463498415338 -0.7277462461282983
1626866668.71238 217.2909698486328 3.774766189826716 -0.730425839828009
1626866668.8119 217.39048981666565 3.8028045294869033 -0.7328222701626815
1626866668.91191 217.49049997329712 3.8205836531171733 -0.7341282633098396
1626866669.01205 217.59063982963562 3.8449531514163926 -0.7352341821302708
1626866669.11198 217.6905698776245 3.871491031217671 -0.7368108206349472
1626866669.21203 217.7906198501587 3.8920579663740753 -0.7382179376488984
1626866669.31278 217.8913698196411 3.907924714666797 -0.7389606929209744
1626866669.41203 217.9906198978424 3.925553385583886 -0.7398291657364757
1626866669.51202 218.09061002731323 3.9413129764279113 -0.7401423599946603
1626866669.61295 218.19154000282288 3.9616461750260252 -0.7408008609803569
1626866669.71249 218.29107999801636 3.982674048694336 -0.7416902226223607
1626866669.81226 218.3908498287201 4.0121423818087845 -0.7412379629594181
1626866669.91298 218.49156999588013 4.033700440182279 -0.7417063372347431
1626866670.01263 218.59121990203857 4.060601963357852 -0.742205361366638
1626866670.11599 218.69457983970642 4.089792551385799 -0.7430934084267315
1626866670.21187 218.79045987129211 4.122461453012337 -0.7440715659855104
1626866670.31209 218.8906798362732 4.153162161618636 -0.7451319953805793
1626866670.4133 218.99188995361328 4.190484957457489 -0.7453907739126655
1626866670.51222 219.09080982208252 4.2178951840841075 -0.7480210544300299
1626866670.61233 219.19091987609863 4.254391850283899 -0.7490132756774562
1626866670.7124 219.29098987579346 4.28084749837071 -0.7494075795545488
1626866670.81297 219.39155983924866 4.313649032606517 -0.750287374260392
1626866670.91284 219.49142980575562 4.3256492389465455 -0.7510848624855712
1626866671.01233 219.59091997146606 4.346080782555813 -0.7512038731185187
1626866671.11268 219.69126987457275 4.364906247244449 -0.7516604258239192
1626866671.21233 219.79092001914978 4.3804776518552035 -0.752495786804108
1626866671.31216 219.89074993133545 4.3980115651050955 -0.7525283291552052
1626866671.41236 219.99094986915588 4.413841702790382 -0.7531889741110112
1626866671.51217 220.0907599925995 4.427305594776777 -0.7537732956671275
1626866671.6124 220.1909899711609 4.447857426052427 -0.7547643581088126
1626866671.71153 220.29011988639832 4.460362420626006 -0.7561377937345773
1626866671.81216 220.39074993133545 4.473179547800919 -0.7575085179282594
1626866671.91205 220.49063992500305 4.493105838955611 -0.7596424029338495
1626866672.0126 220.5911898612976 4.519851122954026 -0.7624847751298586
1626866672.11191 220.69050002098083 4.543403830072712 -0.765814799947985
1626866672.21257 220.79115986824036 4.56242290332828 -0.7733404286505312
1626866672.31254 220.89112997055054 4.596988551135509 -0.7775552648960119
1626866672.4122 220.9907898902893 4.629871786483177 -0.7820212283356652
1626866672.51244 221.09102988243103 4.663709073322994 -0.7864162394629983
1626866672.61202 221.1906099319458 4.6961398080299634 -0.7923757207301534
1626866672.7124 221.29098987579346 4.728569494480532 -0.8002328990205363
1626866672.81191 221.39049983024597 4.766582493213347 -0.8053197365019604
1626866672.91236 221.49094986915588 4.796227527548088 -0.8098477744735214
1626866673.0123 221.5908899307251 4.828506485329705 -0.8143338077941251
1626866673.11235 221.69093990325928 4.855914745830473 -0.819142469989605
1626866673.21218 221.79076981544495 4.883949598011675 -0.8211619403936767
1626866673.31201 221.8905999660492 4.9100862875937175 -0.8230363874618036
1626866673.41252 221.99110984802246 4.9341719177536305 -0.8237645575464148
1626866673.5122 222.09079003334045 4.967898561163125 -0.8233476898407639
1626866673.61207 222.1906599998474 4.995779766472841 -0.8231829592838487
1626866673.712 222.29058980941772 5.020450506135465 -0.8217748383797684
1626866673.81285 222.39143991470337 5.052618673516727 -0.8188533661521381
1626866673.92147 222.50005984306335 5.079993802071517 -0.8175062269222794
1626866674.01279 222.59137988090515 5.107835048272019 -0.8151435960574254
1626866674.11515 222.69373989105225 5.141088376832189 -0.8100439098239751
1626866674.21235 222.79093980789185 5.163514070063644 -0.8073502499747869
1626866674.31263 222.89121985435486 5.19065678140445 -0.8048678634197934
1626866674.41254 222.9911298751831 5.221761852043008 -0.8017697913156854
1626866674.52053 223.0991199016571 5.256178321135978 -0.7979871645610602
1626866674.61243 223.19102001190186 5.2827391194850986 -0.7963468586869467
1626866674.71224 223.29082989692688 5.318375022756158 -0.7960382522219228
1626866674.81235 223.390939950943 5.354143252956448 -0.7957483270563508
1626866674.9111 223.48968982696533 5.387702409805752 -0.7978463944125281
1626866675.01292 223.59150981903076 5.43067418310629 -0.7959082508871461
1626866675.11233 223.69091987609863 5.471526438398747 -0.7989111828721411
1626866675.21169 223.7902798652649 5.505137473490895 -0.8020853684877254
1626866675.31168 223.89026999473572 5.541536188357781 -0.8054605227296874
1626866675.41182 223.99040985107422 5.576794266822121 -0.8087986682971573
1626866675.51221 224.0907998085022 5.6175198630906795 -0.8113806456214508
1626866675.61216 224.19074988365173 5.658577136957273 -0.8120149081844468
1626866675.7125 224.29109001159668 5.693753180201159 -0.8152706123892974
1626866675.81233 224.39091992378235 5.728738280789892 -0.8185245910066512
1626866675.91179 224.49037981033325 5.757339642221354 -0.820431643409409
1626866676.01231 224.59089994430542 5.788385119213824 -0.8223909689751692
1626866676.11194 224.69052982330322 5.814316192206578 -0.8240995862056762
1626866676.21046 224.7890498638153 5.843643023095086 -0.8233124889014236
1626866676.31053 224.88911986351013 5.875966053920106 -0.8206830617300798
1626866676.41185 224.99043989181519 5.908003383838643 -0.8179380737313999
1626866676.51287 225.09145998954773 5.9518532476769055 -0.8156164699273725
1626866676.61211 225.19069981575012 5.983412510536103 -0.8124862095007461
1626866676.71269 225.29128003120422 6.019541736701877 -0.8091689010346041
1626866676.81236 225.39094996452332 6.060335351602902 -0.8044479826619115
1626866676.91251 225.49109983444214 6.107843428534015 -0.799023706218125
1626866677.01296 225.59154987335205 6.148402326346196 -0.7932045271909496
1626866677.11304 225.6916298866272 6.183538375780941 -0.7863450749133083
1626866677.21866 225.79725003242493 6.2212830974533295 -0.7795298162439163
1626866677.31295 225.891539812088 6.263560208021897 -0.773389128988811
1626866677.41225 225.99083995819092 6.295429093858627 -0.7675448499003112
1626866677.51223 226.09081983566284 6.334494007476256 -0.7626408886557046
1626866677.61259 226.19117999076843 6.370935497221942 -0.7582931254096507
1626866677.71199 226.29058003425598 6.406054189218476 -0.7543817737546361
1626866677.81182 226.39040994644165 6.44120858854878 -0.7504459717448617
1626866677.91105 226.4896399974823 6.482961251544732 -0.7465130291769853
1626866678.01138 226.58996987342834 6.519007544111772 -0.7432097217853307
1626866678.11118 226.68976998329163 6.551039763975753 -0.7394871362396235
1626866678.21061 226.78919982910156 6.5823716543056925 -0.7371565597955461
1626866678.3107 226.88928985595703 6.614482680001857 -0.7347855767432645
1626866678.41109 226.989679813385 6.652407185180725 -0.7351849424877865
1626866678.51097 227.08956003189087 6.687954393081051 -0.733654374117413
1626866678.61111 227.18969988822937 6.723610751677276 -0.731360659844085
1626866678.71126 227.28984999656677 6.756281299333715 -0.7282846958785023
1626866678.81061 227.3891999721527 6.789489222729816 -0.724956127746628
1626866678.91239 227.49097990989685 6.821359618421058 -0.7211361276018521
1626866679.01297 227.59155988693237 6.8541292279758395 -0.7172364506174229
1626866679.11117 227.6897599697113 6.883134837662797 -0.7130123233376445
1626866679.21062 227.78920984268188 6.915701494918747 -0.7080018057602648
1626866679.31118 227.88977003097534 6.945599427928075 -0.7024771001853837
1626866679.4108 227.98938989639282 6.975350557832821 -0.6967998466981659
1626866679.51065 228.08923983573914 7.0051875977461435 -0.694541032392935
1626866679.61167 228.19025993347168 7.04100427463613 -0.6875669616555097
1626866679.71108 228.28966999053955 7.074589489481905 -0.6810835338307907
1626866679.81063 228.38921999931335 7.102446169435235 -0.6745748545471418
1626866679.91105 228.4896399974823 7.138693200171677 -0.6682380115259418
1626866680.01123 228.5898199081421 7.174828157522263 -0.6610678846863065
1626866680.11082 228.68940997123718 7.206446315847533 -0.6541791893354766
1626866680.2117 228.79028987884521 7.2493548614847345 -0.6497583650885701
1626866680.31108 228.88966989517212 7.286742540705224 -0.6425277301580037
1626866680.41076 228.98934984207153 7.32482864104188 -0.6342627008633176
1626866680.5111 229.08968997001648 7.3604686883716735 -0.6266765625678016
1626866680.61069 229.18928003311157 7.3938990941138325 -0.6188931008038687
1626866680.71072 229.2893099784851 7.424960921008541 -0.6109943978532905
1626866680.81084 229.38942980766296 7.467574212665958 -0.6045307481981882
1626866680.91096 229.4895498752594 7.499666131519701 -0.596916283791116
1626866681.01135 229.58993983268738 7.5253024160871025 -0.5897761114408805
1626866681.11097 229.68955993652344 7.563220223712986 -0.5827453567214986
1626866681.21099 229.78957986831665 7.598503345085564 -0.5762743393979202
1626866681.31196 229.89054989814758 7.63125284187903 -0.5702668100537642
1626866681.41095 229.98953986167908 7.66125259138832 -0.5647178198870297
1626866681.5114 230.089989900589 7.691537620207038 -0.5585094823690095
1626866681.61118 230.18976998329163 7.726702145721659 -0.551271733087342
1626866681.71284 230.29142999649048 7.74792175910829 -0.5504897506351603
1626866681.81318 230.39176988601685 7.764084520087384 -0.5526343891655399
1626866681.91275 230.4913399219513 7.784582208504326 -0.5578264919390815
1626866682.01276 230.59134984016418 7.80989855823534 -0.5658507053604681
1626866682.11326 230.6918499469757 7.827497471436851 -0.5763673867526038
1626866682.21327 230.7918598651886 7.850105474285692 -0.5888569662641482
1626866682.31299 230.8915798664093 7.866330779403824 -0.6036148960319987
1626866682.41378 230.992369890213 7.872483759153018 -0.6146355585952631
1626866682.51305 231.09163999557495 7.894282915999973 -0.6315011038152081
1626866682.6131 231.19168996810913 7.904965764206637 -0.6494361965199144
1626866682.71315 231.2917399406433 7.909452002041739 -0.6669651349783599
1626866682.81131 231.38989996910095 7.9051618323744295 -0.6841996753531501
1626866682.91127 231.48985981941223 7.88868458782587 -0.700065203952809
1626866683.01148 231.59007000923157 7.865533242606766 -0.7147238542742032
1626866683.11115 231.68973994255066 7.837442441707995 -0.7272823840700903
1626866683.21169 231.7902798652649 7.810538300909718 -0.7390442053702926
1626866683.31125 231.88983988761902 7.765110428449159 -0.7485153562353697
1626866683.41182 231.99040985107422 7.721714585391866 -0.7556368979685445
1626866683.51123 232.0898199081421 7.668826165433489 -0.7616204294930071
1626866683.61199 232.19057989120483 7.619194608447655 -0.7653954924472317
1626866683.71199 232.29058003425598 7.575513823522674 -0.768938965418854
1626866683.81175 232.3903398513794 7.5434766165434155 -0.7701113407399358
1626866683.91133 232.48991990089417 7.511325993694387 -0.7712654855465935
1626866684.01214 232.59072995185852 7.484296133018836 -0.7735749054368714
1626866684.11138 232.6899700164795 7.462862483942625 -0.7759460135385987
1626866684.21126 232.78984999656677 7.449987630506064 -0.7797204891811852
1626866684.31232 232.89090991020203 7.437903449738488 -0.7825893612546477
1626866684.41127 232.98985981941223 7.4240134557686766 -0.7867764927719161
1626866684.51154 233.09012985229492 7.415317575098565 -0.7897873415655425
1626866684.61211 233.19069981575012 7.410496191994756 -0.7933121549501001
1626866684.71262 233.29120993614197 7.388343295342304 -0.7974590647161917
1626866684.81177 233.39035987854004 7.366915709988731 -0.8014515044175733
1626866684.91239 233.49097990989685 7.329895460901888 -0.8039305785409887
1626866685.01169 233.59027981758118 7.290266005120025 -0.8066085318871804
1626866685.11155 233.6901400089264 7.254315586374945 -0.8099451694515711
1626866685.21207 233.79065990447998 7.207444927844316 -0.8116543611747571
1626866685.31181 233.89039993286133 7.175938212288274 -0.8130505389819578
1626866685.41262 233.99120998382568 7.1463804012987335 -0.8129835291503207
1626866685.51204 234.0906298160553 7.112173995795006 -0.8128228784798666
1626866685.61207 234.1906599998474 7.0952641577225934 -0.8130385568054203
1626866685.71208 234.2906699180603 7.058648672751676 -0.8138666955244754
1626866685.81183 234.39041996002197 7.030078659591697 -0.8140543007937728
1626866685.91247 234.49106001853943 6.99556934536609 -0.8160033425309323
1626866686.01182 234.59040999412537 6.974173719810172 -0.8172156633389731
1626866686.11172 234.6903100013733 6.952884205141994 -0.8181924735976593
1626866686.21162 234.79021000862122 6.924676362278979 -0.8204747917608683
1626866686.31251 234.89109992980957 6.922483235204098 -0.8216668319124651
1626866686.41148 234.99006986618042 6.915548352803263 -0.8230987673735146
1626866686.51161 235.09019994735718 6.9095201840568565 -0.8245599306093785
1626866686.61186 235.19044995307922 6.909445664495248 -0.826948815729386
1626866686.71245 235.29103994369507 6.912287593441581 -0.8289354748959608
1626866686.81169 235.39028000831604 6.925976702157135 -0.8297674216967061
1626866686.91138 235.48996996879578 6.924056547759433 -0.8287413289908817
1626866687.01165 235.59024000167847 6.92857522982271 -0.8277567304072329
1626866687.11141 235.68999981880188 6.927816297856236 -0.8258633990244373
1626866687.21184 235.79042983055115 6.932592749951494 -0.8229178776549471
1626866687.312 235.89058995246887 6.934778850185853 -0.8188285225719596
1626866687.41187 235.99045991897583 6.923239485495978 -0.8173928131097342
1626866687.61161 236.19019985198975 6.910987559221504 -0.802946223853698
1626866687.71132 236.28990983963013 6.891648177752338 -0.8020932247250018
1626866687.91258 236.4911699295044 6.883569440856479 -0.7806861681191912
1626866688.01168 236.59026980400085 6.866990176700483 -0.7762624529694183
1626866688.11155 236.6901400089264 6.853735861219679 -0.7664405157243075
1626866688.21177 236.79035997390747 6.840672066802748 -0.7581352115090322
1626866688.31172 236.89030981063843 6.826776693240818 -0.7501661341314312
1626866688.41214 236.99072980880737 6.830207497281852 -0.7429132079350902
1626866688.51223 237.09081983566284 6.818418992393251 -0.7365014481211
1626866688.61221 237.19079995155334 6.818321897924731 -0.7310248840278591
1626866688.81171 237.3902997970581 6.821482840738762 -0.7215376516803265
1626866688.91967 237.49826002120972 6.818433393224186 -0.7185565626572009
1626866689.11192 237.69051003456116 6.836095070177093 -0.7140285442007609
1626866689.31235 237.890939950943 6.833523635661552 -0.7161222732591233
1626866689.51145 238.0900399684906 6.83227522857269 -0.7224214810103791
1626866689.71167 238.29025983810425 6.848102979702184 -0.7254100392437073
1626866689.91185 238.49043989181519 6.83832099832088 -0.7241126419131294
1626866690.11146 238.6900498867035 6.857677678522839 -0.7073685712086798
1626866690.21128 238.78987002372742 6.868370974946195 -0.6924575162241672
1626866690.3111 238.88968992233276 6.891154470072118 -0.672403154847422
1626866690.41125 238.98984003067017 6.9155593970078 -0.643779182383307
1626866690.51103 239.08961987495422 6.941094251307628 -0.6132613896861355
1626866690.61495 239.19353985786438 6.963377535865521 -0.5815670055559643
1626866690.71179 239.29038000106812 6.9951484076226365 -0.5444463752364709
1626866690.81212 239.39070987701416 7.034007448196318 -0.5041369077487247
1626866690.9117 239.49028992652893 7.0676485983162 -0.4561649702599172
1626866691.01157 239.5901598930359 7.108991020509588 -0.4098779150562968
1626866691.11185 239.6904399394989 7.151534509890368 -0.3597538533508009
1626866691.21234 239.7909300327301 7.18976764226712 -0.3069995724778618
1626866691.32039 239.89897990226746 7.22369676670629 -0.25321653329132054
1626866691.41263 239.991219997406 7.263962812620879 -0.19814165327023114
1626866691.51171 240.09029984474182 7.300569024051873 -0.14237168939175104
1626866691.61207 240.1906599998474 7.344042133546119 -0.08215507518102871
1626866691.71267 240.29126000404358 7.374624596641957 -0.02607245053931262
1626866691.81287 240.391459941864 7.405027735963757 0.014622450379984775
1626866691.91265 240.49124002456665 7.43281620400784 0.043363830592949126
1626866692.01283 240.59141993522644 7.45855025466802 0.06999457689538335
1626866692.11242 240.69100999832153 7.475838965865468 0.09331436003526417
1626866692.21325 240.79183983802795 7.4907244430750355 0.11180553722322051
1626866692.3129 240.89148998260498 7.495060371500287 0.124254391088235
1626866692.41328 240.99186992645264 7.506061193454596 0.12742704591127718
1626866692.51231 241.09089994430542 7.498870924576594 0.12836979779754065
1626866692.61267 241.19125986099243 7.485883192985447 0.12351912806410903
1626866692.71266 241.29124999046326 7.479621763098948 0.11507106044276671
1626866692.9121 241.49068999290466 7.490957327891679 0.09041545039990129
1626866693.01227 241.59085988998413 7.49402024637087 0.07435405307633602
1626866693.11214 241.6907298564911 7.5027007835952935 0.05673502485246695
1626866693.21191 241.7904999256134 7.508009661033662 0.03987928075594782
1626866693.31124 241.8898298740387 7.525908341519261 0.023410297031908334
1626866693.4112 241.98978996276855 7.540516262392288 0.007059859034809435
1626866693.51187 242.0904598236084 7.558390329243485 -0.008242311882626474
1626866693.61144 242.19002985954285 7.584512935679486 -0.019938557457575667
1626866693.71113 242.28971982002258 7.610313132138152 -0.030872799114030958
1626866693.81202 242.39060997962952 7.637305798991602 -0.03983106371386036
1626866693.91374 242.49232983589172 7.665284449421395 -0.04606205682406683
1626866694.01115 242.5897397994995 7.699996374218262 -0.04628515273457379
1626866694.11198 242.6905698776245 7.72416912396316 -0.04826413466231161
1626866694.21164 242.79022979736328 7.755990826689544 -0.0468381059886771
1626866694.31177 242.89035987854004 7.791371009918336 -0.04433651729870158
1626866694.41137 242.98995995521545 7.820960676749842 -0.03959218174837953
1626866694.51124 243.0898299217224 7.845377978529252 -0.034650842954994765
1626866694.61178 243.19036984443665 7.874177014620864 -0.028829030118041166
1626866694.71239 243.29097986221313 7.905206823515465 -0.02210197406685599
1626866694.81192 243.3905098438263 7.9222220362299005 -0.012788495503938346
1626866694.91213 243.49072003364563 7.951675237038566 -0.005820550077578979
1626866695.01231 243.59089994430542 7.980141959057643 0.0002445142972686831
1626866695.11154 243.69012999534607 8.007481287801253 0.0056032928269331705
1626866695.21168 243.79026985168457 8.042515923996085 0.010016756420366812
1626866695.3123 243.89088988304138 8.075442176852766 0.014436504420620722
1626866695.41193 243.99052000045776 8.105551802273952 0.017120069126510984
1626866695.51172 244.09030985832214 8.128887883549089 0.018692937458216985
1626866695.61233 244.19091987609863 8.152818614641085 0.01808274984745961
1626866695.71193 244.29051995277405 8.171816290898157 0.0165751508968095
1626866695.81239 244.39098000526428 8.191481541568045 0.012535013319810995
1626866695.91226 244.49084997177124 8.218312435711471 0.008905297600942719
1626866696.01239 244.59097981452942 8.249363099806269 0.00424377556744826
1626866696.11157 244.69015979766846 8.276117311336842 -0.0008789119880932006
1626866696.21222 244.79080986976624 8.29725904372225 -0.0075061935480222886
1626866696.31162 244.89020991325378 8.316172391599428 -0.014605730936395167
1626866696.41219 244.99077987670898 8.337474464143481 -0.020982537748708063
1626866696.51224 245.09082984924316 8.357699408982361 -0.027808847835701034
1626866696.612 245.19058990478516 8.377562788167007 -0.03514219789665263
1626866696.71186 245.2904498577118 8.396543390518717 -0.04226851775900009
1626866696.81206 245.3906500339508 8.420727899674663 -0.049124775135268806
1626866696.91479 245.4933798313141 8.443892364206445 -0.05692916676559445
1626866697.01237 245.59096002578735 8.466750017053096 -0.06574317823032216
1626866697.11247 245.69105982780457 8.491539285419634 -0.0743451529976471
1626866697.21238 245.7909698486328 8.515852911165112 -0.08338975360730227
1626866697.31226 245.8908498287201 8.551420088988639 -0.09430641550244889
1626866697.41236 245.99094986915588 8.581355864595535 -0.10366144548908807
1626866697.51168 246.09026980400085 8.611185928062605 -0.11093038944346789
1626866697.61158 246.19016981124878 8.648383718994182 -0.11709042161651007
1626866697.7116 246.29018998146057 8.68041550472362 -0.1227095042132853
1626866697.81148 246.39006996154785 8.707547773831614 -0.12792808759584728
1626866697.91212 246.4907100200653 8.742978180150216 -0.1317770111938661
1626866698.01196 246.5905499458313 8.773922678413294 -0.13543988023045328
1626866698.11126 246.68984985351562 8.812683431650747 -0.1352052891571045
1626866698.21139 246.78997993469238 8.850997318519164 -0.13476187598364753
1626866698.31192 246.8905098438263 8.885906277964834 -0.13314435112073264
1626866698.41213 246.99072003364563 8.915299019633661 -0.12939229596220625
1626866698.51157 247.0901598930359 8.943789590812996 -0.12360359832652112
1626866698.61152 247.19010996818542 8.972579308856618 -0.11777716773603819
1626866698.71133 247.28991985321045 8.998294454113795 -0.11081315960337368
1626866698.81147 247.39005994796753 9.02253820850759 -0.10275983988446225
1626866698.91181 247.4903998374939 9.050892224027043 -0.09576725943260089
1626866699.01943 247.59801983833313 9.076408950985739 -0.08772954564006574
1626866699.11183 247.69041991233826 9.111042353542262 -0.07191832090767392
1626866699.21211 247.79069995880127 9.135769311439171 -0.06530484106672962
1626866699.31254 247.89112997055054 9.16418995486191 -0.059282330691209584
1626866699.41221 247.99079990386963 9.188279727392631 -0.053495109525544926
1626866699.51182 248.09040999412537 9.213553488799658 -0.048882173606159096
1626866699.61155 248.1901400089264 9.24576004655608 -0.044312366273304704
1626866699.71233 248.29092001914978 9.270580359685239 -0.040452418976500315
1626866699.81131 248.38989996910095 9.299746848128887 -0.037776240141680795
1626866699.9119 248.4904899597168 9.337572287512156 -0.03511293564959361
1626866700.0116 248.59018993377686 9.36866499733859 -0.03414301695672384
1626866700.11692 248.6955099105835 9.402426645647722 -0.03240886867004722
1626866700.2117 248.79028987884521 9.43580585491841 -0.03024697610790894
1626866700.31528 248.89386987686157 9.468372124851886 -0.029420228593423525
1626866700.41147 248.9900598526001 9.501982126727244 -0.028947557015090553
1626866700.51155 249.09013986587524 9.536109115169834 -0.027103648568022276
1626866700.61192 249.19051003456116 9.574565615145797 -0.02588157017834969
1626866700.71147 249.29005980491638 9.61308849134842 -0.02560219980392553
1626866700.81208 249.39066982269287 9.650571510857683 -0.02623781980247908
1626866700.91153 249.49011993408203 9.688625290739674 -0.02716514085609023
1626866701.01174 249.5903298854828 9.721561607942201 -0.028126177365983107
1626866701.11199 249.69057989120483 9.755863303061393 -0.029835752694233886
1626866701.21122 249.78980994224548 9.790426446185307 -0.03239461562881796
1626866701.3115 249.8900899887085 9.826639762899166 -0.035324600279892815
1626866701.41136 249.98994994163513 9.860419364028127 -0.038446994437228765
1626866701.51172 250.09030985832214 9.89911400981567 -0.04023143767823778
1626866701.6113 250.1898899078369 9.926084672565167 -0.04282473713657442
1626866701.71092 250.28951001167297 9.955192975630926 -0.043619065913964805
1626866701.81148 250.39006996154785 9.976938884676148 -0.042994816139844794
1626866701.91155 250.49013996124268 9.996908774046295 -0.0447785467616606
1626866702.01202 250.59061002731323 10.01629649573096 -0.04871018236944713
1626866702.1118 250.6903898715973 10.032180203561746 -0.04968475134204353
1626866702.21198 250.79057002067566 10.049910321783084 -0.05267289249533258
1626866702.31265 250.8912398815155 10.05770704533998 -0.054233287163449884
1626866702.412 250.99058985710144 10.054103488184879 -0.058062395609531414
1626866702.51291 251.09149980545044 10.063822872300761 -0.0622297183342706
1626866702.6125 251.19108986854553 10.066208338438486 -0.06312012042579274
1626866702.71337 251.29196000099182 10.077131714825653 -0.06104101590120359
1626866702.81352 251.39210987091064 10.083782027677762 -0.05936149361715404
1626866703.1141 251.69268989562988 10.095318100087253 -0.05944787768351989
1626866703.31316 251.8917498588562 10.091719915941285 -0.06302962213838437
1626866703.71216 252.29075002670288 10.104510803278059 -0.06317243526268657
1626866704.11146 252.6900498867035 10.104053130333128 -0.06496854698928223
1626866704.21169 252.7902798652649 10.103020842509023 -0.06471330737559633
1626866704.61221 253.19079995155334 10.108849810845193 -0.06786892217624318
1626866704.91144 253.49002981185913 10.109579721671 -0.06785219118105901
1626866705.01253 253.59112000465393 10.101470146615616 -0.06819091625584384
1626866705.11227 253.69086003303528 10.108384567925043 -0.06890550602495238
1626866705.61158 254.19016981124878 10.114182032580054 -0.06672199843416382
1626866705.91179 254.49037981033325 10.103489545364225 -0.06658666628856902
1626866706.01279 254.59137988090515 10.109198622856628 -0.06664110892507069
1626866706.21176 254.79034996032715 10.102059988011149 -0.06668584523081256
1626866706.31215 254.89073991775513 10.108541840065744 -0.06671220032440495
1626866707.21132 255.78990983963013 10.111318696253559 -0.05485340141026196
1626866707.31222 255.89081001281738 10.100589480267027 -0.05566522152190467
1626866707.51164 256.09022998809814 10.108800470191664 -0.05459695790756647
1626866707.61183 256.19041991233826 10.110605451463716 -0.05534153402012354
1626866707.91152 256.4901099205017 10.100910660110971 -0.055282257025982995
1626866708.0116 256.59018993377686 10.106069924933312 -0.05544277880671111
1626866708.41171 256.99029994010925 10.097222036349338 -0.0552272231519213
1626866708.51217 257.0907599925995 10.100284183750146 -0.05558532860678067
1626866708.71171 257.29029989242554 10.097372059746553 -0.05741488463126165
1626866708.91187 257.49045991897583 10.106172698021004 -0.05743093639762975
1626866709.11137 257.68996000289917 10.094980507740267 -0.057808616839118976
1626866709.21249 257.79107999801636 10.104204730545899 -0.05755553580691464
1626866709.41182 257.9904098510742 10.094514741783183 -0.05830928321198603
1626866709.51163 258.0902199745178 10.10177778594804 -0.057930223817008075
1626866710.41223 258.9908199310303 10.092164917558426 -0.04320817122371268
1626866710.51143 259.09001994132996 10.097973000001186 -0.04328199179974623
1626866711.41163 259.9902198314667 10.072999445062653 -0.05625944158815521
1626866713.21139 261.7899799346924 10.068702162077892 -0.05484441747301849
1626866714.61091 263.1894998550415 10.069971281738034 -0.04623784863225211
1626866715.81145 264.3900399208069 10.071396448653815 -0.04111590990310199
1626866718.41156 266.990149974823 9.040836703086045 -0.845846031353378
1626866719.41094 267.98952984809875 8.446513137927086 -1.172261885696521
1626866720.71062 269.2892098426819 7.480818873156192 -1.0671778377925911
1626866721.21095 269.78953981399536 7.13352545324298 -1.055736102367981
1626866724.01046 272.5890498161316 5.370685670308034 -1.0431371460997068
1626866724.51055 273.0891399383545 5.16098617329061 -1.0361841670943135
1626866727.61122 276.18980979919434 4.915180456130417 -1.0686416975993105
1626866728.21097 276.789559841156 4.9128579064848426 -1.075625442090548
1626866729.11094 277.68952989578247 4.9088828876278985 -1.100753218345467
1626866729.91176 278.49035000801086 4.854690618060063 -1.1275623151851346
1626866730.81193 279.3905198574066 4.725569421664227 -1.1096979672477354
1626866732.21072 280.7893099784851 4.370619619637554 -1.1509960126937695
1626866733.0107 281.58928990364075 4.197018398353238 -1.1399919656895638
1626866733.91122 282.4898099899292 4.019661413698478 -1.1027071737076253
1626866736.81135 285.38994002342224 3.914153016066537 -1.0334625045234342
1626866738.41079 286.9893798828125 3.9429199247403104 -1.007581292081367
1626866739.01133 287.58991980552673 3.9376926105597048 -1.0077349039003942
1626866739.41114 287.9897298812866 3.9456857234530442 -1.0079344558749033
1626866739.51127 288.0898599624634 3.940167098371338 -1.0081619299625697
1626866739.7106 288.28918981552124 3.937513772070606 -1.0067588443090405
1626866739.81105 288.38963985443115 3.928220353744398 -1.0079032787031343
1626866739.91217 288.49075984954834 3.9357983509669316 -1.0084400174123078
1626866740.11124 288.689829826355 3.9295446315362326 -1.0077646714783794
1626866740.21091 288.78949999809265 3.9361651739982437 -1.0076210204803395
1626866740.31133 288.8899199962616 3.9359027202438117 -1.006405521998684
1626866740.51062 289.08921003341675 3.9420248704297953 -1.0071205127336356
1626866740.61088 289.18946981430054 3.9362843359978523 -1.0060803045618825
1626866740.81105 289.38963985443115 3.939577259401821 -1.0072369532962302
1626866740.91116 289.48974990844727 3.933890750941287 -1.0067046400302755
1626866741.11112 289.6897099018097 3.9389506459458565 -1.0067718576900406
1626866741.51159 290.09017992019653 3.932853301191515 -1.006756683210105
1626866741.61141 290.1899998188019 3.9325298648164178 -1.007381538360962
1626866741.71106 290.2896499633789 3.935186677014703 -1.0061019014548005
1626866742.81158 291.3901698589325 3.9429047251076175 -1.0066135726199472
1626866743.81077 292.3893599510193 3.9448594904815217 -1.0067697681936523
1626866744.21128 292.7898700237274 3.9376673170032412 -1.0069171660317815
1626866744.61099 293.1895799636841 3.9387423551626384 -1.0064152393433194
1626866744.81096 293.38954997062683 3.9379372044806162 -1.0071827547566938
1626866744.9112 293.48978996276855 3.929275492195542 -1.0062895756741623
1626866747.11102 295.68961000442505 3.9361910528009156 -1.007645633653077
1626866747.51144 296.0900299549103 3.9304841601635157 -1.0073419151110166
1626866747.71101 296.2895998954773 3.9262933614971764 -1.0076795493503496
1626866750.61023 299.1888198852539 3.933247674422896 -1.0080302312572926
1626866754.31032 302.88890981674194 3.9338976593204324 -1.0082489015536718
1626866756.01081 304.5893998146057 3.942597834524197 -1.0089705148949948
1626866756.81076 305.38934993743896 3.934249640065746 -1.0083189710210478


==> fig/norm_res/data_figure_7/photo_timestamps.txt <==
photo_timestamps ts_zero value
1626866510.898545904 59.477136 -10
1626866510.898545904 59.477136  10
1626866518.112538144 66.691128  10
1626866518.112538144 66.691128 -10
1626866527.322548636 75.901139 -10
1626866527.322548636 75.901139  10
1626866534.986144333 83.564734  10
1626866534.986144333 83.564734 -10
1626866542.992121564 91.570711 -10
1626866542.992121564 91.570711  10
1626866550.198568899 98.777159  10
1626866550.198568899 98.777159 -10
1626866559.804695046 108.383285 -10
1626866559.804695046 108.383285  10
1626866567.056991100 115.635581  10
1626866567.056991100 115.635581 -10
1626866575.064783077 123.643373 -10
1626866575.064783077 123.643373  10
1626866582.272064150 130.850654  10
1626866582.272064150 130.850654 -10
1626866591.078231705 139.656822 -10
1626866591.078231705 139.656822  10
1626866598.284772018 146.863362  10
1626866598.284772018 146.863362 -10
1626866607.891924774 156.470515 -10
1626866607.891924774 156.470515  10
1626866615.097886131 163.676476  10
1626866615.097886131 163.676476 -10
1626866623.104321456 171.682911 -10
1626866623.104321456 171.682911  10
1626866630.311291985 178.889882  10
1626866630.311291985 178.889882 -10
1626866638.367694822 186.946285 -10
1626866638.367694822 186.946285  10
1626866646.024712773 194.603303  10
1626866646.024712773 194.603303 -10
1626866654.833508431 203.412098 -10
1626866654.833508431 203.412098  10

